A polytopal discrete de Rham scheme for the exterior calculus Einstein's equations

In this work, based on the $3+1$ decomposition in [24, 33], we present a fully exterior calculus breakdown of spacetime and Einstein's equations. Links to the orthonormal frame approach [38] are drawn to help understand the variables in this context. Two formulations are derived, discretised and tested using the exterior calculus discrete de Rham complex [13], and some discrete quantities are shown to be conserved in one of the cases.

==> results/ecddr-einstein-wp/constraint/Tetgen-Cube-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB   cTheta        cB
0    0.558943  0.0166667   7.969508e-01  --     1.016158e+00  --        1.230052e-02  --         1.770347e-02  --            2.542547e-01  --     5.985357e-01  --         1.334461e-15  1.755160e-15
0    0.499828  0.0142857   8.825883e-01  -0.91  9.967009e-01  0.17      1.214246e-02  0.12       1.723011e-02  0.24          2.587672e-01  -0.16  5.435154e-01  0.86       1.497396e-15  2.040371e-15
0    0.39203   0.0125      8.190327e-01  0.31   8.275972e-01  0.77      1.063865e-02  0.54       1.481822e-02  0.62          2.960579e-01  -0.55  5.440473e-01  -0.00      1.523308e-15  1.792413e-15
0    0.313068  0.01        6.960737e-01  0.72   6.408265e-01  1.14      7.960338e-03  1.29       1.182968e-02  1.00          3.414598e-01  -0.63  5.352446e-01  0.07       1.428101e-15  2.279655e-15
0    0.256759  0.00833333  6.074024e-01  0.69   5.416866e-01  0.85      6.934857e-03  0.70       1.046300e-02  0.62          4.213915e-01  -1.06  5.812322e-01  -0.42      1.614761e-15  2.314456e-15


==> results/ecddr-einstein-wp/constraint/Tetgen-Cube-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB   cTheta        cB
0    0.558943  0.0166667   1.142646e+00  --     --            --        1.243294e-02  --         --            --            2.598712e-01  --     --            --         1.343961e-15  1.708301e-15
0    0.499828  0.0142857   1.031664e+00  0.91   --            --        1.279590e-02  -0.26      --            --            2.526471e-01  0.25   --            --         1.563997e-15  2.261742e-15
0    0.39203   0.0125      8.895849e-01  0.61   --            --        1.026748e-02  0.91       --            --            2.556881e-01  -0.05  --            --         1.633986e-15  2.493269e-15
0    0.313068  0.01        7.657851e-01  0.67   --            --        7.869086e-03  1.18       --            --            2.609639e-01  -0.09  --            --         1.539957e-15  2.311769e-15
0    0.256759  0.00833333  6.705639e-01  0.67   --            --        6.926836e-03  0.64       --            --            2.950697e-01  -0.62  --            --         1.643581e-15  2.360878e-15


==> results/ecddr-einstein-wp/constraint/Tetgen-Cube-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB   cTheta        cB
0    0.558943  0.0166667   7.740154e-02  --     --            --        2.779624e-02  --         --            --            1.027296e-01  --     --            --         1.140361e-15  8.585813e-17
0    0.499828  0.0142857   9.608861e-02  -1.93  --            --        2.617871e-02  0.54       --            --            1.091870e-01  -0.55  --            --         1.315351e-15  1.091069e-16
0    0.39203   0.0125      1.027254e-01  -0.27  --            --        2.304738e-02  0.52       --            --            1.285941e-01  -0.67  --            --         1.395496e-15  1.363640e-16
0    0.313068  0.01        1.138168e-01  -0.46  --            --        1.925569e-02  0.80       --            --            1.343848e-01  -0.20  --            --         1.452884e-15  1.679927e-16
0    0.256759  0.00833333  1.316409e-01  -0.73  --            --        1.716736e-02  0.58       --            --            1.518355e-01  -0.62  --            --         1.527263e-15  1.983411e-16


==> results/ecddr-einstein-wp/constraint/Tetgen-Cube-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   7.969508e-01  --     1.016158e+00  --        1.230052e-02  --         1.770347e-02  --            2.542547e-01  --     5.985357e-01  --
--   --        --          1.142646e+00  --     --            --        1.243294e-02  --         --            --            2.598712e-01  --     --            --
--   --        --          7.740154e-02  --     --            --        2.779624e-02  --         --            --            1.027296e-01  --     --            --
0    0.499828  0.0142857   8.825883e-01  -0.91  9.967009e-01  0.17      1.214246e-02  0.12       1.723011e-02  0.24          2.587672e-01  -0.16  5.435154e-01  0.86
--   --        --          1.031664e+00  0.91   --            --        1.279590e-02  -0.26      --            --            2.526471e-01  0.25   --            --
--   --        --          9.608861e-02  -1.93  --            --        2.617871e-02  0.54       --            --            1.091870e-01  -0.55  --            --
0    0.39203   0.0125      8.190327e-01  0.31   8.275972e-01  0.77      1.063865e-02  0.54       1.481822e-02  0.62          2.960579e-01  -0.55  5.440473e-01  -0.00
--   --        --          8.895849e-01  0.61   --            --        1.026748e-02  0.91       --            --            2.556881e-01  -0.05  --            --
--   --        --          1.027254e-01  -0.27  --            --        2.304738e-02  0.52       --            --            1.285941e-01  -0.67  --            --
0    0.313068  0.01        6.960737e-01  0.72   6.408265e-01  1.14      7.960338e-03  1.29       1.182968e-02  1.00          3.414598e-01  -0.63  5.352446e-01  0.07
--   --        --          7.657851e-01  0.67   --            --        7.869086e-03  1.18       --            --            2.609639e-01  -0.09  --            --
--   --        --          1.138168e-01  -0.46  --            --        1.925569e-02  0.80       --            --            1.343848e-01  -0.20  --            --
0    0.256759  0.00833333  6.074024e-01  0.69   5.416866e-01  0.85      6.934857e-03  0.70       1.046300e-02  0.62          4.213915e-01  -1.06  5.812322e-01  -0.42
--   --        --          6.705639e-01  0.67   --            --        6.926836e-03  0.64       --            --            2.950697e-01  -0.62  --            --
--   --        --          1.316409e-01  -0.73  --            --        1.716736e-02  0.58       --            --            1.518355e-01  -0.62  --            --


==> results/ecddr-einstein-wp/constraint/Tetgen-Cube-0_k0/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimX1: 354
DimX2: 496
Sizesystem: 3612
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0166667
MinDetTheta: 0.712625
MaxResidual: 1.77016e-15
E_L2starD1: 7.969508e-01
E_L2starD2: 1.142646e+00
E_L2starD3: 7.740154e-02
E_L2starTheta1: 1.230052e-02
E_L2starTheta2: 1.243294e-02
E_L2starTheta3: 2.779624e-02
E_L2starB1: 2.542547e-01
E_L2starB2: 2.598712e-01
E_L2starB3: 1.027296e-01
absE_L2starD1: 1.154067e+00
absE_L2starD2: 1.485442e+00
absE_L2starD3: 7.561008e-02
relE_L2starD: 1.016158e+00
absE_L2starTheta1: 1.303616e-02
absE_L2starTheta2: 1.317650e-02
absE_L2starTheta3: 2.945862e-02
relE_L2starTheta: 1.770347e-02
absE_L2starB1: 3.527954e-01
absE_L2starB2: 3.815905e-01
absE_L2starB3: 1.027296e-01
relE_L2starB: 5.985357e-01
N_L2starD1: 1.448103e+00
N_L2starD2: 1.300002e+00
N_L2starD3: 9.768550e-01
N_L2starTheta1: 1.059806e+00
N_L2starTheta2: 1.059910e+00
N_L2starTheta3: 1.023939e+00
N_L2starB1: 1.387567e+00
N_L2starB2: 1.468383e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.460628e-01
E_cstarD2: 5.449600e-01
E_cstarD3: 2.260376e-02
E_ctheta1: 5.384268e-02
E_ctheta2: 5.433420e-02
E_ctheta3: 2.367918e-02
E_cstarB1: 6.317279e-01
E_cstarB2: 5.496162e-01
E_cstarB3: 3.490556e-02
absE_cstarD1: 4.627905e-01
absE_cstarD2: 4.618559e-01
absE_cstarD3: 2.208243e-02
absE_ctheta1: 5.709958e-02
absE_ctheta2: 5.762083e-02
absE_ctheta3: 2.423980e-02
absE_cstarB1: 4.417692e-01
absE_cstarB2: 3.843482e-01
absE_cstarB3: 3.490556e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.334461e-15
ConstraintTheta2: 1.343961e-15
ConstraintTheta3: 1.140361e-15
ConstraintB1: 1.755160e-15
ConstraintB2: 1.708301e-15
ConstraintB3: 8.585813e-17
TwallDDRCore: 1.380987e-02
TprocDDRCore: 3.000000e-02
TwallAssemble: 6.017252e-02
TprocAssemble: 8.216667e-01
TwallSolve: 1.652030e-02
TprocSolve: 1.966667e-01
TwallRun: 7.754443e-01
TprocRun: 1.050000e+01
TwallNorms: 9.786499e-02
TprocNorms: 1.400000e+00


==> results/ecddr-einstein-wp/constraint/Tetgen-Cube-0_k0/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimX1: 628
DimX2: 913
Sizesystem: 6507
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 0.935153
MaxResidual: 3.09321e-15
E_L2starD1: 8.825883e-01
E_L2starD2: 1.031664e+00
E_L2starD3: 9.608861e-02
E_L2starTheta1: 1.214246e-02
E_L2starTheta2: 1.279590e-02
E_L2starTheta3: 2.617871e-02
E_L2starB1: 2.587672e-01
E_L2starB2: 2.526471e-01
E_L2starB3: 1.091870e-01
absE_L2starD1: 1.219533e+00
absE_L2starD2: 1.349729e+00
absE_L2starD3: 9.386803e-02
relE_L2starD: 9.967009e-01
absE_L2starTheta1: 1.287068e-02
absE_L2starTheta2: 1.356331e-02
absE_L2starTheta3: 2.774873e-02
relE_L2starTheta: 1.723011e-02
absE_L2starB1: 3.245695e-01
absE_L2starB2: 3.264074e-01
absE_L2starB3: 1.091870e-01
relE_L2starB: 5.435154e-01
N_L2starD1: 1.381768e+00
N_L2starD2: 1.308302e+00
N_L2starD3: 9.768903e-01
N_L2starTheta1: 1.059973e+00
N_L2starTheta2: 1.060122e+00
N_L2starTheta3: 1.023949e+00
N_L2starB1: 1.254291e+00
N_L2starB2: 1.291950e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.433223e-01
E_cstarD2: 5.353194e-01
E_cstarD3: 2.504866e-02
E_ctheta1: 4.839275e-02
E_ctheta2: 5.075686e-02
E_ctheta3: 2.328230e-02
E_cstarB1: 5.950667e-01
E_cstarB2: 5.044725e-01
E_cstarB3: 4.523418e-02
absE_cstarD1: 4.604679e-01
absE_cstarD2: 4.536854e-01
absE_cstarD3: 2.447093e-02
absE_ctheta1: 5.131998e-02
absE_ctheta2: 5.382710e-02
absE_ctheta3: 2.383353e-02
absE_cstarB1: 4.161319e-01
absE_cstarB2: 3.527791e-01
absE_cstarB3: 4.523418e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.497396e-15
ConstraintTheta2: 1.563997e-15
ConstraintTheta3: 1.315351e-15
ConstraintB1: 2.040371e-15
ConstraintB2: 2.261742e-15
ConstraintB3: 1.091069e-16
TwallDDRCore: 2.061356e-02
TprocDDRCore: 8.000000e-02
TwallAssemble: 1.109514e-01
TprocAssemble: 1.462857e+00
TwallSolve: 3.453418e-02
TprocSolve: 3.900000e-01
TwallRun: 1.489630e+00
TprocRun: 1.929000e+01
TwallNorms: 1.573176e-01
TprocNorms: 2.330000e+00


==> results/ecddr-einstein-wp/constraint/Tetgen-Cube-0_k0/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimX1: 1217
DimX2: 1805
Sizesystem: 12717
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0125
MinDetTheta: 0.649832
MaxResidual: 3.22309e-15
E_L2starD1: 8.190327e-01
E_L2starD2: 8.895849e-01
E_L2starD3: 1.027254e-01
E_L2starTheta1: 1.063865e-02
E_L2starTheta2: 1.026748e-02
E_L2starTheta3: 2.304738e-02
E_L2starB1: 2.960579e-01
E_L2starB2: 2.556881e-01
E_L2starB3: 1.285941e-01
absE_L2starD1: 1.029703e+00
absE_L2starD2: 1.081236e+00
absE_L2starD3: 1.003546e-01
relE_L2starD: 8.275972e-01
absE_L2starTheta1: 1.127877e-02
absE_L2starTheta2: 1.088527e-02
absE_L2starTheta3: 2.443414e-02
relE_L2starTheta: 1.481822e-02
absE_L2starB1: 3.326104e-01
absE_L2starB2: 2.997032e-01
absE_L2starB3: 1.285941e-01
relE_L2starB: 5.440473e-01
N_L2starD1: 1.257218e+00
N_L2starD2: 1.215439e+00
N_L2starD3: 9.769208e-01
N_L2starTheta1: 1.060170e+00
N_L2starTheta2: 1.060241e+00
N_L2starTheta3: 1.023780e+00
N_L2starB1: 1.123464e+00
N_L2starB2: 1.172144e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.918699e-01
E_cstarD2: 4.987390e-01
E_cstarD3: 2.917506e-02
E_ctheta1: 3.852354e-02
E_ctheta2: 3.851572e-02
E_ctheta3: 2.084329e-02
E_cstarB1: 5.511870e-01
E_cstarB2: 4.264609e-01
E_cstarB3: 5.823322e-02
absE_cstarD1: 4.168618e-01
absE_cstarD2: 4.226834e-01
absE_cstarD3: 2.850217e-02
absE_ctheta1: 4.085379e-02
absE_ctheta2: 4.084550e-02
absE_ctheta3: 2.133677e-02
absE_cstarB1: 3.854466e-01
absE_cstarB2: 2.982253e-01
absE_cstarB3: 5.823322e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.523308e-15
ConstraintTheta2: 1.633986e-15
ConstraintTheta3: 1.395496e-15
ConstraintB1: 1.792413e-15
ConstraintB2: 2.493269e-15
ConstraintB3: 1.363640e-16
TwallDDRCore: 2.349110e-02
TprocDDRCore: 1.300000e-01
TwallAssemble: 1.723916e-01
TprocAssemble: 2.328750e+00
TwallSolve: 7.306986e-02
TprocSolve: 9.000000e-01
TwallRun: 2.610542e+00
TprocRun: 3.397000e+01
TwallNorms: 2.256190e-01
TprocNorms: 3.220000e+00


==> results/ecddr-einstein-wp/constraint/Tetgen-Cube-0_k0/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimX1: 2139
DimX2: 3261
Sizesystem: 22617
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 0.785372
MaxResidual: 3.48696e-15
E_L2starD1: 6.960737e-01
E_L2starD2: 7.657851e-01
E_L2starD3: 1.138168e-01
E_L2starTheta1: 7.960338e-03
E_L2starTheta2: 7.869086e-03
E_L2starTheta3: 1.925569e-02
E_L2starB1: 3.414598e-01
E_L2starB2: 2.609639e-01
E_L2starB3: 1.343848e-01
absE_L2starD1: 7.600638e-01
absE_L2starD2: 8.409976e-01
absE_L2starD3: 1.111915e-01
relE_L2starD: 6.408265e-01
absE_L2starTheta1: 8.440231e-03
absE_L2starTheta2: 8.343478e-03
absE_L2starTheta3: 2.041653e-02
relE_L2starTheta: 1.182968e-02
absE_L2starB1: 3.475861e-01
absE_L2starB2: 2.666253e-01
absE_L2starB3: 1.343848e-01
relE_L2starB: 5.352446e-01
N_L2starD1: 1.091930e+00
N_L2starD2: 1.098216e+00
N_L2starD3: 9.769335e-01
N_L2starTheta1: 1.060286e+00
N_L2starTheta2: 1.060276e+00
N_L2starTheta3: 1.023651e+00
N_L2starB1: 1.017942e+00
N_L2starB2: 1.021694e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.345392e-01
E_cstarD2: 4.611167e-01
E_cstarD3: 3.184426e-02
E_ctheta1: 2.828944e-02
E_ctheta2: 2.740276e-02
E_ctheta3: 1.739066e-02
E_cstarB1: 5.133950e-01
E_cstarB2: 3.697333e-01
E_cstarB3: 7.025776e-02
absE_cstarD1: 3.682737e-01
absE_cstarD2: 3.907983e-01
absE_cstarD3: 3.110980e-02
absE_ctheta1: 3.000064e-02
absE_ctheta2: 2.906032e-02
absE_ctheta3: 1.780240e-02
absE_cstarB1: 3.590186e-01
absE_cstarB2: 2.585556e-01
absE_cstarB3: 7.025776e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.428101e-15
ConstraintTheta2: 1.539957e-15
ConstraintTheta3: 1.452884e-15
ConstraintB1: 2.279655e-15
ConstraintB2: 2.311769e-15
ConstraintB3: 1.679927e-16
TwallDDRCore: 3.139241e-02
TprocDDRCore: 2.100000e-01
TwallAssemble: 2.536636e-01
TprocAssemble: 2.901000e+00
TwallSolve: 1.353847e-01
TprocSolve: 1.779000e+00
TwallRun: 4.895544e+00
TprocRun: 6.017000e+01
TwallNorms: 3.323585e-01
TprocNorms: 4.980000e+00


==> results/ecddr-einstein-wp/constraint/Tetgen-Cube-0_k0/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimX1: 3965
DimX2: 6228
Sizesystem: 42474
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00833333
MinDetTheta: 0.82528
MaxResidual: 4.01223e-15
E_L2starD1: 6.074024e-01
E_L2starD2: 6.705639e-01
E_L2starD3: 1.316409e-01
E_L2starTheta1: 6.934857e-03
E_L2starTheta2: 6.926836e-03
E_L2starTheta3: 1.716736e-02
E_L2starB1: 4.213915e-01
E_L2starB2: 2.950697e-01
E_L2starB3: 1.518355e-01
absE_L2starD1: 6.273584e-01
absE_L2starD2: 6.913934e-01
absE_L2starD3: 1.286047e-01
relE_L2starD: 5.416866e-01
absE_L2starTheta1: 7.353564e-03
absE_L2starTheta2: 7.345059e-03
absE_L2starTheta3: 1.820388e-02
relE_L2starTheta: 1.046300e-02
absE_L2starB1: 3.892220e-01
absE_L2starB2: 2.718572e-01
absE_L2starB3: 1.518355e-01
relE_L2starB: 5.812322e-01
N_L2starD1: 1.032855e+00
N_L2starD2: 1.031063e+00
N_L2starD3: 9.769352e-01
N_L2starTheta1: 1.060377e+00
N_L2starTheta2: 1.060383e+00
N_L2starTheta3: 1.023659e+00
N_L2starB1: 9.236588e-01
N_L2starB2: 9.213322e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 3.940595e-01
E_cstarD2: 4.212993e-01
E_cstarD3: 4.312278e-02
E_ctheta1: 2.323477e-02
E_ctheta2: 2.361127e-02
E_ctheta3: 1.598540e-02
E_cstarB1: 5.038622e-01
E_cstarB2: 3.469774e-01
E_cstarB3: 8.356307e-02
absE_cstarD1: 3.339671e-01
absE_cstarD2: 3.570529e-01
absE_cstarD3: 4.212820e-02
absE_ctheta1: 2.464022e-02
absE_ctheta2: 2.503950e-02
absE_ctheta3: 1.636387e-02
absE_cstarB1: 3.523523e-01
absE_cstarB2: 2.426423e-01
absE_cstarB3: 8.356307e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.614761e-15
ConstraintTheta2: 1.643581e-15
ConstraintTheta3: 1.527263e-15
ConstraintB1: 2.314456e-15
ConstraintB2: 2.360878e-15
ConstraintB3: 1.983411e-16
TwallDDRCore: 5.101069e-02
TprocDDRCore: 4.400000e-01
TwallAssemble: 4.801704e-01
TprocAssemble: 3.178333e+00
TwallSolve: 3.928656e-01
TprocSolve: 5.296667e+00
TwallRun: 1.258290e+01
TprocRun: 1.303200e+02
TwallNorms: 5.466617e-01
TprocNorms: 8.420000e+00


==> results/ecddr-einstein-wp/constraint/Tetgen-Cube-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
1.380987e-02  3.000000e-02  6.017252e-02   8.216667e-01   1.652030e-02  1.966667e-01  7.754443e-01  1.050000e+01
2.061356e-02  8.000000e-02  1.109514e-01   1.462857e+00   3.453418e-02  3.900000e-01  1.489630e+00  1.929000e+01
2.349110e-02  1.300000e-01  1.723916e-01   2.328750e+00   7.306986e-02  9.000000e-01  2.610542e+00  3.397000e+01
3.139241e-02  2.100000e-01  2.536636e-01   2.901000e+00   1.353847e-01  1.779000e+00  4.895544e+00  6.017000e+01
5.101069e-02  4.400000e-01  4.801704e-01   3.178333e+00   3.928656e-01  5.296667e+00  1.258290e+01  1.303200e+02


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Tetgen-Cube-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   3.520017e-01  --     4.032775e-01  --        3.207364e-01  --         1.256079e-02  --         1.551739e-02  --            4.268104e-02      --             2.560010e-01  --     4.673647e-01  --        5.750367e-01  --
0    0.499828  0.0142857   4.537653e-01  -2.27  4.327894e-01  -0.63     3.115937e-01  0.26       1.239485e-02  0.12       1.434676e-02  0.70          3.909572e-02      0.78           3.155691e-01  -1.87  5.272140e-01  -1.08     5.246302e-01  0.82
0    0.39203   0.0125      4.266416e-01  0.25   3.839480e-01  0.49      2.680714e-01  0.62       1.103159e-02  0.48       1.214075e-02  0.69          3.057775e-02      1.01           3.205914e-01  -0.06  5.052617e-01  0.18      4.525177e-01  0.61
0    0.313068  0.01        3.236167e-01  1.23   3.241467e-01  0.75      2.176399e-01  0.93       7.773883e-03  1.56       8.759592e-03  1.45          2.200376e-02      1.46           2.824465e-01  0.56   4.375120e-01  0.64      3.717124e-01  0.87
0    0.256759  0.00833333  3.042668e-01  0.31   3.052726e-01  0.30      1.925250e-01  0.62       7.121081e-03  0.44       7.704108e-03  0.65          1.854032e-02      0.86           2.840384e-01  -0.03  4.717768e-01  -0.38     3.294403e-01  0.61


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Tetgen-Cube-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   5.968385e-01  --     4.032775e-01  --        3.207364e-01  --         1.378276e-02  --         1.551739e-02  --            4.268104e-02      --             3.034354e-01  --     4.673647e-01  --        5.750367e-01  --
0    0.499828  0.0142857   5.131042e-01  1.35   4.327894e-01  -0.63     3.115937e-01  0.26       1.307156e-02  0.47       1.434676e-02  0.70          3.909572e-02      0.78           3.746267e-01  -1.89  5.272140e-01  -1.08     5.246302e-01  0.82
0    0.39203   0.0125      4.060962e-01  0.96   3.839480e-01  0.49      2.680714e-01  0.62       1.035908e-02  0.96       1.214075e-02  0.69          3.057775e-02      1.01           2.951414e-01  0.98   5.052617e-01  0.18      4.525177e-01  0.61
0    0.313068  0.01        3.298967e-01  0.92   3.241467e-01  0.75      2.176399e-01  0.93       7.778722e-03  1.27       8.759592e-03  1.45          2.200376e-02      1.46           2.533969e-01  0.68   4.375120e-01  0.64      3.717124e-01  0.87
0    0.256759  0.00833333  2.879643e-01  0.69   3.052726e-01  0.30      1.925250e-01  0.62       6.943570e-03  0.57       7.704108e-03  0.65          1.854032e-02      0.86           3.072426e-01  -0.97  4.717768e-01  -0.38     3.294403e-01  0.61


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Tetgen-Cube-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   2.402050e-01  --     4.032775e-01  --        3.207364e-01  --         1.969963e-02  --         1.551739e-02  --            4.268104e-02      --             2.286913e-01  --     4.673647e-01  --        5.750367e-01  --
0    0.499828  0.0142857   2.882268e-01  -1.63  4.327894e-01  -0.63     3.115937e-01  0.26       1.709656e-02  1.27       1.434676e-02  0.70          3.909572e-02      0.78           2.188510e-01  0.39   5.272140e-01  -1.08     5.246302e-01  0.82
0    0.39203   0.0125      2.925412e-01  -0.06  3.839480e-01  0.49      2.680714e-01  0.62       1.462098e-02  0.64       1.214075e-02  0.69          3.057775e-02      1.01           2.520307e-01  -0.58  5.052617e-01  0.18      4.525177e-01  0.61
0    0.313068  0.01        3.046334e-01  -0.18  3.241467e-01  0.75      2.176399e-01  0.93       1.042708e-02  1.50       8.759592e-03  1.45          2.200376e-02      1.46           2.214722e-01  0.57   4.375120e-01  0.64      3.717124e-01  0.87
0    0.256759  0.00833333  3.111224e-01  -0.11  3.052726e-01  0.30      1.925250e-01  0.62       8.782645e-03  0.87       7.704108e-03  0.65          1.854032e-02      0.86           2.350659e-01  -0.30  4.717768e-01  -0.38     3.294403e-01  0.61


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Tetgen-Cube-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   3.520017e-01  --     4.032775e-01  --        1.256079e-02  --         1.551739e-02  --            2.560010e-01  --     4.673647e-01  --
--   --        --          5.968385e-01  --     --            --        1.378276e-02  --         --            --            3.034354e-01  --     --            --
--   --        --          2.402050e-01  --     --            --        1.969963e-02  --         --            --            2.286913e-01  --     --            --
0    0.499828  0.0142857   4.537653e-01  -2.27  4.327894e-01  -0.63     1.239485e-02  0.12       1.434676e-02  0.70          3.155691e-01  -1.87  5.272140e-01  -1.08
--   --        --          5.131042e-01  1.35   --            --        1.307156e-02  0.47       --            --            3.746267e-01  -1.89  --            --
--   --        --          2.882268e-01  -1.63  --            --        1.709656e-02  1.27       --            --            2.188510e-01  0.39   --            --
0    0.39203   0.0125      4.266416e-01  0.25   3.839480e-01  0.49      1.103159e-02  0.48       1.214075e-02  0.69          3.205914e-01  -0.06  5.052617e-01  0.18
--   --        --          4.060962e-01  0.96   --            --        1.035908e-02  0.96       --            --            2.951414e-01  0.98   --            --
--   --        --          2.925412e-01  -0.06  --            --        1.462098e-02  0.64       --            --            2.520307e-01  -0.58  --            --
0    0.313068  0.01        3.236167e-01  1.23   3.241467e-01  0.75      7.773883e-03  1.56       8.759592e-03  1.45          2.824465e-01  0.56   4.375120e-01  0.64
--   --        --          3.298967e-01  0.92   --            --        7.778722e-03  1.27       --            --            2.533969e-01  0.68   --            --
--   --        --          3.046334e-01  -0.18  --            --        1.042708e-02  1.50       --            --            2.214722e-01  0.57   --            --
0    0.256759  0.00833333  3.042668e-01  0.31   3.052726e-01  0.30      7.121081e-03  0.44       7.704108e-03  0.65          2.840384e-01  -0.03  4.717768e-01  -0.38
--   --        --          2.879643e-01  0.69   --            --        6.943570e-03  0.57       --            --            3.072426e-01  -0.97  --            --
--   --        --          3.111224e-01  -0.11  --            --        8.782645e-03  0.87       --            --            2.350659e-01  -0.30  --            --


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Tetgen-Cube-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   3.520017e-01  --     4.032775e-01  --        1.256079e-02  --         1.551739e-02  --            2.560010e-01  --     4.673647e-01  --
0    0.499828  0.0142857   4.537653e-01  -2.27  4.327894e-01  -0.63     1.239485e-02  0.12       1.434676e-02  0.70          3.155691e-01  -1.87  5.272140e-01  -1.08
0    0.39203   0.0125      4.266416e-01  0.25   3.839480e-01  0.49      1.103159e-02  0.48       1.214075e-02  0.69          3.205914e-01  -0.06  5.052617e-01  0.18
0    0.313068  0.01        3.236167e-01  1.23   3.241467e-01  0.75      7.773883e-03  1.56       8.759592e-03  1.45          2.824465e-01  0.56   4.375120e-01  0.64
0    0.256759  0.00833333  3.042668e-01  0.31   3.052726e-01  0.30      7.121081e-03  0.44       7.704108e-03  0.65          2.840384e-01  -0.03  4.717768e-01  -0.38


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Tetgen-Cube-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   5.968385e-01  --     --            --        1.378276e-02  --         --            --            3.034354e-01  --     --            --
0    0.499828  0.0142857   5.131042e-01  1.35   --            --        1.307156e-02  0.47       --            --            3.746267e-01  -1.89  --            --
0    0.39203   0.0125      4.060962e-01  0.96   --            --        1.035908e-02  0.96       --            --            2.951414e-01  0.98   --            --
0    0.313068  0.01        3.298967e-01  0.92   --            --        7.778722e-03  1.27       --            --            2.533969e-01  0.68   --            --
0    0.256759  0.00833333  2.879643e-01  0.69   --            --        6.943570e-03  0.57       --            --            3.072426e-01  -0.97  --            --


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Tetgen-Cube-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   2.402050e-01  --     --            --        1.969963e-02  --         --            --            2.286913e-01  --     --            --
0    0.499828  0.0142857   2.882268e-01  -1.63  --            --        1.709656e-02  1.27       --            --            2.188510e-01  0.39   --            --
0    0.39203   0.0125      2.925412e-01  -0.06  --            --        1.462098e-02  0.64       --            --            2.520307e-01  -0.58  --            --
0    0.313068  0.01        3.046334e-01  -0.18  --            --        1.042708e-02  1.50       --            --            2.214722e-01  0.57   --            --
0    0.256759  0.00833333  3.111224e-01  -0.11  --            --        8.782645e-03  0.87       --            --            2.350659e-01  -0.30  --            --


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Tetgen-Cube-0_k0/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimX1: 354
DimX2: 496
Sizesystem: 3612
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0166667
MinDetTheta: 0.71798
MaxResidual: 1.09438e-15
E_L2starD1: 3.520017e-01
E_L2starD2: 5.968385e-01
E_L2starD3: 2.402050e-01
E_L2starTheta1: 1.256079e-02
E_L2starTheta2: 1.378276e-02
E_L2starTheta3: 1.969963e-02
E_L2starB1: 2.560010e-01
E_L2starB2: 3.034354e-01
E_L2starB3: 2.286913e-01
absE_L2starD1: 3.286394e-01
absE_L2starD2: 5.142506e-01
absE_L2starD3: 2.346450e-01
relE_L2starD: 4.032775e-01
absE_L2starTheta1: 1.331200e-02
absE_L2starTheta2: 1.460704e-02
absE_L2starTheta3: 2.087778e-02
relE_L2starTheta: 1.551739e-02
absE_L2starB1: 1.889096e-01
absE_L2starB2: 2.360581e-01
absE_L2starB3: 2.286913e-01
relE_L2starB: 4.673647e-01
N_L2starD1: 9.336301e-01
N_L2starD2: 8.616244e-01
N_L2starD3: 9.768530e-01
N_L2starTheta1: 1.059806e+00
N_L2starTheta2: 1.059909e+00
N_L2starTheta3: 1.023925e+00
N_L2starB1: 7.379252e-01
N_L2starB2: 7.779519e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 4.586748e-01
E_cstarD2: 4.377968e-01
E_cstarD3: 9.952153e-02
E_ctheta1: 5.231628e-02
E_ctheta2: 5.372642e-02
E_ctheta3: 2.125673e-02
E_cstarB1: 4.889522e-01
E_cstarB2: 5.270895e-01
E_cstarB3: 9.372887e-02
absE_cstarD1: 3.887288e-01
absE_cstarD2: 3.710346e-01
absE_cstarD3: 9.722617e-02
absE_ctheta1: 5.548084e-02
absE_ctheta2: 5.697629e-02
absE_ctheta3: 2.176000e-02
absE_cstarB1: 3.419257e-01
absE_cstarB2: 3.685952e-01
absE_cstarB3: 9.372887e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.452118e-02
ConstraintTheta2: 4.848465e-02
ConstraintTheta3: 5.122579e-02
ConstraintB1: 7.497887e-02
ConstraintB2: 7.585811e-02
ConstraintB3: 1.909861e-03
TwallDDRCore: 5.300000e-01
TprocDDRCore: 7.500000e-01
TwallAssemble: 8.166667e-02
TprocAssemble: 2.233833e+01
TwallSolve: 1.866667e-01
TprocSolve: 3.587667e+01
TwallRun: 3.540000e+00
TprocRun: 5.485700e+02
TwallNorms: 5.000000e-02
TprocNorms: 5.300000e-01


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Tetgen-Cube-0_k0/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimX1: 628
DimX2: 913
Sizesystem: 6507
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 0.935153
MaxResidual: 1.00944e-15
E_L2starD1: 4.537653e-01
E_L2starD2: 5.131042e-01
E_L2starD3: 2.882268e-01
E_L2starTheta1: 1.239485e-02
E_L2starTheta2: 1.307156e-02
E_L2starTheta3: 1.709656e-02
E_L2starB1: 3.155691e-01
E_L2starB2: 3.746267e-01
E_L2starB3: 2.188510e-01
absE_L2starD1: 4.200101e-01
absE_L2starD2: 4.548130e-01
absE_L2starD3: 2.815659e-01
relE_L2starD: 4.327894e-01
absE_L2starTheta1: 1.313821e-02
absE_L2starTheta2: 1.385550e-02
absE_L2starTheta3: 1.812189e-02
relE_L2starTheta: 1.434676e-02
absE_L2starB1: 2.324298e-01
absE_L2starB2: 2.860837e-01
absE_L2starB3: 2.188510e-01
relE_L2starB: 5.272140e-01
N_L2starD1: 9.256109e-01
N_L2starD2: 8.863952e-01
N_L2starD3: 9.768902e-01
N_L2starTheta1: 1.059973e+00
N_L2starTheta2: 1.060122e+00
N_L2starTheta3: 1.023937e+00
N_L2starB1: 7.365415e-01
N_L2starB2: 7.636501e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 4.405881e-01
E_cstarD2: 4.107885e-01
E_cstarD3: 1.136365e-01
E_ctheta1: 4.734928e-02
E_ctheta2: 5.022944e-02
E_ctheta3: 1.901129e-02
E_cstarB1: 4.406549e-01
E_cstarB2: 4.876731e-01
E_cstarB3: 8.456856e-02
absE_cstarD1: 3.734003e-01
absE_cstarD2: 3.481450e-01
absE_cstarD3: 1.110156e-01
absE_ctheta1: 5.021339e-02
absE_ctheta2: 5.326777e-02
absE_ctheta3: 1.946139e-02
absE_cstarB1: 3.081512e-01
absE_cstarB2: 3.410312e-01
absE_cstarB3: 8.456856e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.062501e-02
ConstraintTheta2: 3.609040e-02
ConstraintTheta3: 3.860198e-02
ConstraintB1: 6.583422e-02
ConstraintB2: 6.423060e-02
ConstraintB3: 1.101749e-03
TwallDDRCore: 5.300000e-01
TprocDDRCore: 7.800000e-01
TwallAssemble: 1.357143e-01
TprocAssemble: 3.916714e+01
TwallSolve: 1.728571e-01
TprocSolve: 3.564571e+01
TwallRun: 4.360000e+00
TprocRun: 6.838900e+02
TwallNorms: 5.000000e-02
TprocNorms: 9.700000e-01


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Tetgen-Cube-0_k0/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimX1: 1217
DimX2: 1805
Sizesystem: 12717
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0125
MinDetTheta: 0.654843
MaxResidual: 1.53763e-15
E_L2starD1: 4.266416e-01
E_L2starD2: 4.060962e-01
E_L2starD3: 2.925412e-01
E_L2starTheta1: 1.103159e-02
E_L2starTheta2: 1.035908e-02
E_L2starTheta3: 1.462098e-02
E_L2starB1: 3.205914e-01
E_L2starB2: 2.951414e-01
E_L2starB3: 2.520307e-01
absE_L2starD1: 3.817138e-01
absE_L2starD2: 3.583844e-01
absE_L2starD3: 2.857896e-01
relE_L2starD: 3.839480e-01
absE_L2starTheta1: 1.169535e-02
absE_L2starTheta2: 1.098239e-02
absE_L2starTheta3: 1.550071e-02
relE_L2starTheta: 1.214075e-02
absE_L2starB1: 2.343510e-01
absE_L2starB2: 2.202801e-01
absE_L2starB3: 2.520307e-01
relE_L2starB: 5.052617e-01
N_L2starD1: 8.946942e-01
N_L2starD2: 8.825109e-01
N_L2starD3: 9.769208e-01
N_L2starTheta1: 1.060170e+00
N_L2starTheta2: 1.060241e+00
N_L2starTheta3: 1.023771e+00
N_L2starB1: 7.309960e-01
N_L2starB2: 7.463546e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 3.607030e-01
E_cstarD2: 3.508601e-01
E_cstarD3: 1.158921e-01
E_ctheta1: 3.762646e-02
E_ctheta2: 3.770393e-02
E_ctheta3: 1.589311e-02
E_cstarB1: 3.788022e-01
E_cstarB2: 3.924001e-01
E_cstarB3: 9.358994e-02
absE_cstarD1: 3.056973e-01
absE_cstarD2: 2.973554e-01
absE_cstarD3: 1.132191e-01
absE_ctheta1: 3.990245e-02
absE_ctheta2: 3.998461e-02
absE_ctheta3: 1.626939e-02
absE_cstarB1: 2.648975e-01
absE_cstarB2: 2.744066e-01
absE_cstarB3: 9.358994e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.662881e-02
ConstraintTheta2: 2.944993e-02
ConstraintTheta3: 3.131528e-02
ConstraintB1: 5.368896e-02
ConstraintB2: 5.254140e-02
ConstraintB3: 1.720774e-04
TwallDDRCore: 5.300000e-01
TprocDDRCore: 8.500000e-01
TwallAssemble: 2.175000e-01
TprocAssemble: 5.728875e+01
TwallSolve: 2.112500e-01
TprocSolve: 4.661250e+01
TwallRun: 5.630000e+00
TprocRun: 9.387000e+02
TwallNorms: 5.000000e-02
TprocNorms: 1.840000e+00


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Tetgen-Cube-0_k0/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimX1: 2139
DimX2: 3261
Sizesystem: 22617
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 0.772586
MaxResidual: 2.03594e-15
E_L2starD1: 3.236167e-01
E_L2starD2: 3.298967e-01
E_L2starD3: 3.046334e-01
E_L2starTheta1: 7.773883e-03
E_L2starTheta2: 7.778722e-03
E_L2starTheta3: 1.042708e-02
E_L2starB1: 2.824465e-01
E_L2starB2: 2.533969e-01
E_L2starB3: 2.214722e-01
absE_L2starD1: 2.812354e-01
absE_L2starD2: 2.872600e-01
absE_L2starD3: 2.976066e-01
relE_L2starD: 3.241467e-01
absE_L2starTheta1: 8.242536e-03
absE_L2starTheta2: 8.247667e-03
absE_L2starTheta3: 1.105568e-02
relE_L2starTheta: 8.759592e-03
absE_L2starB1: 2.057915e-01
absE_L2starB2: 1.846431e-01
absE_L2starB3: 2.214722e-01
relE_L2starB: 4.375120e-01
N_L2starD1: 8.690384e-01
N_L2starD2: 8.707574e-01
N_L2starD3: 9.769335e-01
N_L2starTheta1: 1.060286e+00
N_L2starTheta2: 1.060276e+00
N_L2starTheta3: 1.023645e+00
N_L2starB1: 7.286035e-01
N_L2starB2: 7.286715e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 2.782781e-01
E_cstarD2: 2.775777e-01
E_cstarD3: 1.130386e-01
E_ctheta1: 2.761188e-02
E_ctheta2: 2.688618e-02
E_ctheta3: 1.113595e-02
E_cstarB1: 3.091980e-01
E_cstarB2: 3.142652e-01
E_cstarB3: 8.388961e-02
absE_cstarD1: 2.358418e-01
absE_cstarD2: 2.352482e-01
absE_cstarD3: 1.104315e-01
absE_ctheta1: 2.928210e-02
absE_ctheta2: 2.851250e-02
absE_ctheta3: 1.139960e-02
absE_cstarB1: 2.162231e-01
absE_cstarB2: 2.197665e-01
absE_cstarB3: 8.388961e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.385241e-02
ConstraintTheta2: 2.408822e-02
ConstraintTheta3: 2.563248e-02
ConstraintB1: 4.469359e-02
ConstraintB2: 4.452579e-02
ConstraintB3: 8.111949e-05
TwallDDRCore: 5.400000e-01
TprocDDRCore: 9.900000e-01
TwallAssemble: 3.270000e-01
TprocAssemble: 5.947000e+01
TwallSolve: 2.200000e-01
TprocSolve: 5.235900e+01
TwallRun: 8.970000e+00
TprocRun: 1.372090e+03
TwallNorms: 6.000000e-02
TprocNorms: 3.570000e+00


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Tetgen-Cube-0_k0/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimX1: 3965
DimX2: 6228
Sizesystem: 42474
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00833333
MinDetTheta: 0.825008
MaxResidual: 1.33435e-15
E_L2starD1: 3.042668e-01
E_L2starD2: 2.879643e-01
E_L2starD3: 3.111224e-01
E_L2starTheta1: 7.121081e-03
E_L2starTheta2: 6.943570e-03
E_L2starTheta3: 8.782645e-03
E_L2starB1: 2.840384e-01
E_L2starB2: 3.072426e-01
E_L2starB3: 2.350659e-01
absE_L2starD1: 2.630373e-01
absE_L2starD2: 2.486879e-01
absE_L2starD3: 3.039464e-01
relE_L2starD: 3.052726e-01
absE_L2starTheta1: 7.551033e-03
absE_L2starTheta2: 7.362804e-03
absE_L2starTheta3: 9.312917e-03
relE_L2starTheta: 7.704108e-03
absE_L2starB1: 2.039823e-01
absE_L2starB2: 2.207816e-01
absE_L2starB3: 2.350659e-01
relE_L2starB: 4.717768e-01
N_L2starD1: 8.644954e-01
N_L2starD2: 8.636065e-01
N_L2starD3: 9.769352e-01
N_L2starTheta1: 1.060377e+00
N_L2starTheta2: 1.060383e+00
N_L2starTheta3: 1.023655e+00
N_L2starB1: 7.181504e-01
N_L2starB2: 7.185904e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 2.412857e-01
E_cstarD2: 2.315673e-01
E_cstarD3: 1.163547e-01
E_ctheta1: 2.281520e-02
E_ctheta2: 2.317422e-02
E_ctheta3: 9.311163e-03
E_cstarB1: 2.574226e-01
E_cstarB2: 2.707596e-01
E_cstarB3: 9.139778e-02
absE_cstarD1: 2.044907e-01
absE_cstarD2: 1.962543e-01
absE_cstarD3: 1.136711e-01
absE_ctheta1: 2.419527e-02
absE_ctheta2: 2.457601e-02
absE_ctheta3: 9.531611e-03
absE_cstarB1: 1.800164e-01
absE_cstarB2: 1.893430e-01
absE_cstarB3: 9.139778e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.147891e-02
ConstraintTheta2: 1.946863e-02
ConstraintTheta3: 2.087065e-02
ConstraintB1: 3.609104e-02
ConstraintB2: 3.600185e-02
ConstraintB3: 3.326715e-05
TwallDDRCore: 5.800000e-01
TprocDDRCore: 1.270000e+00
TwallAssemble: 5.508333e-01
TprocAssemble: 6.103500e+01
TwallSolve: 3.250000e-01
TprocSolve: 7.894833e+01
TwallRun: 1.534000e+01
TprocRun: 2.181990e+03
TwallNorms: 1.100000e-01
TprocNorms: 9.250000e+00


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Voro-small-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       3.890114e-01  --     3.339839e-01  --        3.152403e-01  --         2.073929e-02  --         1.933268e-02  --            4.984186e-02      --             3.488285e-01  --     3.355875e-01  --        7.965553e-01  --
0    0.454124  0.0142857   3.412273e-01  0.22   2.551297e-01  0.45      2.547900e-01  0.36       3.906789e-03  2.79       5.505704e-03  2.10          3.391680e-02      0.64           2.440801e-01  0.60   2.772562e-01  0.32      4.411936e-01  0.99
0    0.305313  0.01        4.042245e-01  -0.43  2.718367e-01  -0.16     1.906628e-01  0.73       3.101018e-03  0.58       3.985991e-03  0.81          2.320254e-02      0.96           2.466159e-01  -0.03  2.964437e-01  -0.17     3.126729e-01  0.87
0    0.221382  0.00714286  4.237157e-01  -0.15  2.743050e-01  -0.03     1.516335e-01  0.71       2.339804e-03  0.88       2.996833e-03  0.89          1.740530e-02      0.89           2.302290e-01  0.21   2.922156e-01  0.04      2.424947e-01  0.79
0    0.176754  0.00588235  4.246798e-01  -0.01  2.805126e-01  -0.10     1.271656e-01  0.78       2.321377e-03  0.04       2.607870e-03  0.62          1.394588e-02      0.98           2.477137e-01  -0.33  3.185871e-01  -0.38     2.055351e-01  0.73


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Voro-small-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       4.641657e-01  --     3.339839e-01  --        3.152403e-01  --         2.264299e-02  --         1.933268e-02  --            4.984186e-02      --             3.309185e-01  --     3.355875e-01  --        7.965553e-01  --
0    0.454124  0.0142857   4.445688e-01  0.07   2.551297e-01  0.45      2.547900e-01  0.36       4.312654e-03  2.77       5.505704e-03  2.10          3.391680e-02      0.64           2.319859e-01  0.59   2.772562e-01  0.32      4.411936e-01  0.99
0    0.305313  0.01        3.774054e-01  0.41   2.718367e-01  -0.16     1.906628e-01  0.73       3.163024e-03  0.78       3.985991e-03  0.81          2.320254e-02      0.96           2.187045e-01  0.15   2.964437e-01  -0.17     3.126729e-01  0.87
0    0.221382  0.00714286  3.698458e-01  0.06   2.743050e-01  -0.03     1.516335e-01  0.71       2.488309e-03  0.75       2.996833e-03  0.89          1.740530e-02      0.89           2.234210e-01  -0.07  2.922156e-01  0.04      2.424947e-01  0.79
0    0.176754  0.00588235  3.675894e-01  0.03   2.805126e-01  -0.10     1.271656e-01  0.78       2.390911e-03  0.18       2.607870e-03  0.62          1.394588e-02      0.98           2.357649e-01  -0.24  3.185871e-01  -0.38     2.055351e-01  0.73


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Voro-small-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       8.469300e-02  --     3.339839e-01  --        3.152403e-01  --         1.404064e-02  --         1.933268e-02  --            4.984186e-02      --             4.607306e-02  --     3.355875e-01  --        7.965553e-01  --
0    0.454124  0.0142857   8.567664e-02  -0.02  2.551297e-01  0.45      2.547900e-01  0.36       8.123325e-03  0.91       5.505704e-03  2.10          3.391680e-02      0.64           8.975967e-02  -1.11  2.772562e-01  0.32      4.411936e-01  0.99
0    0.305313  0.01        9.325483e-02  -0.21  2.718367e-01  -0.16     1.906628e-01  0.73       5.561356e-03  0.95       3.985991e-03  0.81          2.320254e-02      0.96           1.072897e-01  -0.45  2.964437e-01  -0.17     3.126729e-01  0.87
0    0.221382  0.00714286  7.570337e-02  0.65   2.743050e-01  -0.03     1.516335e-01  0.71       4.060815e-03  0.98       2.996833e-03  0.89          1.740530e-02      0.89           1.002877e-01  0.21   2.922156e-01  0.04      2.424947e-01  0.79
0    0.176754  0.00588235  8.878765e-02  -0.71  2.805126e-01  -0.10     1.271656e-01  0.78       3.022163e-03  1.31       2.607870e-03  0.62          1.394588e-02      0.98           1.136437e-01  -0.56  3.185871e-01  -0.38     2.055351e-01  0.73


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Voro-small-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta  E_L2B         RateB  absE_L2B      RateSumB
0    0.826611  0.025       3.890114e-01  --     3.339839e-01  --        2.073929e-02  --         1.933268e-02  --            3.488285e-01  --     3.355875e-01  --
--   --        --          4.641657e-01  --     --            --        2.264299e-02  --         --            --            3.309185e-01  --     --            --
--   --        --          8.469300e-02  --     --            --        1.404064e-02  --         --            --            4.607306e-02  --     --            --
0    0.454124  0.0142857   3.412273e-01  0.22   2.551297e-01  0.45      3.906789e-03  2.79       5.505704e-03  2.10          2.440801e-01  0.60   2.772562e-01  0.32
--   --        --          4.445688e-01  0.07   --            --        4.312654e-03  2.77       --            --            2.319859e-01  0.59   --            --
--   --        --          8.567664e-02  -0.02  --            --        8.123325e-03  0.91       --            --            8.975967e-02  -1.11  --            --
0    0.305313  0.01        4.042245e-01  -0.43  2.718367e-01  -0.16     3.101018e-03  0.58       3.985991e-03  0.81          2.466159e-01  -0.03  2.964437e-01  -0.17
--   --        --          3.774054e-01  0.41   --            --        3.163024e-03  0.78       --            --            2.187045e-01  0.15   --            --
--   --        --          9.325483e-02  -0.21  --            --        5.561356e-03  0.95       --            --            1.072897e-01  -0.45  --            --
0    0.221382  0.00714286  4.237157e-01  -0.15  2.743050e-01  -0.03     2.339804e-03  0.88       2.996833e-03  0.89          2.302290e-01  0.21   2.922156e-01  0.04
--   --        --          3.698458e-01  0.06   --            --        2.488309e-03  0.75       --            --            2.234210e-01  -0.07  --            --
--   --        --          7.570337e-02  0.65   --            --        4.060815e-03  0.98       --            --            1.002877e-01  0.21   --            --
0    0.176754  0.00588235  4.246798e-01  -0.01  2.805126e-01  -0.10     2.321377e-03  0.04       2.607870e-03  0.62          2.477137e-01  -0.33  3.185871e-01  -0.38
--   --        --          3.675894e-01  0.03   --            --        2.390911e-03  0.18       --            --            2.357649e-01  -0.24  --            --
--   --        --          8.878765e-02  -0.71  --            --        3.022163e-03  1.31       --            --            1.136437e-01  -0.56  --            --


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Voro-small-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       3.890114e-01  --     3.339839e-01  --        2.073929e-02  --         1.933268e-02  --            3.488285e-01  --     3.355875e-01  --
0    0.454124  0.0142857   3.412273e-01  0.22   2.551297e-01  0.45      3.906789e-03  2.79       5.505704e-03  2.10          2.440801e-01  0.60   2.772562e-01  0.32
0    0.305313  0.01        4.042245e-01  -0.43  2.718367e-01  -0.16     3.101018e-03  0.58       3.985991e-03  0.81          2.466159e-01  -0.03  2.964437e-01  -0.17
0    0.221382  0.00714286  4.237157e-01  -0.15  2.743050e-01  -0.03     2.339804e-03  0.88       2.996833e-03  0.89          2.302290e-01  0.21   2.922156e-01  0.04
0    0.176754  0.00588235  4.246798e-01  -0.01  2.805126e-01  -0.10     2.321377e-03  0.04       2.607870e-03  0.62          2.477137e-01  -0.33  3.185871e-01  -0.38


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Voro-small-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       4.641657e-01  --     --            --        2.264299e-02  --         --            --            3.309185e-01  --     --            --
0    0.454124  0.0142857   4.445688e-01  0.07   --            --        4.312654e-03  2.77       --            --            2.319859e-01  0.59   --            --
0    0.305313  0.01        3.774054e-01  0.41   --            --        3.163024e-03  0.78       --            --            2.187045e-01  0.15   --            --
0    0.221382  0.00714286  3.698458e-01  0.06   --            --        2.488309e-03  0.75       --            --            2.234210e-01  -0.07  --            --
0    0.176754  0.00588235  3.675894e-01  0.03   --            --        2.390911e-03  0.18       --            --            2.357649e-01  -0.24  --            --


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Voro-small-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       8.469300e-02  --     --            --        1.404064e-02  --         --            --            4.607306e-02  --     --            --
0    0.454124  0.0142857   8.567664e-02  -0.02  --            --        8.123325e-03  0.91       --            --            8.975967e-02  -1.11  --            --
0    0.305313  0.01        9.325483e-02  -0.21  --            --        5.561356e-03  0.95       --            --            1.072897e-01  -0.45  --            --
0    0.221382  0.00714286  7.570337e-02  0.65   --            --        4.060815e-03  0.98       --            --            1.002877e-01  0.21   --            --
0    0.176754  0.00588235  8.878765e-02  -0.71  --            --        3.022163e-03  1.31       --            --            1.136437e-01  -0.56  --            --


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Voro-small-0_k0/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimX1: 272
DimX2: 162
Sizesystem: 2118
InitialTime: 1
FinalTime: 1.1
Timestep: 0.025
MinDetTheta: 0.966323
MaxResidual: 1.08057e-15
E_L2starD1: 3.890114e-01
E_L2starD2: 4.641657e-01
E_L2starD3: 8.469300e-02
E_L2starTheta1: 2.073929e-02
E_L2starTheta2: 2.264299e-02
E_L2starTheta3: 1.404064e-02
E_L2starB1: 3.488285e-01
E_L2starB2: 3.309185e-01
E_L2starB3: 4.607306e-02
absE_L2starD1: 3.716006e-01
absE_L2starD2: 4.380162e-01
absE_L2starD3: 8.276953e-02
relE_L2starD: 3.339839e-01
absE_L2starTheta1: 2.195702e-02
absE_L2starTheta2: 2.397250e-02
absE_L2starTheta3: 1.486506e-02
relE_L2starTheta: 1.933268e-02
absE_L2starB1: 2.104316e-01
absE_L2starB2: 2.128499e-01
absE_L2starB3: 4.607306e-02
relE_L2starB: 3.355875e-01
N_L2starD1: 9.552433e-01
N_L2starD2: 9.436635e-01
N_L2starD3: 9.772889e-01
N_L2starTheta1: 1.058716e+00
N_L2starTheta2: 1.058224e+00
N_L2starTheta3: 1.022126e+00
N_L2starB1: 6.032524e-01
N_L2starB2: 6.432094e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 4.516380e-01
E_cstarD2: 4.874464e-01
E_cstarD3: 4.752260e-02
E_ctheta1: 6.517302e-02
E_ctheta2: 6.627784e-02
E_ctheta3: 1.693233e-02
E_cstarB1: 7.487904e-01
E_cstarB2: 8.156293e-01
E_cstarB3: 2.006386e-02
absE_cstarD1: 3.827651e-01
absE_cstarD2: 4.131129e-01
absE_cstarD3: 4.642654e-02
absE_ctheta1: 6.911528e-02
absE_ctheta2: 7.028693e-02
absE_ctheta3: 1.733322e-02
absE_cstarB1: 5.236313e-01
absE_cstarB2: 5.703720e-01
absE_cstarB3: 2.006386e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 3.569578e-02
ConstraintTheta2: 5.714019e-02
ConstraintTheta3: 6.273776e-02
ConstraintB1: 6.431367e-02
ConstraintB2: 6.012575e-02
ConstraintB3: 2.877687e-03
TwallDDRCore: 5.400000e-01
TprocDDRCore: 7.400000e-01
TwallAssemble: 1.225000e-01
TprocAssemble: 2.421000e+01
TwallSolve: 2.375000e-01
TprocSolve: 4.382000e+01
TwallRun: 2.720000e+00
TprocRun: 3.525600e+02
TwallNorms: 2.000000e-01
TprocNorms: 2.280000e+00


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Voro-small-0_k0/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimX1: 1352
DimX2: 800
Sizesystem: 10512
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 0.989238
MaxResidual: 2.12635e-15
E_L2starD1: 3.412273e-01
E_L2starD2: 4.445688e-01
E_L2starD3: 8.567664e-02
E_L2starTheta1: 3.906789e-03
E_L2starTheta2: 4.312654e-03
E_L2starTheta3: 8.123325e-03
E_L2starB1: 2.440801e-01
E_L2starB2: 2.319859e-01
E_L2starB3: 8.975967e-02
absE_L2starD1: 2.625590e-01
absE_L2starD2: 3.354344e-01
absE_L2starD3: 8.369904e-02
relE_L2starD: 2.551297e-01
absE_L2starTheta1: 4.138853e-03
absE_L2starTheta2: 4.568827e-03
absE_L2starTheta3: 8.605853e-03
relE_L2starTheta: 5.505704e-03
absE_L2starB1: 1.536489e-01
absE_L2starB2: 1.443635e-01
absE_L2starB3: 8.975967e-02
relE_L2starB: 2.772562e-01
N_L2starD1: 7.694551e-01
N_L2starD2: 7.545164e-01
N_L2starD3: 9.769179e-01
N_L2starTheta1: 1.059400e+00
N_L2starTheta2: 1.059390e+00
N_L2starTheta3: 1.024592e+00
N_L2starB1: 6.295019e-01
N_L2starB2: 6.222946e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 4.037613e-01
E_cstarD2: 3.563252e-01
E_cstarD3: 3.747242e-02
E_ctheta1: 4.624761e-02
E_ctheta2: 4.637432e-02
E_ctheta3: 8.237063e-03
E_cstarB1: 3.981773e-01
E_cstarB2: 4.335395e-01
E_cstarB3: 3.543397e-02
absE_cstarD1: 3.421894e-01
absE_cstarD2: 3.019871e-01
absE_cstarD3: 3.660816e-02
absE_ctheta1: 4.904509e-02
absE_ctheta2: 4.917946e-02
absE_ctheta3: 8.432081e-03
absE_cstarB1: 2.784465e-01
absE_cstarB2: 3.031755e-01
absE_cstarB3: 3.543397e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.147014e-02
ConstraintTheta2: 3.520361e-02
ConstraintTheta3: 3.843982e-02
ConstraintB1: 4.361876e-02
ConstraintB2: 4.314444e-02
ConstraintB3: 5.177550e-03
TwallDDRCore: 5.400000e-01
TprocDDRCore: 8.300000e-01
TwallAssemble: 5.314286e-01
TprocAssemble: 5.461429e+01
TwallSolve: 4.271429e-01
TprocSolve: 8.504714e+01
TwallRun: 8.870000e+00
TprocRun: 1.081040e+03
TwallNorms: 2.100000e-01
TprocNorms: 1.331000e+01


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Voro-small-0_k0/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimX1: 4018
DimX2: 2351
Sizesystem: 31161
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 0.977153
MaxResidual: 3.29576e-15
E_L2starD1: 4.042245e-01
E_L2starD2: 3.774054e-01
E_L2starD3: 9.325483e-02
E_L2starTheta1: 3.101018e-03
E_L2starTheta2: 3.163024e-03
E_L2starTheta3: 5.561356e-03
E_L2starB1: 2.466159e-01
E_L2starB2: 2.187045e-01
E_L2starB3: 1.072897e-01
absE_L2starD1: 3.300617e-01
absE_L2starD2: 3.051675e-01
absE_L2starD3: 9.110338e-02
relE_L2starD: 2.718367e-01
absE_L2starTheta1: 3.286985e-03
absE_L2starTheta2: 3.352709e-03
absE_L2starTheta3: 5.894869e-03
relE_L2starTheta: 3.985991e-03
absE_L2starB1: 1.628899e-01
absE_L2starB2: 1.444282e-01
absE_L2starB3: 1.072897e-01
relE_L2starB: 2.964437e-01
N_L2starD1: 8.165306e-01
N_L2starD2: 8.085933e-01
N_L2starD3: 9.769294e-01
N_L2starTheta1: 1.059970e+00
N_L2starTheta2: 1.059968e+00
N_L2starTheta3: 1.024003e+00
N_L2starB1: 6.605007e-01
N_L2starB2: 6.603805e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 2.891592e-01
E_cstarD2: 2.732689e-01
E_cstarD3: 3.355403e-02
E_ctheta1: 3.194626e-02
E_ctheta2: 3.196358e-02
E_ctheta3: 5.068295e-03
E_cstarB1: 2.864006e-01
E_cstarB2: 2.991633e-01
E_cstarB3: 2.781974e-02
absE_cstarD1: 2.450637e-01
absE_cstarD2: 2.315965e-01
absE_cstarD3: 3.278014e-02
absE_ctheta1: 3.387866e-02
absE_ctheta2: 3.389702e-02
absE_ctheta3: 5.188290e-03
absE_cstarB1: 2.002808e-01
absE_cstarB2: 2.092057e-01
absE_cstarB3: 2.781974e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.483338e-02
ConstraintTheta2: 2.500210e-02
ConstraintTheta3: 2.701761e-02
ConstraintB1: 3.239887e-02
ConstraintB2: 3.236733e-02
ConstraintB3: 5.003723e-03
TwallDDRCore: 5.500000e-01
TprocDDRCore: 1.070000e+00
TwallAssemble: 1.526000e+00
TprocAssemble: 6.510300e+01
TwallSolve: 1.055000e+00
TprocSolve: 1.690980e+02
TwallRun: 3.023000e+01
TprocRun: 2.789870e+03
TwallNorms: 3.900000e-01
TprocNorms: 5.883000e+01


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Voro-small-0_k0/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimX1: 8736
DimX2: 5096
Sizesystem: 67704
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00714286
MinDetTheta: 0.971368
MaxResidual: 3.48929e-15
E_L2starD1: 4.237157e-01
E_L2starD2: 3.698458e-01
E_L2starD3: 7.570337e-02
E_L2starTheta1: 2.339804e-03
E_L2starTheta2: 2.488309e-03
E_L2starTheta3: 4.060815e-03
E_L2starB1: 2.302290e-01
E_L2starB2: 2.234210e-01
E_L2starB3: 1.002877e-01
absE_L2starD1: 3.527040e-01
absE_L2starD2: 3.062666e-01
absE_L2starD3: 7.395709e-02
relE_L2starD: 2.743050e-01
absE_L2starTheta1: 2.480649e-03
absE_L2starTheta2: 2.638094e-03
absE_L2starTheta3: 4.305257e-03
relE_L2starTheta: 2.996833e-03
absE_L2starB1: 1.563692e-01
absE_L2starB2: 1.520376e-01
absE_L2starB3: 1.002877e-01
relE_L2starB: 2.922156e-01
N_L2starD1: 8.324072e-01
N_L2starD2: 8.280928e-01
N_L2starD3: 9.769326e-01
N_L2starTheta1: 1.060195e+00
N_L2starTheta2: 1.060197e+00
N_L2starTheta3: 1.023823e+00
N_L2starB1: 6.791896e-01
N_L2starB2: 6.804982e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 2.263856e-01
E_cstarD2: 2.214110e-01
E_cstarD3: 2.625215e-02
E_ctheta1: 2.394286e-02
E_ctheta2: 2.389163e-02
E_ctheta3: 3.913046e-03
E_cstarB1: 2.205332e-01
E_cstarB2: 2.279412e-01
E_cstarB3: 2.553518e-02
absE_cstarD1: 1.918627e-01
absE_cstarD2: 1.876467e-01
absE_cstarD3: 2.564667e-02
absE_ctheta1: 2.539115e-02
absE_ctheta2: 2.533682e-02
absE_ctheta3: 4.005690e-03
absE_cstarB1: 1.542195e-01
absE_cstarB2: 1.593999e-01
absE_cstarB3: 2.553518e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.196029e-02
ConstraintTheta2: 1.986183e-02
ConstraintTheta3: 2.137527e-02
ConstraintB1: 2.510956e-02
ConstraintB2: 2.502524e-02
ConstraintB3: 2.010836e-03
TwallDDRCore: 5.900000e-01
TprocDDRCore: 1.470000e+00
TwallAssemble: 3.153571e+00
TprocAssemble: 8.027929e+01
TwallSolve: 2.567857e+00
TprocSolve: 4.386986e+02
TwallRun: 8.810000e+01
TprocRun: 8.508180e+03
TwallNorms: 9.300000e-01
TprocNorms: 1.324900e+02


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Voro-small-0_k0/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimX1: 16354
DimX2: 9507
Sizesystem: 126645
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00588235
MinDetTheta: 0.970166
MaxResidual: 3.81865e-15
E_L2starD1: 4.246798e-01
E_L2starD2: 3.675894e-01
E_L2starD3: 8.878765e-02
E_L2starTheta1: 2.321377e-03
E_L2starTheta2: 2.390911e-03
E_L2starTheta3: 3.022163e-03
E_L2starB1: 2.477137e-01
E_L2starB2: 2.357649e-01
E_L2starB3: 1.136437e-01
absE_L2starD1: 3.556270e-01
absE_L2starD2: 3.071473e-01
absE_L2starD3: 8.673967e-02
relE_L2starD: 2.805126e-01
absE_L2starTheta1: 2.461360e-03
absE_L2starTheta2: 2.535086e-03
absE_L2starTheta3: 3.204404e-03
relE_L2starTheta: 2.607870e-03
absE_L2starB1: 1.700391e-01
absE_L2starB2: 1.618950e-01
absE_L2starB3: 1.136437e-01
relE_L2starB: 3.185871e-01
N_L2starD1: 8.374002e-01
N_L2starD2: 8.355717e-01
N_L2starD3: 9.769340e-01
N_L2starTheta1: 1.060301e+00
N_L2starTheta2: 1.060302e+00
N_L2starTheta3: 1.023745e+00
N_L2starB1: 6.864342e-01
N_L2starB2: 6.866798e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 1.813429e-01
E_cstarD2: 1.862503e-01
E_cstarD3: 2.890951e-02
E_ctheta1: 1.916978e-02
E_ctheta2: 1.915249e-02
E_ctheta3: 3.140268e-03
E_cstarB1: 1.834223e-01
E_cstarB2: 1.868961e-01
E_cstarB3: 2.849780e-02
absE_cstarD1: 1.536888e-01
absE_cstarD2: 1.578479e-01
absE_cstarD3: 2.824275e-02
absE_ctheta1: 2.032934e-02
absE_ctheta2: 2.031100e-02
absE_ctheta3: 3.214616e-03
absE_cstarB1: 1.282678e-01
absE_cstarB2: 1.306970e-01
absE_cstarB3: 2.849780e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 9.815909e-03
ConstraintTheta2: 1.622683e-02
ConstraintTheta3: 1.741450e-02
ConstraintB1: 2.038535e-02
ConstraintB2: 2.036611e-02
ConstraintB3: 1.892113e-03
TwallDDRCore: 6.300000e-01
TprocDDRCore: 2.120000e+00
TwallAssemble: 6.117647e+00
TprocAssemble: 1.114618e+02
TwallSolve: 7.222353e+00
TprocSolve: 1.451276e+03
TwallRun: 2.424300e+02
TprocRun: 2.950450e+04
TwallNorms: 1.010000e+00
TprocNorms: 2.476900e+02


==> results/ecddr-einstein-wp/gowdy/stab_0.1/Voro-small-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
5.400000e-01  7.400000e-01  1.225000e-01   2.421000e+01   2.375000e-01  4.382000e+01  2.720000e+00  3.525600e+02
5.400000e-01  8.300000e-01  5.314286e-01   5.461429e+01   4.271429e-01  8.504714e+01  8.870000e+00  1.081040e+03
5.500000e-01  1.070000e+00  1.526000e+00   6.510300e+01   1.055000e+00  1.690980e+02  3.023000e+01  2.789870e+03
5.900000e-01  1.470000e+00  3.153571e+00   8.027929e+01   2.567857e+00  4.386986e+02  8.810000e+01  8.508180e+03
6.300000e-01  2.120000e+00  6.117647e+00   1.114618e+02   7.222353e+00  1.451276e+03  2.424300e+02  2.950450e+04


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   6.520161e-01  --     7.190131e-01  --        3.367630e-01  --         1.172913e-02  --         1.610982e-02  --            4.368395e-02      --             2.166660e-01  --     4.321832e-01  --        5.310495e-01  --
0    0.499828  0.0142857   7.328282e-01  -1.05  7.122175e-01  0.08      3.282213e-01  0.23       1.138666e-02  0.27       1.545162e-02  0.37          4.035789e-02      0.71           2.100924e-01  0.28   3.855301e-01  1.02      4.859040e-01  0.79
0    0.39203   0.0125      6.625525e-01  0.41   5.842301e-01  0.82      2.899070e-01  0.51       9.626821e-03  0.69       1.285448e-02  0.76          3.186481e-02      0.97           2.003440e-01  0.20   3.480487e-01  0.42      4.077235e-01  0.72
0    0.313068  0.01        5.201044e-01  1.08   4.405657e-01  1.25      2.479909e-01  0.69       6.486141e-03  1.76       9.528447e-03  1.33          2.330929e-02      1.39           1.772199e-01  0.55   2.829094e-01  0.92      3.290488e-01  0.95
0    0.256759  0.00833333  4.410243e-01  0.83   3.647050e-01  0.95      2.156244e-01  0.71       5.652902e-03  0.69       8.245800e-03  0.73          1.971969e-02      0.84           1.637574e-01  0.40   2.650597e-01  0.33      2.721029e-01  0.96


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   9.559228e-01  --     7.190131e-01  --        3.367630e-01  --         1.210092e-02  --         1.610982e-02  --            4.368395e-02      --             2.321814e-01  --     4.321832e-01  --        5.310495e-01  --
0    0.499828  0.0142857   8.417218e-01  1.14   7.122175e-01  0.08      3.282213e-01  0.23       1.211250e-02  -0.01      1.545162e-02  0.37          4.035789e-02      0.71           2.194932e-01  0.50   3.855301e-01  1.02      4.859040e-01  0.79
0    0.39203   0.0125      6.794918e-01  0.88   5.842301e-01  0.82      2.899070e-01  0.51       9.174228e-03  1.14       1.285448e-02  0.76          3.186481e-02      0.97           1.940424e-01  0.51   3.480487e-01  0.42      4.077235e-01  0.72
0    0.313068  0.01        5.355189e-01  1.06   4.405657e-01  1.25      2.479909e-01  0.69       6.456830e-03  1.56       9.528447e-03  1.33          2.330929e-02      1.39           1.630224e-01  0.77   2.829094e-01  0.92      3.290488e-01  0.95
0    0.256759  0.00833333  4.347076e-01  1.05   3.647050e-01  0.95      2.156244e-01  0.71       5.670171e-03  0.66       8.245800e-03  0.73          1.971969e-02      0.84           1.607384e-01  0.07   2.650597e-01  0.33      2.721029e-01  0.96


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   1.167863e-01  --     7.190131e-01  --        3.367630e-01  --         2.397097e-02  --         1.610982e-02  --            4.368395e-02      --             1.071075e-01  --     4.321832e-01  --        5.310495e-01  --
0    0.499828  0.0142857   1.418838e-01  -1.74  7.122175e-01  0.08      3.282213e-01  0.23       2.234160e-02  0.63       1.545162e-02  0.37          4.035789e-02      0.71           1.024475e-01  0.40   3.855301e-01  1.02      4.859040e-01  0.79
0    0.39203   0.0125      1.455800e-01  -0.11  5.842301e-01  0.82      2.899070e-01  0.51       1.932766e-02  0.60       1.285448e-02  0.76          3.186481e-02      0.97           1.150970e-01  -0.48  3.480487e-01  0.42      4.077235e-01  0.72
0    0.313068  0.01        1.498738e-01  -0.13  4.405657e-01  1.25      2.479909e-01  0.69       1.531703e-02  1.03       9.528447e-03  1.33          2.330929e-02      1.39           9.962588e-02  0.64   2.829094e-01  0.92      3.290488e-01  0.95
0    0.256759  0.00833333  1.527200e-01  -0.09  3.647050e-01  0.95      2.156244e-01  0.71       1.313066e-02  0.78       8.245800e-03  0.73          1.971969e-02      0.84           1.061103e-01  -0.32  2.650597e-01  0.33      2.721029e-01  0.96


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   6.520161e-01  --     7.190131e-01  --        1.172913e-02  --         1.610982e-02  --            2.166660e-01  --     4.321832e-01  --
--   --        --          9.559228e-01  --     --            --        1.210092e-02  --         --            --            2.321814e-01  --     --            --
--   --        --          1.167863e-01  --     --            --        2.397097e-02  --         --            --            1.071075e-01  --     --            --
0    0.499828  0.0142857   7.328282e-01  -1.05  7.122175e-01  0.08      1.138666e-02  0.27       1.545162e-02  0.37          2.100924e-01  0.28   3.855301e-01  1.02
--   --        --          8.417218e-01  1.14   --            --        1.211250e-02  -0.01      --            --            2.194932e-01  0.50   --            --
--   --        --          1.418838e-01  -1.74  --            --        2.234160e-02  0.63       --            --            1.024475e-01  0.40   --            --
0    0.39203   0.0125      6.625525e-01  0.41   5.842301e-01  0.82      9.626821e-03  0.69       1.285448e-02  0.76          2.003440e-01  0.20   3.480487e-01  0.42
--   --        --          6.794918e-01  0.88   --            --        9.174228e-03  1.14       --            --            1.940424e-01  0.51   --            --
--   --        --          1.455800e-01  -0.11  --            --        1.932766e-02  0.60       --            --            1.150970e-01  -0.48  --            --
0    0.313068  0.01        5.201044e-01  1.08   4.405657e-01  1.25      6.486141e-03  1.76       9.528447e-03  1.33          1.772199e-01  0.55   2.829094e-01  0.92
--   --        --          5.355189e-01  1.06   --            --        6.456830e-03  1.56       --            --            1.630224e-01  0.77   --            --
--   --        --          1.498738e-01  -0.13  --            --        1.531703e-02  1.03       --            --            9.962588e-02  0.64   --            --
0    0.256759  0.00833333  4.410243e-01  0.83   3.647050e-01  0.95      5.652902e-03  0.69       8.245800e-03  0.73          1.637574e-01  0.40   2.650597e-01  0.33
--   --        --          4.347076e-01  1.05   --            --        5.670171e-03  0.66       --            --            1.607384e-01  0.07   --            --
--   --        --          1.527200e-01  -0.09  --            --        1.313066e-02  0.78       --            --            1.061103e-01  -0.32  --            --


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   6.520161e-01  --     7.190131e-01  --        1.172913e-02  --         1.610982e-02  --            2.166660e-01  --     4.321832e-01  --
0    0.499828  0.0142857   7.328282e-01  -1.05  7.122175e-01  0.08      1.138666e-02  0.27       1.545162e-02  0.37          2.100924e-01  0.28   3.855301e-01  1.02
0    0.39203   0.0125      6.625525e-01  0.41   5.842301e-01  0.82      9.626821e-03  0.69       1.285448e-02  0.76          2.003440e-01  0.20   3.480487e-01  0.42
0    0.313068  0.01        5.201044e-01  1.08   4.405657e-01  1.25      6.486141e-03  1.76       9.528447e-03  1.33          1.772199e-01  0.55   2.829094e-01  0.92
0    0.256759  0.00833333  4.410243e-01  0.83   3.647050e-01  0.95      5.652902e-03  0.69       8.245800e-03  0.73          1.637574e-01  0.40   2.650597e-01  0.33


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   9.559228e-01  --     --            --        1.210092e-02  --         --            --            2.321814e-01  --     --            --
0    0.499828  0.0142857   8.417218e-01  1.14   --            --        1.211250e-02  -0.01      --            --            2.194932e-01  0.50   --            --
0    0.39203   0.0125      6.794918e-01  0.88   --            --        9.174228e-03  1.14       --            --            1.940424e-01  0.51   --            --
0    0.313068  0.01        5.355189e-01  1.06   --            --        6.456830e-03  1.56       --            --            1.630224e-01  0.77   --            --
0    0.256759  0.00833333  4.347076e-01  1.05   --            --        5.670171e-03  0.66       --            --            1.607384e-01  0.07   --            --


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   1.167863e-01  --     --            --        2.397097e-02  --         --            --            1.071075e-01  --     --            --
0    0.499828  0.0142857   1.418838e-01  -1.74  --            --        2.234160e-02  0.63       --            --            1.024475e-01  0.40   --            --
0    0.39203   0.0125      1.455800e-01  -0.11  --            --        1.932766e-02  0.60       --            --            1.150970e-01  -0.48  --            --
0    0.313068  0.01        1.498738e-01  -0.13  --            --        1.531703e-02  1.03       --            --            9.962588e-02  0.64   --            --
0    0.256759  0.00833333  1.527200e-01  -0.09  --            --        1.313066e-02  0.78       --            --            1.061103e-01  -0.32  --            --


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k0/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimX1: 354
DimX2: 496
Sizesystem: 3612
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0166667
MinDetTheta: 0.714063
MaxResidual: 1.45828e-15
E_L2starD1: 6.520161e-01
E_L2starD2: 9.559228e-01
E_L2starD3: 1.167863e-01
E_L2starTheta1: 1.172913e-02
E_L2starTheta2: 1.210092e-02
E_L2starTheta3: 2.397097e-02
E_L2starB1: 2.166660e-01
E_L2starB2: 2.321814e-01
E_L2starB3: 1.071075e-01
absE_L2starD1: 7.759428e-01
absE_L2starD2: 1.031137e+00
absE_L2starD3: 1.140831e-01
relE_L2starD: 7.190131e-01
absE_L2starTheta1: 1.243060e-02
absE_L2starTheta2: 1.282462e-02
absE_L2starTheta3: 2.540457e-02
relE_L2starTheta: 1.610982e-02
absE_L2starB1: 2.331779e-01
absE_L2starB2: 2.641685e-01
absE_L2starB3: 1.071075e-01
relE_L2starB: 4.321832e-01
N_L2starD1: 1.190067e+00
N_L2starD2: 1.078682e+00
N_L2starD3: 9.768539e-01
N_L2starTheta1: 1.059806e+00
N_L2starTheta2: 1.059909e+00
N_L2starTheta3: 1.023931e+00
N_L2starB1: 1.076209e+00
N_L2starB2: 1.137768e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.183808e-01
E_cstarD2: 5.083507e-01
E_cstarD3: 3.035282e-02
E_ctheta1: 5.333825e-02
E_ctheta2: 5.400704e-02
E_ctheta3: 2.298818e-02
E_cstarB1: 4.995052e-01
E_cstarB2: 5.261105e-01
E_cstarB3: 2.551304e-02
absE_cstarD1: 4.393299e-01
absE_cstarD2: 4.308293e-01
absE_cstarD3: 2.965276e-02
absE_ctheta1: 5.656463e-02
absE_ctheta2: 5.727387e-02
absE_ctheta3: 2.353244e-02
absE_cstarB1: 3.493054e-01
absE_cstarB2: 3.679106e-01
absE_cstarB3: 2.551304e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.452118e-02
ConstraintTheta2: 4.848465e-02
ConstraintTheta3: 5.122579e-02
ConstraintB1: 7.497887e-02
ConstraintB2: 7.585811e-02
ConstraintB3: 1.909861e-03
TwallDDRCore: 5.300000e-01
TprocDDRCore: 7.400000e-01
TwallAssemble: 8.166667e-02
TprocAssemble: 2.067667e+01
TwallSolve: 1.550000e-01
TprocSolve: 3.046167e+01
TwallRun: 3.290000e+00
TprocRun: 5.162700e+02
TwallNorms: 4.000000e-02
TprocNorms: 5.300000e-01


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k0/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimX1: 628
DimX2: 913
Sizesystem: 6507
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 0.935153
MaxResidual: 1.86299e-15
E_L2starD1: 7.328282e-01
E_L2starD2: 8.417218e-01
E_L2starD3: 1.418838e-01
E_L2starTheta1: 1.138666e-02
E_L2starTheta2: 1.211250e-02
E_L2starTheta3: 2.234160e-02
E_L2starB1: 2.100924e-01
E_L2starB2: 2.194932e-01
E_L2starB3: 1.024475e-01
absE_L2starD1: 8.434041e-01
absE_L2starD2: 9.209966e-01
absE_L2starD3: 1.386049e-01
relE_L2starD: 7.122175e-01
absE_L2starTheta1: 1.206955e-02
absE_L2starTheta2: 1.283893e-02
absE_L2starTheta3: 2.368150e-02
relE_L2starTheta: 1.545162e-02
absE_L2starB1: 2.101560e-01
absE_L2starB2: 2.266012e-01
absE_L2starB3: 1.024475e-01
relE_L2starB: 3.855301e-01
N_L2starD1: 1.150889e+00
N_L2starD2: 1.094182e+00
N_L2starD3: 9.768902e-01
N_L2starTheta1: 1.059973e+00
N_L2starTheta2: 1.060122e+00
N_L2starTheta3: 1.023942e+00
N_L2starB1: 1.000303e+00
N_L2starB2: 1.032384e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.072537e-01
E_cstarD2: 4.875161e-01
E_cstarD3: 3.471801e-02
E_ctheta1: 4.790652e-02
E_ctheta2: 5.039218e-02
E_ctheta3: 2.214265e-02
E_cstarB1: 4.493394e-01
E_cstarB2: 4.889134e-01
E_cstarB3: 2.346539e-02
absE_cstarD1: 4.298997e-01
absE_cstarD2: 4.131719e-01
absE_cstarD3: 3.391727e-02
absE_ctheta1: 5.080435e-02
absE_ctheta2: 5.344036e-02
absE_ctheta3: 2.266690e-02
absE_cstarB1: 3.142243e-01
absE_cstarB2: 3.418986e-01
absE_cstarB3: 2.346539e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.062501e-02
ConstraintTheta2: 3.609040e-02
ConstraintTheta3: 3.860198e-02
ConstraintB1: 6.583422e-02
ConstraintB2: 6.423060e-02
ConstraintB3: 1.101749e-03
TwallDDRCore: 5.300000e-01
TprocDDRCore: 7.800000e-01
TwallAssemble: 1.385714e-01
TprocAssemble: 4.004571e+01
TwallSolve: 1.914286e-01
TprocSolve: 3.285857e+01
TwallRun: 4.410000e+00
TprocRun: 6.606100e+02
TwallNorms: 5.000000e-02
TprocNorms: 9.600000e-01


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k0/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimX1: 1217
DimX2: 1805
Sizesystem: 12717
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0125
MinDetTheta: 0.655726
MaxResidual: 1.66396e-15
E_L2starD1: 6.625525e-01
E_L2starD2: 6.794918e-01
E_L2starD3: 1.455800e-01
E_L2starTheta1: 9.626821e-03
E_L2starTheta2: 9.174228e-03
E_L2starTheta3: 1.932766e-02
E_L2starB1: 2.003440e-01
E_L2starB2: 1.940424e-01
E_L2starB3: 1.150970e-01
absE_L2starD1: 7.096422e-01
absE_L2starD2: 7.091679e-01
absE_L2starD3: 1.422202e-01
relE_L2starD: 5.842301e-01
absE_L2starTheta1: 1.020606e-02
absE_L2starTheta2: 9.726238e-03
absE_L2starTheta3: 2.049059e-02
relE_L2starTheta: 1.285448e-02
absE_L2starB1: 1.855567e-01
absE_L2starB2: 1.861292e-01
absE_L2starB3: 1.150970e-01
relE_L2starB: 3.480487e-01
N_L2starD1: 1.071073e+00
N_L2starD2: 1.043674e+00
N_L2starD3: 9.769208e-01
N_L2starTheta1: 1.060170e+00
N_L2starTheta2: 1.060241e+00
N_L2starTheta3: 1.023775e+00
N_L2starB1: 9.261905e-01
N_L2starB2: 9.592190e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 4.418923e-01
E_cstarD2: 4.299976e-01
E_cstarD3: 3.652729e-02
E_ctheta1: 3.797099e-02
E_ctheta2: 3.798614e-02
E_ctheta3: 1.919758e-02
E_cstarB1: 3.808062e-01
E_cstarB2: 3.977828e-01
E_cstarB3: 2.577499e-02
absE_cstarD1: 3.745056e-01
absE_cstarD2: 3.644248e-01
absE_cstarD3: 3.568483e-02
absE_ctheta1: 4.026782e-02
absE_ctheta2: 4.028389e-02
absE_ctheta3: 1.965209e-02
absE_cstarB1: 2.662989e-01
absE_cstarB2: 2.781706e-01
absE_cstarB3: 2.577499e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.662881e-02
ConstraintTheta2: 2.944993e-02
ConstraintTheta3: 3.131528e-02
ConstraintB1: 5.368896e-02
ConstraintB2: 5.254140e-02
ConstraintB3: 1.720774e-04
TwallDDRCore: 5.400000e-01
TprocDDRCore: 8.700000e-01
TwallAssemble: 2.162500e-01
TprocAssemble: 5.554625e+01
TwallSolve: 2.112500e-01
TprocSolve: 4.639125e+01
TwallRun: 5.860000e+00
TprocRun: 9.328600e+02
TwallNorms: 6.000000e-02
TprocNorms: 1.850000e+00


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k0/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimX1: 2139
DimX2: 3261
Sizesystem: 22617
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 0.787056
MaxResidual: 2.71403e-15
E_L2starD1: 5.201044e-01
E_L2starD2: 5.355189e-01
E_L2starD3: 1.498738e-01
E_L2starTheta1: 6.486141e-03
E_L2starTheta2: 6.456830e-03
E_L2starTheta3: 1.531703e-02
E_L2starB1: 1.772199e-01
E_L2starB2: 1.630224e-01
E_L2starB3: 9.962588e-02
absE_L2starD1: 5.067982e-01
absE_L2starD2: 5.239519e-01
absE_L2starD3: 1.464168e-01
relE_L2starD: 4.405657e-01
absE_L2starTheta1: 6.877161e-03
absE_L2starTheta2: 6.846084e-03
absE_L2starTheta3: 1.624042e-02
relE_L2starTheta: 9.528447e-03
absE_L2starB1: 1.540345e-01
absE_L2starB2: 1.420183e-01
absE_L2starB3: 9.962588e-02
relE_L2starB: 2.829094e-01
N_L2starD1: 9.744164e-01
N_L2starD2: 9.784004e-01
N_L2starD3: 9.769335e-01
N_L2starTheta1: 1.060286e+00
N_L2starTheta2: 1.060276e+00
N_L2starTheta3: 1.023648e+00
N_L2starB1: 8.691717e-01
N_L2starB2: 8.711580e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 3.727692e-01
E_cstarD2: 3.703434e-01
E_cstarD3: 3.360183e-02
E_ctheta1: 2.773071e-02
E_ctheta2: 2.689380e-02
E_ctheta3: 1.501544e-02
E_cstarB1: 3.081460e-01
E_cstarB2: 3.159259e-01
E_cstarB3: 2.379428e-02
absE_cstarD1: 3.159234e-01
absE_cstarD2: 3.138676e-01
absE_cstarD3: 3.282684e-02
absE_ctheta1: 2.940812e-02
absE_ctheta2: 2.852059e-02
absE_ctheta3: 1.537094e-02
absE_cstarB1: 2.154874e-01
absE_cstarB2: 2.209279e-01
absE_cstarB3: 2.379428e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.385241e-02
ConstraintTheta2: 2.408822e-02
ConstraintTheta3: 2.563248e-02
ConstraintB1: 4.469359e-02
ConstraintB2: 4.452579e-02
ConstraintB3: 8.111949e-05
TwallDDRCore: 5.500000e-01
TprocDDRCore: 9.900000e-01
TwallAssemble: 3.300000e-01
TprocAssemble: 5.940300e+01
TwallSolve: 2.440000e-01
TprocSolve: 5.325000e+01
TwallRun: 9.320000e+00
TprocRun: 1.385670e+03
TwallNorms: 8.000000e-02
TprocNorms: 4.150000e+00


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k0/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimX1: 3965
DimX2: 6228
Sizesystem: 42474
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00833333
MinDetTheta: 0.82514
MaxResidual: 3.63332e-15
E_L2starD1: 4.410243e-01
E_L2starD2: 4.347076e-01
E_L2starD3: 1.527200e-01
E_L2starTheta1: 5.652902e-03
E_L2starTheta2: 5.670171e-03
E_L2starTheta3: 1.313066e-02
E_L2starB1: 1.637574e-01
E_L2starB2: 1.607384e-01
E_L2starB3: 1.061103e-01
absE_L2starD1: 4.159034e-01
absE_L2starD2: 4.093706e-01
absE_L2starD3: 1.491975e-01
relE_L2starD: 3.647050e-01
absE_L2starTheta1: 5.994209e-03
absE_L2starTheta2: 6.012521e-03
absE_L2starTheta3: 1.392346e-02
relE_L2starTheta: 8.245800e-03
absE_L2starB1: 1.336102e-01
absE_L2starB2: 1.309935e-01
absE_L2starB3: 1.061103e-01
relE_L2starB: 2.650597e-01
N_L2starD1: 9.430398e-01
N_L2starD2: 9.417149e-01
N_L2starD3: 9.769352e-01
N_L2starTheta1: 1.060377e+00
N_L2starTheta2: 1.060383e+00
N_L2starTheta3: 1.023657e+00
N_L2starB1: 8.159032e-01
N_L2starB2: 8.149487e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 3.269881e-01
E_cstarD2: 3.137535e-01
E_cstarD3: 3.388654e-02
E_ctheta1: 2.273671e-02
E_ctheta2: 2.313877e-02
E_ctheta3: 1.305213e-02
E_cstarB1: 2.478425e-01
E_cstarB2: 2.590934e-01
E_cstarB3: 2.606310e-02
absE_cstarD1: 2.771238e-01
absE_cstarD2: 2.659074e-01
absE_cstarD3: 3.310498e-02
absE_ctheta1: 2.411203e-02
absE_ctheta2: 2.453842e-02
absE_ctheta3: 1.336115e-02
absE_cstarB1: 1.733170e-01
absE_cstarB2: 1.811847e-01
absE_cstarB3: 2.606310e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.147891e-02
ConstraintTheta2: 1.946863e-02
ConstraintTheta3: 2.087065e-02
ConstraintB1: 3.609104e-02
ConstraintB2: 3.600185e-02
ConstraintB3: 3.326715e-05
TwallDDRCore: 5.600000e-01
TprocDDRCore: 1.250000e+00
TwallAssemble: 5.450000e-01
TprocAssemble: 6.072750e+01
TwallSolve: 3.300000e-01
TprocSolve: 7.919833e+01
TwallRun: 1.543000e+01
TprocRun: 2.169650e+03
TwallNorms: 1.100000e-01
TprocNorms: 9.340000e+00


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k1/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.558943  0.01        6.473019e-01  --     4.106518e-01  --        1.238562e-01  --         4.244964e-03  --         6.606766e-03  --            9.043068e-03      --             1.943749e-01  --     2.412254e-01  --        1.444006e-01  --
1    0.499828  0.00769231  3.905815e-01  4.52   2.628074e-01  3.99      7.418857e-02  4.58       3.068457e-03  2.90       4.338444e-03  3.76          6.674454e-03      2.72           1.552909e-01  2.01   1.845849e-01  2.39      1.124016e-01  2.24
1    0.39203   0.005       3.370295e-01  0.61   2.196642e-01  0.74      6.371417e-02  0.63       2.448722e-03  0.93       3.483266e-03  0.90          4.953772e-03      1.23           1.067348e-01  1.54   1.356657e-01  1.27      8.459294e-02  1.17
1    0.313068  0.00322581  2.538130e-01  1.26   1.717071e-01  1.10      5.051000e-02  1.03       1.934291e-03  1.05       2.673189e-03  1.18          3.395795e-03      1.68           7.070947e-02  1.83   9.727265e-02  1.48      6.487475e-02  1.18
1    0.256759  0.00217391  1.707412e-01  2.00   1.214636e-01  1.75      4.171326e-02  0.97       1.655180e-03  0.79       2.062494e-03  1.31          2.476317e-03      1.59           6.390054e-02  0.51   9.044074e-02  0.37      6.853722e-02  -0.28


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k1/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.558943  0.01        4.349755e-01  --     4.106518e-01  --        1.238562e-01  --         4.609528e-03  --         6.606766e-03  --            9.043068e-03      --             1.525306e-01  --     2.412254e-01  --        1.444006e-01  --
1    0.499828  0.00769231  3.548783e-01  1.82   2.628074e-01  3.99      7.418857e-02  4.58       3.335935e-03  2.89       4.338444e-03  3.76          6.674454e-03      2.72           1.293653e-01  1.47   1.845849e-01  2.39      1.124016e-01  2.24
1    0.39203   0.005       2.921408e-01  0.80   2.196642e-01  0.74      6.371417e-02  0.63       2.611099e-03  1.01       3.483266e-03  0.90          4.953772e-03      1.23           9.686777e-02  1.19   1.356657e-01  1.27      8.459294e-02  1.17
1    0.313068  0.00322581  2.445181e-01  0.79   1.717071e-01  1.10      5.051000e-02  1.03       1.927010e-03  1.35       2.673189e-03  1.18          3.395795e-03      1.68           6.794752e-02  1.58   9.727265e-02  1.48      6.487475e-02  1.18
1    0.256759  0.00217391  1.746746e-01  1.70   1.214636e-01  1.75      4.171326e-02  0.97       1.605085e-03  0.92       2.062494e-03  1.31          2.476317e-03      1.59           6.082010e-02  0.56   9.044074e-02  0.37      6.853722e-02  -0.28


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k1/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.558943  0.01        3.903707e-02  --     4.106518e-01  --        1.238562e-01  --         1.073631e-02  --         6.606766e-03  --            9.043068e-03      --             5.685406e-02  --     2.412254e-01  --        1.444006e-01  --
1    0.499828  0.00769231  3.623453e-02  0.67   2.628074e-01  3.99      7.418857e-02  4.58       6.460162e-03  4.54       4.338444e-03  3.76          6.674454e-03      2.72           3.970199e-02  3.21   1.845849e-01  2.39      1.124016e-01  2.24
1    0.39203   0.005       3.213372e-02  0.49   2.196642e-01  0.74      6.371417e-02  0.63       5.268979e-03  0.84       3.483266e-03  0.90          4.953772e-03      1.23           4.126908e-02  -0.16  1.356657e-01  1.27      8.459294e-02  1.17
1    0.313068  0.00322581  2.560493e-02  1.01   1.717071e-01  1.10      5.051000e-02  1.03       4.065447e-03  1.15       2.673189e-03  1.18          3.395795e-03      1.68           3.781730e-02  0.39   9.727265e-02  1.48      6.487475e-02  1.18
1    0.256759  0.00217391  2.888250e-02  -0.61  1.214636e-01  1.75      4.171326e-02  0.97       2.855612e-03  1.78       2.062494e-03  1.31          2.476317e-03      1.59           3.876316e-02  -0.12  9.044074e-02  0.37      6.853722e-02  -0.28


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k1/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta  E_L2B         RateB  absE_L2B      RateSumB
1    0.558943  0.01        6.473019e-01  --     4.106518e-01  --        4.244964e-03  --         6.606766e-03  --            1.943749e-01  --     2.412254e-01  --
--   --        --          4.349755e-01  --     --            --        4.609528e-03  --         --            --            1.525306e-01  --     --            --
--   --        --          3.903707e-02  --     --            --        1.073631e-02  --         --            --            5.685406e-02  --     --            --
1    0.499828  0.00769231  3.905815e-01  4.52   2.628074e-01  3.99      3.068457e-03  2.90       4.338444e-03  3.76          1.552909e-01  2.01   1.845849e-01  2.39
--   --        --          3.548783e-01  1.82   --            --        3.335935e-03  2.89       --            --            1.293653e-01  1.47   --            --
--   --        --          3.623453e-02  0.67   --            --        6.460162e-03  4.54       --            --            3.970199e-02  3.21   --            --
1    0.39203   0.005       3.370295e-01  0.61   2.196642e-01  0.74      2.448722e-03  0.93       3.483266e-03  0.90          1.067348e-01  1.54   1.356657e-01  1.27
--   --        --          2.921408e-01  0.80   --            --        2.611099e-03  1.01       --            --            9.686777e-02  1.19   --            --
--   --        --          3.213372e-02  0.49   --            --        5.268979e-03  0.84       --            --            4.126908e-02  -0.16  --            --
1    0.313068  0.00322581  2.538130e-01  1.26   1.717071e-01  1.10      1.934291e-03  1.05       2.673189e-03  1.18          7.070947e-02  1.83   9.727265e-02  1.48
--   --        --          2.445181e-01  0.79   --            --        1.927010e-03  1.35       --            --            6.794752e-02  1.58   --            --
--   --        --          2.560493e-02  1.01   --            --        4.065447e-03  1.15       --            --            3.781730e-02  0.39   --            --
1    0.256759  0.00217391  1.707412e-01  2.00   1.214636e-01  1.75      1.655180e-03  0.79       2.062494e-03  1.31          6.390054e-02  0.51   9.044074e-02  0.37
--   --        --          1.746746e-01  1.70   --            --        1.605085e-03  0.92       --            --            6.082010e-02  0.56   --            --
--   --        --          2.888250e-02  -0.61  --            --        2.855612e-03  1.78       --            --            3.876316e-02  -0.12  --            --


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k1/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.558943  0.01        6.473019e-01  --     4.106518e-01  --        4.244964e-03  --         6.606766e-03  --            1.943749e-01  --     2.412254e-01  --
1    0.499828  0.00769231  3.905815e-01  4.52   2.628074e-01  3.99      3.068457e-03  2.90       4.338444e-03  3.76          1.552909e-01  2.01   1.845849e-01  2.39
1    0.39203   0.005       3.370295e-01  0.61   2.196642e-01  0.74      2.448722e-03  0.93       3.483266e-03  0.90          1.067348e-01  1.54   1.356657e-01  1.27
1    0.313068  0.00322581  2.538130e-01  1.26   1.717071e-01  1.10      1.934291e-03  1.05       2.673189e-03  1.18          7.070947e-02  1.83   9.727265e-02  1.48
1    0.256759  0.00217391  1.707412e-01  2.00   1.214636e-01  1.75      1.655180e-03  0.79       2.062494e-03  1.31          6.390054e-02  0.51   9.044074e-02  0.37


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k1/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.558943  0.01        4.349755e-01  --     --            --        4.609528e-03  --         --            --            1.525306e-01  --     --            --
1    0.499828  0.00769231  3.548783e-01  1.82   --            --        3.335935e-03  2.89       --            --            1.293653e-01  1.47   --            --
1    0.39203   0.005       2.921408e-01  0.80   --            --        2.611099e-03  1.01       --            --            9.686777e-02  1.19   --            --
1    0.313068  0.00322581  2.445181e-01  0.79   --            --        1.927010e-03  1.35       --            --            6.794752e-02  1.58   --            --
1    0.256759  0.00217391  1.746746e-01  1.70   --            --        1.605085e-03  0.92       --            --            6.082010e-02  0.56   --            --


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k1/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.558943  0.01        3.903707e-02  --     --            --        1.073631e-02  --         --            --            5.685406e-02  --     --            --
1    0.499828  0.00769231  3.623453e-02  0.67   --            --        6.460162e-03  4.54       --            --            3.970199e-02  3.21   --            --
1    0.39203   0.005       3.213372e-02  0.49   --            --        5.268979e-03  0.84       --            --            4.126908e-02  -0.16  --            --
1    0.313068  0.00322581  2.560493e-02  1.01   --            --        4.065447e-03  1.15       --            --            3.781730e-02  0.39   --            --
1    0.256759  0.00217391  2.888250e-02  -0.61  --            --        2.855612e-03  1.78       --            --            3.876316e-02  -0.12  --            --


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k1/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimX1: 3060
DimX2: 2784
Sizesystem: 26712
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 0.948991
MaxResidual: 4.24916e-15
E_L2starD1: 6.473019e-01
E_L2starD2: 4.349755e-01
E_L2starD3: 3.903707e-02
E_L2starTheta1: 4.244964e-03
E_L2starTheta2: 4.609528e-03
E_L2starTheta3: 1.073631e-02
E_L2starB1: 1.943749e-01
E_L2starB2: 1.525306e-01
E_L2starB3: 5.685406e-02
absE_L2starD1: 6.239671e-01
absE_L2starD2: 4.351347e-01
absE_L2starD3: 3.813711e-02
relE_L2starD: 4.106518e-01
absE_L2starTheta1: 4.501773e-03
absE_L2starTheta2: 4.888392e-03
absE_L2starTheta3: 1.138583e-02
relE_L2starTheta: 6.606766e-03
absE_L2starB1: 1.602755e-01
absE_L2starB2: 1.202497e-01
absE_L2starB3: 5.685406e-02
relE_L2starB: 2.412254e-01
N_L2starD1: 9.639507e-01
N_L2starD2: 1.000366e+00
N_L2starD3: 9.769459e-01
N_L2starTheta1: 1.060497e+00
N_L2starTheta2: 1.060505e+00
N_L2starTheta3: 1.023676e+00
N_L2starB1: 8.245689e-01
N_L2starB2: 7.883642e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 2.011416e-01
E_cstarD2: 1.623379e-01
E_cstarD3: 2.342674e-02
E_ctheta1: 9.398220e-03
E_ctheta2: 1.024565e-02
E_ctheta3: 7.429318e-03
E_cstarB1: 1.339592e-01
E_cstarB2: 1.087527e-01
E_cstarB3: 3.223051e-02
absE_cstarD1: 1.704684e-01
absE_cstarD2: 1.375820e-01
absE_cstarD3: 2.288643e-02
absE_ctheta1: 9.966711e-03
absE_ctheta2: 1.086540e-02
absE_ctheta3: 7.605212e-03
absE_cstarB1: 9.367808e-02
absE_cstarB2: 7.605106e-02
absE_cstarB3: 3.223051e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.400835e-02
ConstraintTheta2: 9.625666e-02
ConstraintTheta3: 1.029890e-01
ConstraintB1: 4.363915e-01
ConstraintB2: 3.726715e-01
ConstraintB3: 1.343299e-01
TwallDDRCore: 5.300000e-01
TprocDDRCore: 8.100000e-01
TwallAssemble: 6.950000e-01
TprocAssemble: 6.025500e+01
TwallSolve: 2.710000e-01
TprocSolve: 5.744400e+01
TwallRun: 1.326000e+01
TprocRun: 1.404520e+03
TwallNorms: 4.000000e-02
TprocNorms: 5.700000e-01


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k1/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimX1: 5627
DimX2: 5187
Sizesystem: 49323
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00769231
MinDetTheta: 0.962948
MaxResidual: 5.8302e-15
E_L2starD1: 3.905815e-01
E_L2starD2: 3.548783e-01
E_L2starD3: 3.623453e-02
E_L2starTheta1: 3.068457e-03
E_L2starTheta2: 3.335935e-03
E_L2starTheta3: 6.460162e-03
E_L2starB1: 1.552909e-01
E_L2starB2: 1.293653e-01
E_L2starB3: 3.970199e-02
absE_L2starD1: 3.465455e-01
absE_L2starD2: 3.202623e-01
absE_L2starD3: 3.539899e-02
relE_L2starD: 2.628074e-01
absE_L2starTheta1: 3.254110e-03
absE_L2starTheta2: 3.537771e-03
absE_L2starTheta3: 6.851024e-03
relE_L2starTheta: 4.338444e-03
absE_L2starB1: 1.201741e-01
absE_L2starB2: 9.828535e-02
absE_L2starB3: 3.970199e-02
relE_L2starB: 1.845849e-01
N_L2starD1: 8.872554e-01
N_L2starD2: 9.024567e-01
N_L2starD3: 9.769408e-01
N_L2starTheta1: 1.060503e+00
N_L2starTheta2: 1.060511e+00
N_L2starTheta3: 1.023675e+00
N_L2starB1: 7.738646e-01
N_L2starB2: 7.597504e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 1.029528e-01
E_cstarD2: 1.041746e-01
E_cstarD3: 2.322196e-02
E_ctheta1: 7.222997e-03
E_ctheta2: 7.540031e-03
E_ctheta3: 5.209481e-03
E_cstarB1: 1.003445e-01
E_cstarB2: 8.736716e-02
E_cstarB3: 2.593820e-02
absE_cstarD1: 8.725292e-02
absE_cstarD2: 8.828845e-02
absE_cstarD3: 2.268637e-02
absE_ctheta1: 7.659909e-03
absE_ctheta2: 7.996121e-03
absE_ctheta3: 5.332818e-03
absE_cstarB1: 7.017119e-02
absE_cstarB2: 6.109611e-02
absE_cstarB3: 2.593820e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.584901e-02
ConstraintTheta2: 9.869308e-02
ConstraintTheta3: 1.061887e-01
ConstraintB1: 5.001296e-01
ConstraintB2: 4.863628e-01
ConstraintB3: 8.376891e-02
TwallDDRCore: 5.300000e-01
TprocDDRCore: 9.000000e-01
TwallAssemble: 1.213077e+00
TprocAssemble: 6.251615e+01
TwallSolve: 3.407692e-01
TprocSolve: 7.799154e+01
TwallRun: 2.546000e+01
TprocRun: 2.287020e+03
TwallNorms: 5.000000e-02
TprocNorms: 1.030000e+00


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k1/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimX1: 11113
DimX2: 10311
Sizesystem: 97611
InitialTime: 1
FinalTime: 1.1
Timestep: 0.005
MinDetTheta: 0.949362
MaxResidual: 8.4986e-15
E_L2starD1: 3.370295e-01
E_L2starD2: 2.921408e-01
E_L2starD3: 3.213372e-02
E_L2starTheta1: 2.448722e-03
E_L2starTheta2: 2.611099e-03
E_L2starTheta3: 5.268979e-03
E_L2starB1: 1.067348e-01
E_L2starB2: 9.686777e-02
E_L2starB3: 4.126908e-02
absE_L2starD1: 2.980944e-01
absE_L2starD2: 2.574434e-01
absE_L2starD3: 3.139271e-02
relE_L2starD: 2.196642e-01
absE_L2starTheta1: 2.596863e-03
absE_L2starTheta2: 2.769064e-03
absE_L2starTheta3: 5.587739e-03
relE_L2starTheta: 3.483266e-03
absE_L2starB1: 7.803106e-02
absE_L2starB2: 7.044273e-02
absE_L2starB3: 4.126908e-02
relE_L2starB: 1.356657e-01
N_L2starD1: 8.844758e-01
N_L2starD2: 8.812304e-01
N_L2starD3: 9.769399e-01
N_L2starTheta1: 1.060498e+00
N_L2starTheta2: 1.060500e+00
N_L2starTheta3: 1.023675e+00
N_L2starB1: 7.310742e-01
N_L2starB2: 7.272051e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 8.946232e-02
E_cstarD2: 8.680259e-02
E_cstarD3: 2.134780e-02
E_ctheta1: 5.317043e-03
E_ctheta2: 5.437501e-03
E_ctheta3: 4.076315e-03
E_cstarB1: 6.967990e-02
E_cstarB2: 6.229097e-02
E_cstarB3: 2.602460e-02
absE_cstarD1: 7.581969e-02
absE_cstarD2: 7.356556e-02
absE_cstarD3: 2.085544e-02
absE_ctheta1: 5.638666e-03
absE_ctheta2: 5.766410e-03
absE_ctheta3: 4.172825e-03
absE_cstarB1: 4.872735e-02
absE_cstarB2: 4.356026e-02
absE_cstarB3: 2.602460e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.621953e-02
ConstraintTheta2: 9.643031e-02
ConstraintTheta3: 1.031410e-01
ConstraintB1: 6.128519e-01
ConstraintB2: 6.651153e-01
ConstraintB3: 1.129029e-01
TwallDDRCore: 5.600000e-01
TprocDDRCore: 1.100000e+00
TwallAssemble: 2.166500e+00
TprocAssemble: 6.551650e+01
TwallSolve: 5.395000e-01
TprocSolve: 1.107105e+02
TwallRun: 6.385000e+01
TprocRun: 4.758420e+03
TwallNorms: 5.000000e-02
TprocNorms: 2.570000e+00


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k1/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimX1: 20077
DimX2: 18807
Sizesystem: 176883
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00322581
MinDetTheta: 0.956981
MaxResidual: 9.69096e-15
E_L2starD1: 2.538130e-01
E_L2starD2: 2.445181e-01
E_L2starD3: 2.560493e-02
E_L2starTheta1: 1.934291e-03
E_L2starTheta2: 1.927010e-03
E_L2starTheta3: 4.065447e-03
E_L2starB1: 7.070947e-02
E_L2starB2: 6.794752e-02
E_L2starB3: 3.781730e-02
absE_L2starD1: 2.211188e-01
absE_L2starD2: 2.126587e-01
absE_L2starD3: 2.501443e-02
relE_L2starD: 1.717071e-01
absE_L2starTheta1: 2.051300e-03
absE_L2starTheta2: 2.043579e-03
absE_L2starTheta3: 4.311374e-03
relE_L2starTheta: 2.673189e-03
absE_L2starB1: 5.013476e-02
absE_L2starB2: 4.809403e-02
absE_L2starB3: 3.781730e-02
relE_L2starB: 9.727265e-02
N_L2starD1: 8.711878e-01
N_L2starD2: 8.697052e-01
N_L2starD3: 9.769382e-01
N_L2starTheta1: 1.060492e+00
N_L2starTheta2: 1.060492e+00
N_L2starTheta3: 1.023676e+00
N_L2starB1: 7.090247e-01
N_L2starB2: 7.078115e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 7.220495e-02
E_cstarD2: 6.716711e-02
E_cstarD3: 1.723908e-02
E_ctheta1: 3.547574e-03
E_ctheta2: 3.558853e-03
E_ctheta3: 3.069633e-03
E_cstarB1: 4.768611e-02
E_cstarB2: 4.648199e-02
E_cstarB3: 2.488219e-02
absE_cstarD1: 6.119399e-02
absE_cstarD2: 5.692441e-02
absE_cstarD3: 1.684148e-02
absE_ctheta1: 3.762164e-03
absE_ctheta2: 3.774125e-03
absE_ctheta3: 3.142308e-03
absE_cstarB1: 3.334703e-02
absE_cstarB2: 3.250499e-02
absE_cstarB3: 2.488219e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.702712e-02
ConstraintTheta2: 9.646953e-02
ConstraintTheta3: 1.025611e-01
ConstraintB1: 7.901454e-01
ConstraintB2: 7.667693e-01
ConstraintB3: 1.279446e-01
TwallDDRCore: 5.800000e-01
TprocDDRCore: 1.350000e+00
TwallAssemble: 4.048065e+00
TprocAssemble: 7.137065e+01
TwallSolve: 1.192903e+00
TprocSolve: 2.000471e+02
TwallRun: 1.829300e+02
TprocRun: 1.176232e+04
TwallNorms: 8.000000e-02
TprocNorms: 5.580000e+00


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k1/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimX1: 38314
DimX2: 36234
Sizesystem: 338586
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00217391
MinDetTheta: 0.954612
MaxResidual: 9.66801e-15
E_L2starD1: 1.707412e-01
E_L2starD2: 1.746746e-01
E_L2starD3: 2.888250e-02
E_L2starTheta1: 1.655180e-03
E_L2starTheta2: 1.605085e-03
E_L2starTheta3: 2.855612e-03
E_L2starB1: 6.390054e-02
E_L2starB2: 6.082010e-02
E_L2starB3: 3.876316e-02
absE_L2starD1: 1.464939e-01
absE_L2starD2: 1.498338e-01
absE_L2starD3: 2.821638e-02
relE_L2starD: 1.214636e-01
absE_L2starTheta1: 1.755303e-03
absE_L2starTheta2: 1.702178e-03
absE_L2starTheta3: 3.028349e-03
relE_L2starTheta: 2.062494e-03
absE_L2starB1: 4.495707e-02
absE_L2starB2: 4.277072e-02
absE_L2starB3: 3.876316e-02
relE_L2starB: 9.044074e-02
N_L2starD1: 8.579877e-01
N_L2starD2: 8.577880e-01
N_L2starD3: 9.769370e-01
N_L2starTheta1: 1.060491e+00
N_L2starTheta2: 1.060490e+00
N_L2starTheta3: 1.023676e+00
N_L2starB1: 7.035476e-01
N_L2starB2: 7.032333e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 5.559668e-02
E_cstarD2: 5.246531e-02
E_cstarD3: 2.034164e-02
E_ctheta1: 2.578747e-03
E_ctheta2: 2.554030e-03
E_ctheta3: 2.289695e-03
E_cstarB1: 4.918463e-02
E_cstarB2: 4.665077e-02
E_cstarB3: 2.883860e-02
absE_cstarD1: 4.711842e-02
absE_cstarD2: 4.446457e-02
absE_cstarD3: 1.987248e-02
absE_ctheta1: 2.734733e-03
absE_ctheta2: 2.708521e-03
absE_ctheta3: 2.343905e-03
absE_cstarB1: 3.439495e-02
absE_cstarB2: 3.262302e-02
absE_cstarB3: 2.883860e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.853780e-02
ConstraintTheta2: 9.861590e-02
ConstraintTheta3: 1.051205e-01
ConstraintB1: 9.689742e-01
ConstraintB2: 1.001031e+00
ConstraintB3: 1.143029e-01
TwallDDRCore: 6.500000e-01
TprocDDRCore: 2.000000e+00
TwallAssemble: 7.180435e+00
TprocAssemble: 8.466891e+01
TwallSolve: 2.968261e+00
TprocSolve: 5.007796e+02
TwallRun: 5.122400e+02
TprocRun: 3.542776e+04
TwallNorms: 1.300000e-01
TprocNorms: 1.214000e+01


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Tetgen-Cube-0_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
5.300000e-01  8.100000e-01  6.950000e-01   6.025500e+01   2.710000e-01  5.744400e+01  1.326000e+01  1.404520e+03
5.300000e-01  9.000000e-01  1.213077e+00   6.251615e+01   3.407692e-01  7.799154e+01  2.546000e+01  2.287020e+03
5.600000e-01  1.100000e+00  2.166500e+00   6.551650e+01   5.395000e-01  1.107105e+02  6.385000e+01  4.758420e+03
5.800000e-01  1.350000e+00  4.048065e+00   7.137065e+01   1.192903e+00  2.000471e+02  1.829300e+02  1.176232e+04
6.500000e-01  2.000000e+00  7.180435e+00   8.466891e+01   2.968261e+00  5.007796e+02  5.122400e+02  3.542776e+04


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       4.446810e-01  --     6.400792e-01  --        3.143522e-01  --         1.907826e-02  --         2.193578e-02  --            4.984895e-02      --             2.702148e-01  --     4.966604e-01  --        8.042687e-01  --
0    0.454124  0.0142857   5.869054e-01  -0.46  4.337742e-01  0.65      3.028793e-01  0.06       4.994731e-03  2.24       8.638410e-03  1.56          3.403793e-02      0.64           1.779719e-01  0.70   2.517479e-01  1.13      4.333230e-01  1.03
0    0.305313  0.01        4.934641e-01  0.44   3.541777e-01  0.51      2.520912e-01  0.46       3.249567e-03  1.08       7.965512e-03  0.20          2.463109e-02      0.81           1.382939e-01  0.64   1.885523e-01  0.73      3.041900e-01  0.89
0    0.221382  0.00714286  4.241061e-01  0.47   2.928666e-01  0.59      2.164713e-01  0.47       2.732426e-03  0.54       6.951991e-03  0.42          1.954288e-02      0.72           1.186177e-01  0.48   1.707489e-01  0.31      2.380791e-01  0.76
0    0.176754  0.00588235  3.367205e-01  1.02   2.271827e-01  1.13      1.785345e-01  0.86       2.052856e-03  1.27       5.544685e-03  1.00          1.605438e-02      0.87           1.112777e-01  0.28   1.583894e-01  0.33      1.979432e-01  0.82


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       1.057042e+00  --     6.400792e-01  --        3.143522e-01  --         2.115083e-02  --         2.193578e-02  --            4.984895e-02      --             2.780471e-01  --     4.966604e-01  --        8.042687e-01  --
0    0.454124  0.0142857   7.041435e-01  0.68   4.337742e-01  0.65      3.028793e-01  0.06       4.736981e-03  2.50       8.638410e-03  1.56          3.403793e-02      0.64           1.835264e-01  0.69   2.517479e-01  1.13      4.333230e-01  1.03
0    0.305313  0.01        5.035457e-01  0.84   3.541777e-01  0.51      2.520912e-01  0.46       3.109494e-03  1.06       7.965512e-03  0.20          2.463109e-02      0.81           1.347261e-01  0.78   1.885523e-01  0.73      3.041900e-01  0.89
0    0.221382  0.00714286  4.116619e-01  0.63   2.928666e-01  0.59      2.164713e-01  0.47       2.731352e-03  0.40       6.951991e-03  0.42          1.954288e-02      0.72           1.175810e-01  0.42   1.707489e-01  0.31      2.380791e-01  0.76
0    0.176754  0.00588235  3.229838e-01  1.08   2.271827e-01  1.13      1.785345e-01  0.86       2.115748e-03  1.13       5.544685e-03  1.00          1.605438e-02      0.87           1.063843e-01  0.44   1.583894e-01  0.33      1.979432e-01  0.82


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       4.752713e-02  --     6.400792e-01  --        3.143522e-01  --         2.490791e-02  --         2.193578e-02  --            4.984895e-02      --             1.878935e-02  --     4.966604e-01  --        8.042687e-01  --
0    0.454124  0.0142857   3.158791e-02  0.68   4.337742e-01  0.65      3.028793e-01  0.06       1.590469e-02  0.75       8.638410e-03  1.56          3.403793e-02      0.64           2.866288e-02  -0.71  2.517479e-01  1.13      4.333230e-01  1.03
0    0.305313  0.01        2.538537e-02  0.55   3.541777e-01  0.51      2.520912e-01  0.46       1.727027e-02  -0.21      7.965512e-03  0.20          2.463109e-02      0.81           4.430019e-02  -1.10  1.885523e-01  0.73      3.041900e-01  0.89
0    0.221382  0.00714286  1.756878e-02  1.14   2.928666e-01  0.59      2.164713e-01  0.47       1.515576e-02  0.41       6.951991e-03  0.42          1.954288e-02      0.72           5.442043e-02  -0.64  1.707489e-01  0.31      2.380791e-01  0.76
0    0.176754  0.00588235  1.730230e-02  0.07   2.271827e-01  1.13      1.785345e-01  0.86       1.227547e-02  0.94       5.544685e-03  1.00          1.605438e-02      0.87           5.738234e-02  -0.24  1.583894e-01  0.33      1.979432e-01  0.82


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta  E_L2B         RateB  absE_L2B      RateSumB
0    0.826611  0.025       4.446810e-01  --     6.400792e-01  --        1.907826e-02  --         2.193578e-02  --            2.702148e-01  --     4.966604e-01  --
--   --        --          1.057042e+00  --     --            --        2.115083e-02  --         --            --            2.780471e-01  --     --            --
--   --        --          4.752713e-02  --     --            --        2.490791e-02  --         --            --            1.878935e-02  --     --            --
0    0.454124  0.0142857   5.869054e-01  -0.46  4.337742e-01  0.65      4.994731e-03  2.24       8.638410e-03  1.56          1.779719e-01  0.70   2.517479e-01  1.13
--   --        --          7.041435e-01  0.68   --            --        4.736981e-03  2.50       --            --            1.835264e-01  0.69   --            --
--   --        --          3.158791e-02  0.68   --            --        1.590469e-02  0.75       --            --            2.866288e-02  -0.71  --            --
0    0.305313  0.01        4.934641e-01  0.44   3.541777e-01  0.51      3.249567e-03  1.08       7.965512e-03  0.20          1.382939e-01  0.64   1.885523e-01  0.73
--   --        --          5.035457e-01  0.84   --            --        3.109494e-03  1.06       --            --            1.347261e-01  0.78   --            --
--   --        --          2.538537e-02  0.55   --            --        1.727027e-02  -0.21      --            --            4.430019e-02  -1.10  --            --
0    0.221382  0.00714286  4.241061e-01  0.47   2.928666e-01  0.59      2.732426e-03  0.54       6.951991e-03  0.42          1.186177e-01  0.48   1.707489e-01  0.31
--   --        --          4.116619e-01  0.63   --            --        2.731352e-03  0.40       --            --            1.175810e-01  0.42   --            --
--   --        --          1.756878e-02  1.14   --            --        1.515576e-02  0.41       --            --            5.442043e-02  -0.64  --            --
0    0.176754  0.00588235  3.367205e-01  1.02   2.271827e-01  1.13      2.052856e-03  1.27       5.544685e-03  1.00          1.112777e-01  0.28   1.583894e-01  0.33
--   --        --          3.229838e-01  1.08   --            --        2.115748e-03  1.13       --            --            1.063843e-01  0.44   --            --
--   --        --          1.730230e-02  0.07   --            --        1.227547e-02  0.94       --            --            5.738234e-02  -0.24  --            --


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       4.446810e-01  --     6.400792e-01  --        1.907826e-02  --         2.193578e-02  --            2.702148e-01  --     4.966604e-01  --
0    0.454124  0.0142857   5.869054e-01  -0.46  4.337742e-01  0.65      4.994731e-03  2.24       8.638410e-03  1.56          1.779719e-01  0.70   2.517479e-01  1.13
0    0.305313  0.01        4.934641e-01  0.44   3.541777e-01  0.51      3.249567e-03  1.08       7.965512e-03  0.20          1.382939e-01  0.64   1.885523e-01  0.73
0    0.221382  0.00714286  4.241061e-01  0.47   2.928666e-01  0.59      2.732426e-03  0.54       6.951991e-03  0.42          1.186177e-01  0.48   1.707489e-01  0.31
0    0.176754  0.00588235  3.367205e-01  1.02   2.271827e-01  1.13      2.052856e-03  1.27       5.544685e-03  1.00          1.112777e-01  0.28   1.583894e-01  0.33


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       1.057042e+00  --     --            --        2.115083e-02  --         --            --            2.780471e-01  --     --            --
0    0.454124  0.0142857   7.041435e-01  0.68   --            --        4.736981e-03  2.50       --            --            1.835264e-01  0.69   --            --
0    0.305313  0.01        5.035457e-01  0.84   --            --        3.109494e-03  1.06       --            --            1.347261e-01  0.78   --            --
0    0.221382  0.00714286  4.116619e-01  0.63   --            --        2.731352e-03  0.40       --            --            1.175810e-01  0.42   --            --
0    0.176754  0.00588235  3.229838e-01  1.08   --            --        2.115748e-03  1.13       --            --            1.063843e-01  0.44   --            --


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       4.752713e-02  --     --            --        2.490791e-02  --         --            --            1.878935e-02  --     --            --
0    0.454124  0.0142857   3.158791e-02  0.68   --            --        1.590469e-02  0.75       --            --            2.866288e-02  -0.71  --            --
0    0.305313  0.01        2.538537e-02  0.55   --            --        1.727027e-02  -0.21      --            --            4.430019e-02  -1.10  --            --
0    0.221382  0.00714286  1.756878e-02  1.14   --            --        1.515576e-02  0.41       --            --            5.442043e-02  -0.64  --            --
0    0.176754  0.00588235  1.730230e-02  0.07   --            --        1.227547e-02  0.94       --            --            5.738234e-02  -0.24  --            --


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k0/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimX1: 272
DimX2: 162
Sizesystem: 2118
InitialTime: 1
FinalTime: 1.1
Timestep: 0.025
MinDetTheta: 0.966323
MaxResidual: 3.06809e-15
E_L2starD1: 4.446810e-01
E_L2starD2: 1.057042e+00
E_L2starD3: 4.752713e-02
E_L2starTheta1: 1.907826e-02
E_L2starTheta2: 2.115083e-02
E_L2starTheta3: 2.490791e-02
E_L2starB1: 2.702148e-01
E_L2starB2: 2.780471e-01
E_L2starB3: 1.878935e-02
absE_L2starD1: 5.399386e-01
absE_L2starD2: 1.123869e+00
absE_L2starD3: 4.644789e-02
relE_L2starD: 6.400792e-01
absE_L2starTheta1: 2.020399e-02
absE_L2starTheta2: 2.239885e-02
absE_L2starTheta3: 2.637761e-02
relE_L2starTheta: 2.193578e-02
absE_L2starB1: 3.208555e-01
absE_L2starB2: 3.549873e-01
absE_L2starB3: 1.878935e-02
relE_L2starB: 4.966604e-01
N_L2starD1: 1.214216e+00
N_L2starD2: 1.063221e+00
N_L2starD3: 9.772921e-01
N_L2starTheta1: 1.059006e+00
N_L2starTheta2: 1.058667e+00
N_L2starTheta3: 1.022144e+00
N_L2starB1: 1.187409e+00
N_L2starB2: 1.276716e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.542951e-01
E_cstarD2: 4.878471e-01
E_cstarD3: 4.244097e-02
E_ctheta1: 6.454867e-02
E_ctheta2: 6.551374e-02
E_ctheta3: 1.839247e-02
E_cstarB1: 7.707152e-01
E_cstarB2: 8.267007e-01
E_cstarB3: 7.777409e-03
absE_cstarD1: 3.850170e-01
absE_cstarD2: 4.134525e-01
absE_cstarD3: 4.146212e-02
absE_ctheta1: 6.845316e-02
absE_ctheta2: 6.947661e-02
absE_ctheta3: 1.882793e-02
absE_cstarB1: 5.389634e-01
absE_cstarB2: 5.781142e-01
absE_cstarB3: 7.777409e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 3.569578e-02
ConstraintTheta2: 5.714019e-02
ConstraintTheta3: 6.273776e-02
ConstraintB1: 6.431367e-02
ConstraintB2: 6.012575e-02
ConstraintB3: 2.877687e-03
TwallDDRCore: 5.300000e-01
TprocDDRCore: 7.300000e-01
TwallAssemble: 1.225000e-01
TprocAssemble: 2.193000e+01
TwallSolve: 1.375000e-01
TprocSolve: 2.119000e+01
TwallRun: 2.380000e+00
TprocRun: 2.632300e+02
TwallNorms: 2.000000e-01
TprocNorms: 2.260000e+00


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k0/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimX1: 1352
DimX2: 800
Sizesystem: 10512
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 0.989238
MaxResidual: 2.10664e-15
E_L2starD1: 5.869054e-01
E_L2starD2: 7.041435e-01
E_L2starD3: 3.158791e-02
E_L2starTheta1: 4.994731e-03
E_L2starTheta2: 4.736981e-03
E_L2starTheta3: 1.590469e-02
E_L2starB1: 1.779719e-01
E_L2starB2: 1.835264e-01
E_L2starB3: 2.866288e-02
absE_L2starD1: 5.150885e-01
absE_L2starD2: 6.130731e-01
absE_L2starD3: 3.085893e-02
relE_L2starD: 4.337742e-01
absE_L2starTheta1: 5.292511e-03
absE_L2starTheta2: 5.019394e-03
absE_L2starTheta3: 1.685290e-02
relE_L2starTheta: 8.638410e-03
absE_L2starB1: 1.586601e-01
absE_L2starB2: 1.647730e-01
absE_L2starB3: 2.866288e-02
relE_L2starB: 2.517479e-01
N_L2starD1: 8.776348e-01
N_L2starD2: 8.706650e-01
N_L2starD3: 9.769223e-01
N_L2starTheta1: 1.059619e+00
N_L2starTheta2: 1.059585e+00
N_L2starTheta3: 1.024600e+00
N_L2starB1: 8.914898e-01
N_L2starB2: 8.978167e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 4.620770e-01
E_cstarD2: 4.644105e-01
E_cstarD3: 2.464279e-02
E_ctheta1: 4.639940e-02
E_ctheta2: 4.645567e-02
E_ctheta3: 8.367630e-03
E_cstarB1: 4.069415e-01
E_cstarB2: 4.488582e-01
E_cstarB3: 7.584964e-03
absE_cstarD1: 3.916122e-01
absE_cstarD2: 3.935898e-01
absE_cstarD3: 2.407443e-02
absE_ctheta1: 4.920605e-02
absE_ctheta2: 4.926573e-02
absE_ctheta3: 8.565739e-03
absE_cstarB1: 2.845754e-01
absE_cstarB2: 3.138878e-01
absE_cstarB3: 7.584964e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.147014e-02
ConstraintTheta2: 3.520361e-02
ConstraintTheta3: 3.843982e-02
ConstraintB1: 4.361876e-02
ConstraintB2: 4.314444e-02
ConstraintB3: 5.177550e-03
TwallDDRCore: 5.400000e-01
TprocDDRCore: 8.400000e-01
TwallAssemble: 5.528571e-01
TprocAssemble: 5.653286e+01
TwallSolve: 4.014286e-01
TprocSolve: 8.322286e+01
TwallRun: 8.760000e+00
TprocRun: 1.063170e+03
TwallNorms: 2.100000e-01
TprocNorms: 1.326000e+01


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k0/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimX1: 4018
DimX2: 2351
Sizesystem: 31161
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 0.977153
MaxResidual: 4.38259e-15
E_L2starD1: 4.934641e-01
E_L2starD2: 5.035457e-01
E_L2starD3: 2.538537e-02
E_L2starTheta1: 3.249567e-03
E_L2starTheta2: 3.109494e-03
E_L2starTheta3: 1.727027e-02
E_L2starB1: 1.382939e-01
E_L2starB2: 1.347261e-01
E_L2starB3: 4.430019e-02
absE_L2starD1: 4.583607e-01
absE_L2starD2: 4.631826e-01
absE_L2starD3: 2.479980e-02
relE_L2starD: 3.541777e-01
absE_L2starTheta1: 3.444773e-03
absE_L2starTheta2: 3.296285e-03
absE_L2starTheta3: 1.830772e-02
relE_L2starTheta: 7.965512e-03
absE_L2starB1: 1.104932e-01
absE_L2starB2: 1.089170e-01
absE_L2starB3: 4.430019e-02
relE_L2starB: 1.885523e-01
N_L2starD1: 9.288633e-01
N_L2starD2: 9.198424e-01
N_L2starD3: 9.769327e-01
N_L2starTheta1: 1.060071e+00
N_L2starTheta2: 1.060070e+00
N_L2starTheta3: 1.024013e+00
N_L2starB1: 7.989739e-01
N_L2starB2: 8.084326e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 3.958954e-01
E_cstarD2: 3.814337e-01
E_cstarD3: 1.513318e-02
E_ctheta1: 3.203081e-02
E_ctheta2: 3.205250e-02
E_ctheta3: 9.276985e-03
E_cstarB1: 2.832430e-01
E_cstarB2: 3.072061e-01
E_cstarB3: 1.253923e-02
absE_cstarD1: 3.355230e-01
absE_cstarD2: 3.232666e-01
absE_cstarD3: 1.478415e-02
absE_ctheta1: 3.396833e-02
absE_ctheta2: 3.399132e-02
absE_ctheta3: 9.496624e-03
absE_cstarB1: 1.980726e-01
absE_cstarB2: 2.148301e-01
absE_cstarB3: 1.253923e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.483338e-02
ConstraintTheta2: 2.500210e-02
ConstraintTheta3: 2.701761e-02
ConstraintB1: 3.239887e-02
ConstraintB2: 3.236733e-02
ConstraintB3: 5.003723e-03
TwallDDRCore: 5.500000e-01
TprocDDRCore: 1.080000e+00
TwallAssemble: 1.513000e+00
TprocAssemble: 6.660000e+01
TwallSolve: 1.030000e+00
TprocSolve: 1.655030e+02
TwallRun: 2.952000e+01
TprocRun: 2.732140e+03
TwallNorms: 4.800000e-01
TprocNorms: 5.491000e+01


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k0/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimX1: 8736
DimX2: 5096
Sizesystem: 67704
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00714286
MinDetTheta: 0.971368
MaxResidual: 4.77186e-15
E_L2starD1: 4.241061e-01
E_L2starD2: 4.116619e-01
E_L2starD3: 1.756878e-02
E_L2starTheta1: 2.732426e-03
E_L2starTheta2: 2.731352e-03
E_L2starTheta3: 1.515576e-02
E_L2starB1: 1.186177e-01
E_L2starB2: 1.175810e-01
E_L2starB3: 5.442043e-02
absE_L2starD1: 3.895984e-01
absE_L2starD2: 3.757614e-01
absE_L2starD3: 1.716354e-02
relE_L2starD: 2.928666e-01
absE_L2starTheta1: 2.897021e-03
absE_L2starTheta2: 2.895882e-03
absE_L2starTheta3: 1.606870e-02
relE_L2starTheta: 6.951991e-03
absE_L2starB1: 9.205313e-02
absE_L2starB2: 9.233679e-02
absE_L2starB3: 5.442043e-02
relE_L2starB: 1.707489e-01
N_L2starD1: 9.186344e-01
N_L2starD2: 9.127914e-01
N_L2starD3: 9.769341e-01
N_L2starTheta1: 1.060238e+00
N_L2starTheta2: 1.060243e+00
N_L2starTheta3: 1.023831e+00
N_L2starB1: 7.760486e-01
N_L2starB2: 7.853033e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 3.449922e-01
E_cstarD2: 3.254821e-01
E_cstarD3: 1.040942e-02
E_ctheta1: 2.401550e-02
E_ctheta2: 2.395897e-02
E_ctheta3: 1.033454e-02
E_cstarB1: 2.177539e-01
E_cstarB2: 2.331696e-01
E_cstarB3: 1.764667e-02
absE_cstarD1: 2.923823e-01
absE_cstarD2: 2.758475e-01
absE_cstarD3: 1.016934e-02
absE_ctheta1: 2.546818e-02
absE_ctheta2: 2.540822e-02
absE_ctheta3: 1.057921e-02
absE_cstarB1: 1.522760e-01
absE_cstarB2: 1.630562e-01
absE_cstarB3: 1.764667e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.196029e-02
ConstraintTheta2: 1.986183e-02
ConstraintTheta3: 2.137527e-02
ConstraintB1: 2.510956e-02
ConstraintB2: 2.502524e-02
ConstraintB3: 2.010836e-03
TwallDDRCore: 5.900000e-01
TprocDDRCore: 1.470000e+00
TwallAssemble: 3.215714e+00
TprocAssemble: 8.321000e+01
TwallSolve: 2.584286e+00
TprocSolve: 4.409314e+02
TwallRun: 8.950000e+01
TprocRun: 8.612650e+03
TwallNorms: 9.600000e-01
TprocNorms: 1.354700e+02


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k0/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimX1: 16354
DimX2: 9507
Sizesystem: 126645
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00588235
MinDetTheta: 0.970166
MaxResidual: 4.55759e-15
E_L2starD1: 3.367205e-01
E_L2starD2: 3.229838e-01
E_L2starD3: 1.730230e-02
E_L2starTheta1: 2.052856e-03
E_L2starTheta2: 2.115748e-03
E_L2starTheta3: 1.227547e-02
E_L2starB1: 1.112777e-01
E_L2starB2: 1.063843e-01
E_L2starB3: 5.738234e-02
absE_L2starD1: 3.015869e-01
absE_L2starD2: 2.885293e-01
absE_L2starD3: 1.690322e-02
relE_L2starD: 2.271827e-01
absE_L2starTheta1: 2.176702e-03
absE_L2starTheta2: 2.243387e-03
absE_L2starTheta3: 1.301603e-02
relE_L2starTheta: 5.544685e-03
absE_L2starB1: 8.370180e-02
absE_L2starB2: 8.044017e-02
absE_L2starB3: 5.738234e-02
relE_L2starB: 1.583894e-01
N_L2starD1: 8.956594e-01
N_L2starD2: 8.933245e-01
N_L2starD3: 9.769349e-01
N_L2starTheta1: 1.060328e+00
N_L2starTheta2: 1.060329e+00
N_L2starTheta3: 1.023750e+00
N_L2starB1: 7.521886e-01
N_L2starB2: 7.561283e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 2.837107e-01
E_cstarD2: 2.694998e-01
E_cstarD3: 8.379299e-03
E_ctheta1: 1.917068e-02
E_ctheta2: 1.915159e-02
E_ctheta3: 9.617411e-03
E_cstarB1: 1.786017e-01
E_cstarB2: 1.875438e-01
E_cstarB3: 2.079793e-02
absE_cstarD1: 2.404460e-01
absE_cstarD2: 2.284022e-01
absE_cstarD3: 8.186039e-03
absE_ctheta1: 2.033030e-02
absE_ctheta2: 2.031005e-02
absE_ctheta3: 9.845110e-03
absE_cstarB1: 1.248967e-01
absE_cstarB2: 1.311499e-01
absE_cstarB3: 2.079793e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 9.815909e-03
ConstraintTheta2: 1.622683e-02
ConstraintTheta3: 1.741450e-02
ConstraintB1: 2.038535e-02
ConstraintB2: 2.036611e-02
ConstraintB3: 1.892113e-03
TwallDDRCore: 6.300000e-01
TprocDDRCore: 2.130000e+00
TwallAssemble: 6.031765e+00
TprocAssemble: 1.106629e+02
TwallSolve: 7.397059e+00
TprocSolve: 1.490711e+03
TwallRun: 2.435700e+02
TprocRun: 3.008988e+04
TwallNorms: 1.230000e+00
TprocNorms: 2.346700e+02


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
5.300000e-01  7.300000e-01  1.225000e-01   2.193000e+01   1.375000e-01  2.119000e+01  2.380000e+00  2.632300e+02
5.400000e-01  8.400000e-01  5.528571e-01   5.653286e+01   4.014286e-01  8.322286e+01  8.760000e+00  1.063170e+03
5.500000e-01  1.080000e+00  1.513000e+00   6.660000e+01   1.030000e+00  1.655030e+02  2.952000e+01  2.732140e+03
5.900000e-01  1.470000e+00  3.215714e+00   8.321000e+01   2.584286e+00  4.409314e+02  8.950000e+01  8.612650e+03
6.300000e-01  2.130000e+00  6.031765e+00   1.106629e+02   7.397059e+00  1.490711e+03  2.435700e+02  3.008988e+04


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k1/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.826611  0.02        8.258991e-01  --     4.184172e-01  --        2.459986e-01  --         7.578068e-03  --         1.082197e-02  --            2.520222e-02      --             2.473410e-01  --     3.073666e-01  --        2.784142e-01  --
1    0.454124  0.00666667  4.396726e-01  1.05   2.975577e-01  0.57      1.562962e-01  0.76       2.705913e-03  1.72       6.992659e-03  0.73          8.639380e-03      1.79           1.272511e-01  1.11   1.656136e-01  1.03      1.269511e-01  1.31
1    0.305313  0.0030303   2.020115e-01  1.96   1.276941e-01  2.13      6.118463e-02  2.36       1.381489e-03  1.69       3.064775e-03  2.08          4.013170e-03      1.93           5.950932e-02  1.91   8.157322e-02  1.78      6.203270e-02  1.80
1    0.221382  0.0016129   1.418817e-01  1.10   9.432709e-02  0.94      4.257436e-02  1.13       1.439810e-03  -0.13      2.281325e-03  0.92          2.499298e-03      1.47           7.105564e-02  -0.55  8.578505e-02  -0.16     6.260316e-02  -0.03
1    0.176754  0.00103093  1.144258e-01  0.96   9.242914e-02  0.09      4.852411e-02  -0.58      1.613897e-03  -0.51      2.030816e-03  0.52          2.068906e-03      0.84           1.113011e-01  -1.99  1.262917e-01  -1.72     8.275883e-02  -1.24


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k1/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.826611  0.02        3.474797e-01  --     4.184172e-01  --        2.459986e-01  --         7.522261e-03  --         1.082197e-02  --            2.520222e-02      --             2.288358e-01  --     3.073666e-01  --        2.784142e-01  --
1    0.454124  0.00666667  3.700091e-01  -0.10  2.975577e-01  0.57      1.562962e-01  0.76       2.815960e-03  1.64       6.992659e-03  0.73          8.639380e-03      1.79           1.186985e-01  1.10   1.656136e-01  1.03      1.269511e-01  1.31
1    0.305313  0.0030303   1.677467e-01  1.99   1.276941e-01  2.13      6.118463e-02  2.36       1.432675e-03  1.70       3.064775e-03  2.08          4.013170e-03      1.93           5.985265e-02  1.72   8.157322e-02  1.78      6.203270e-02  1.80
1    0.221382  0.0016129   1.156830e-01  1.16   9.432709e-02  0.94      4.257436e-02  1.13       1.395756e-03  0.08       2.281325e-03  0.92          2.499298e-03      1.47           6.205661e-02  -0.11  8.578505e-02  -0.16     6.260316e-02  -0.03
1    0.176754  0.00103093  1.099149e-01  0.23   9.242914e-02  0.09      4.852411e-02  -0.58      1.496836e-03  -0.31      2.030816e-03  0.52          2.068906e-03      0.84           8.841130e-02  -1.57  1.262917e-01  -1.72     8.275883e-02  -1.24


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k1/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.826611  0.02        3.792249e-02  --     4.184172e-01  --        2.459986e-01  --         1.700137e-02  --         1.082197e-02  --            2.520222e-02      --             3.818831e-02  --     3.073666e-01  --        2.784142e-01  --
1    0.454124  0.00666667  4.454602e-02  -0.27  2.975577e-01  0.57      1.562962e-01  0.76       1.521362e-02  0.19       6.992659e-03  0.73          8.639380e-03      1.79           5.212789e-02  -0.52  1.656136e-01  1.03      1.269511e-01  1.31
1    0.305313  0.0030303   2.383182e-02  1.58   1.276941e-01  2.13      6.118463e-02  2.36       6.273799e-03  2.23       3.064775e-03  2.08          4.013170e-03      1.93           2.982196e-02  1.41   8.157322e-02  1.78      6.203270e-02  1.80
1    0.221382  0.0016129   3.325618e-02  -1.04  9.432709e-02  0.94      4.257436e-02  1.13       3.929226e-03  1.46       2.281325e-03  0.92          2.499298e-03      1.47           2.657853e-02  0.36   8.578505e-02  -0.16     6.260316e-02  -0.03
1    0.176754  0.00103093  5.768487e-02  -2.45  9.242914e-02  0.09      4.852411e-02  -0.58      2.911223e-03  1.33       2.030816e-03  0.52          2.068906e-03      0.84           3.678505e-02  -1.44  1.262917e-01  -1.72     8.275883e-02  -1.24


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k1/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta  E_L2B         RateB  absE_L2B      RateSumB
1    0.826611  0.02        8.258991e-01  --     4.184172e-01  --        7.578068e-03  --         1.082197e-02  --            2.473410e-01  --     3.073666e-01  --
--   --        --          3.474797e-01  --     --            --        7.522261e-03  --         --            --            2.288358e-01  --     --            --
--   --        --          3.792249e-02  --     --            --        1.700137e-02  --         --            --            3.818831e-02  --     --            --
1    0.454124  0.00666667  4.396726e-01  1.05   2.975577e-01  0.57      2.705913e-03  1.72       6.992659e-03  0.73          1.272511e-01  1.11   1.656136e-01  1.03
--   --        --          3.700091e-01  -0.10  --            --        2.815960e-03  1.64       --            --            1.186985e-01  1.10   --            --
--   --        --          4.454602e-02  -0.27  --            --        1.521362e-02  0.19       --            --            5.212789e-02  -0.52  --            --
1    0.305313  0.0030303   2.020115e-01  1.96   1.276941e-01  2.13      1.381489e-03  1.69       3.064775e-03  2.08          5.950932e-02  1.91   8.157322e-02  1.78
--   --        --          1.677467e-01  1.99   --            --        1.432675e-03  1.70       --            --            5.985265e-02  1.72   --            --
--   --        --          2.383182e-02  1.58   --            --        6.273799e-03  2.23       --            --            2.982196e-02  1.41   --            --
1    0.221382  0.0016129   1.418817e-01  1.10   9.432709e-02  0.94      1.439810e-03  -0.13      2.281325e-03  0.92          7.105564e-02  -0.55  8.578505e-02  -0.16
--   --        --          1.156830e-01  1.16   --            --        1.395756e-03  0.08       --            --            6.205661e-02  -0.11  --            --
--   --        --          3.325618e-02  -1.04  --            --        3.929226e-03  1.46       --            --            2.657853e-02  0.36   --            --
1    0.176754  0.00103093  1.144258e-01  0.96   9.242914e-02  0.09      1.613897e-03  -0.51      2.030816e-03  0.52          1.113011e-01  -1.99  1.262917e-01  -1.72
--   --        --          1.099149e-01  0.23   --            --        1.496836e-03  -0.31      --            --            8.841130e-02  -1.57  --            --
--   --        --          5.768487e-02  -2.45  --            --        2.911223e-03  1.33       --            --            3.678505e-02  -1.44  --            --


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k1/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.826611  0.02        8.258991e-01  --     4.184172e-01  --        7.578068e-03  --         1.082197e-02  --            2.473410e-01  --     3.073666e-01  --
1    0.454124  0.00666667  4.396726e-01  1.05   2.975577e-01  0.57      2.705913e-03  1.72       6.992659e-03  0.73          1.272511e-01  1.11   1.656136e-01  1.03
1    0.305313  0.0030303   2.020115e-01  1.96   1.276941e-01  2.13      1.381489e-03  1.69       3.064775e-03  2.08          5.950932e-02  1.91   8.157322e-02  1.78
1    0.221382  0.0016129   1.418817e-01  1.10   9.432709e-02  0.94      1.439810e-03  -0.13      2.281325e-03  0.92          7.105564e-02  -0.55  8.578505e-02  -0.16
1    0.176754  0.00103093  1.144258e-01  0.96   9.242914e-02  0.09      1.613897e-03  -0.51      2.030816e-03  0.52          1.113011e-01  -1.99  1.262917e-01  -1.72


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k1/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.826611  0.02        3.474797e-01  --     --            --        7.522261e-03  --         --            --            2.288358e-01  --     --            --
1    0.454124  0.00666667  3.700091e-01  -0.10  --            --        2.815960e-03  1.64       --            --            1.186985e-01  1.10   --            --
1    0.305313  0.0030303   1.677467e-01  1.99   --            --        1.432675e-03  1.70       --            --            5.985265e-02  1.72   --            --
1    0.221382  0.0016129   1.156830e-01  1.16   --            --        1.395756e-03  0.08       --            --            6.205661e-02  -0.11  --            --
1    0.176754  0.00103093  1.099149e-01  0.23   --            --        1.496836e-03  -0.31      --            --            8.841130e-02  -1.57  --            --


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k1/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.826611  0.02        3.792249e-02  --     --            --        1.700137e-02  --         --            --            3.818831e-02  --     --            --
1    0.454124  0.00666667  4.454602e-02  -0.27  --            --        1.521362e-02  0.19       --            --            5.212789e-02  -0.52  --            --
1    0.305313  0.0030303   2.383182e-02  1.58   --            --        6.273799e-03  2.23       --            --            2.982196e-02  1.41   --            --
1    0.221382  0.0016129   3.325618e-02  -1.04  --            --        3.929226e-03  1.46       --            --            2.657853e-02  0.36   --            --
1    0.176754  0.00103093  5.768487e-02  -2.45  --            --        2.911223e-03  1.33       --            --            3.678505e-02  -1.44  --            --


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k1/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimX1: 1138
DimX2: 648
Sizesystem: 8772
InitialTime: 1
FinalTime: 1.1
Timestep: 0.02
MinDetTheta: 0.96174
MaxResidual: 2.11496e-15
E_L2starD1: 8.258991e-01
E_L2starD2: 3.474797e-01
E_L2starD3: 3.792249e-02
E_L2starTheta1: 7.578068e-03
E_L2starTheta2: 7.522261e-03
E_L2starTheta3: 1.700137e-02
E_L2starB1: 2.473410e-01
E_L2starB2: 2.288358e-01
E_L2starB3: 3.818831e-02
absE_L2starD1: 7.445629e-01
absE_L2starD2: 3.363768e-01
absE_L2starD3: 3.704790e-02
relE_L2starD: 4.184172e-01
absE_L2starTheta1: 8.033588e-03
absE_L2starTheta2: 7.974427e-03
absE_L2starTheta3: 1.802333e-02
relE_L2starTheta: 1.082197e-02
absE_L2starB1: 2.005224e-01
absE_L2starB2: 1.911740e-01
absE_L2starB3: 3.818831e-02
relE_L2starB: 3.073666e-01
N_L2starD1: 9.015180e-01
N_L2starD2: 9.680472e-01
N_L2starD3: 9.769374e-01
N_L2starTheta1: 1.060110e+00
N_L2starTheta2: 1.060091e+00
N_L2starTheta3: 1.023676e+00
N_L2starB1: 8.107124e-01
N_L2starB2: 8.354197e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 4.107742e-01
E_cstarD2: 3.352088e-01
E_cstarD3: 2.566277e-02
E_ctheta1: 3.070719e-02
E_ctheta2: 3.415434e-02
E_ctheta3: 1.022523e-02
E_cstarB1: 2.398649e-01
E_cstarB2: 2.903841e-01
E_cstarB3: 1.858721e-02
absE_cstarD1: 3.481328e-01
absE_cstarD2: 2.840909e-01
absE_cstarD3: 2.507089e-02
absE_ctheta1: 3.256464e-02
absE_ctheta2: 3.622030e-02
absE_ctheta3: 1.046732e-02
absE_cstarB1: 1.677382e-01
absE_cstarB2: 2.030664e-01
absE_cstarB3: 1.858721e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 6.789424e-02
ConstraintTheta2: 1.187192e-01
ConstraintTheta3: 1.282944e-01
ConstraintB1: 4.091290e-01
ConstraintB2: 3.603242e-01
ConstraintB3: 8.262924e-02
TwallDDRCore: 5.300000e-01
TprocDDRCore: 7.600000e-01
TwallAssemble: 3.448000e+00
TprocAssemble: 6.497600e+01
TwallSolve: 4.680000e-01
TprocSolve: 8.234400e+01
TwallRun: 2.163000e+01
TprocRun: 8.140800e+02
TwallNorms: 2.000000e-01
TprocNorms: 2.210000e+00


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k1/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimX1: 5604
DimX2: 3150
Sizesystem: 43074
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00666667
MinDetTheta: 0.951689
MaxResidual: 5.71775e-15
E_L2starD1: 4.396726e-01
E_L2starD2: 3.700091e-01
E_L2starD3: 4.454602e-02
E_L2starTheta1: 2.705913e-03
E_L2starTheta2: 2.815960e-03
E_L2starTheta3: 1.521362e-02
E_L2starB1: 1.272511e-01
E_L2starB2: 1.186985e-01
E_L2starB3: 5.212789e-02
absE_L2starD1: 4.076004e-01
absE_L2starD2: 3.439387e-01
absE_L2starD3: 4.351866e-02
relE_L2starD: 2.975577e-01
absE_L2starTheta1: 2.869556e-03
absE_L2starTheta2: 2.986258e-03
absE_L2starTheta3: 1.613368e-02
relE_L2starTheta: 6.992659e-03
absE_L2starB1: 9.304337e-02
absE_L2starB2: 8.645688e-02
absE_L2starB3: 5.212789e-02
relE_L2starB: 1.656136e-01
N_L2starD1: 9.270543e-01
N_L2starD2: 9.295413e-01
N_L2starD3: 9.769372e-01
N_L2starTheta1: 1.060476e+00
N_L2starTheta2: 1.060471e+00
N_L2starTheta3: 1.023681e+00
N_L2starB1: 7.311792e-01
N_L2starB2: 7.283736e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 2.537074e-01
E_cstarD2: 2.089447e-01
E_cstarD3: 2.611735e-02
E_ctheta1: 7.482651e-03
E_ctheta2: 8.695211e-03
E_ctheta3: 9.779867e-03
E_cstarB1: 1.174194e-01
E_cstarB2: 1.089357e-01
E_cstarB3: 1.926390e-02
absE_cstarD1: 2.150181e-01
absE_cstarD2: 1.770815e-01
absE_cstarD3: 2.551498e-02
absE_ctheta1: 7.935270e-03
absE_ctheta2: 9.221176e-03
absE_ctheta3: 1.001141e-02
absE_cstarB1: 8.211172e-02
absE_cstarB2: 7.617902e-02
absE_cstarB3: 1.926390e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 7.311163e-02
ConstraintTheta2: 1.238276e-01
ConstraintTheta3: 1.316356e-01
ConstraintB1: 6.585797e-01
ConstraintB2: 6.274149e-01
ConstraintB3: 1.389864e-01
TwallDDRCore: 5.400000e-01
TprocDDRCore: 1.010000e+00
TwallAssemble: 6.538667e+00
TprocAssemble: 1.860980e+02
TwallSolve: 2.040000e+00
TprocSolve: 3.047487e+02
TwallRun: 1.377700e+02
TprocRun: 8.473190e+03
TwallNorms: 2.300000e-01
TprocNorms: 1.713000e+01


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k1/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimX1: 16461
DimX2: 9111
Sizesystem: 126099
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0030303
MinDetTheta: 0.952275
MaxResidual: 6.8688e-15
E_L2starD1: 2.020115e-01
E_L2starD2: 1.677467e-01
E_L2starD3: 2.383182e-02
E_L2starTheta1: 1.381489e-03
E_L2starTheta2: 1.432675e-03
E_L2starTheta3: 6.273799e-03
E_L2starB1: 5.950932e-02
E_L2starB2: 5.985265e-02
E_L2starB3: 2.982196e-02
absE_L2starD1: 1.736767e-01
absE_L2starD2: 1.442326e-01
absE_L2starD3: 2.328217e-02
relE_L2starD: 1.276941e-01
absE_L2starTheta1: 1.465050e-03
absE_L2starTheta2: 1.519331e-03
absE_L2starTheta3: 6.653275e-03
relE_L2starTheta: 3.064775e-03
absE_L2starB1: 4.202684e-02
absE_L2starB2: 4.223999e-02
absE_L2starB3: 2.982196e-02
relE_L2starB: 8.157322e-02
N_L2starD1: 8.597366e-01
N_L2starD2: 8.598239e-01
N_L2starD3: 9.769363e-01
N_L2starTheta1: 1.060486e+00
N_L2starTheta2: 1.060485e+00
N_L2starTheta3: 1.023676e+00
N_L2starB1: 7.062228e-01
N_L2starB2: 7.057330e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 9.481650e-02
E_cstarD2: 8.093672e-02
E_cstarD3: 1.487337e-02
E_ctheta1: 3.859214e-03
E_ctheta2: 4.257316e-03
E_ctheta3: 3.919738e-03
E_cstarB1: 5.369395e-02
E_cstarB2: 5.259550e-02
E_cstarB3: 1.243078e-02
absE_cstarD1: 8.035738e-02
absE_cstarD2: 6.859421e-02
absE_cstarD3: 1.453033e-02
absE_ctheta1: 4.092654e-03
absE_ctheta2: 4.514838e-03
absE_ctheta3: 4.012540e-03
absE_cstarB1: 3.754833e-02
absE_cstarB2: 3.678019e-02
absE_cstarB3: 1.243078e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 7.519718e-02
ConstraintTheta2: 1.261769e-01
ConstraintTheta3: 1.348349e-01
ConstraintB1: 9.419616e-01
ConstraintB2: 9.229847e-01
ConstraintB3: 6.942164e-02
TwallDDRCore: 6.000000e-01
TprocDDRCore: 1.580000e+00
TwallAssemble: 1.832545e+01
TprocAssemble: 6.617003e+02
TwallSolve: 1.081061e+01
TprocSolve: 2.392830e+03
TwallRun: 1.002300e+03
TprocRun: 1.082078e+05
TwallNorms: 3.900000e-01
TprocNorms: 6.064000e+01


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k1/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimX1: 35676
DimX2: 19662
Sizesystem: 273042
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0016129
MinDetTheta: 0.959871
MaxResidual: 9.26709e-15
E_L2starD1: 1.418817e-01
E_L2starD2: 1.156830e-01
E_L2starD3: 3.325618e-02
E_L2starTheta1: 1.439810e-03
E_L2starTheta2: 1.395756e-03
E_L2starTheta3: 3.929226e-03
E_L2starB1: 7.105564e-02
E_L2starB2: 6.205661e-02
E_L2starB3: 2.657853e-02
absE_L2starD1: 1.209711e-01
absE_L2starD2: 9.857650e-02
absE_L2starD3: 3.248916e-02
relE_L2starD: 9.432709e-02
absE_L2starTheta1: 1.526900e-03
absE_L2starTheta2: 1.480181e-03
absE_L2starTheta3: 4.166895e-03
relE_L2starTheta: 2.281325e-03
absE_L2starB1: 4.986134e-02
absE_L2starB2: 4.353960e-02
absE_L2starB3: 2.657853e-02
relE_L2starB: 8.578505e-02
N_L2starD1: 8.526196e-01
N_L2starD2: 8.521261e-01
N_L2starD3: 9.769361e-01
N_L2starTheta1: 1.060488e+00
N_L2starTheta2: 1.060487e+00
N_L2starTheta3: 1.023676e+00
N_L2starB1: 7.017225e-01
N_L2starB2: 7.016110e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 5.793288e-02
E_cstarD2: 5.138084e-02
E_cstarD3: 2.161090e-02
E_ctheta1: 2.532888e-03
E_ctheta2: 2.652057e-03
E_ctheta3: 2.306249e-03
E_cstarB1: 5.556844e-02
E_cstarB2: 4.951427e-02
E_cstarB3: 1.407252e-02
absE_cstarD1: 4.909836e-02
absE_cstarD2: 4.354548e-02
absE_cstarD3: 2.111247e-02
absE_ctheta1: 2.686100e-03
absE_ctheta2: 2.812478e-03
absE_ctheta3: 2.360851e-03
absE_cstarB1: 3.885917e-02
absE_cstarB2: 3.462547e-02
absE_cstarB3: 1.407252e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 7.581082e-02
ConstraintTheta2: 1.266386e-01
ConstraintTheta3: 1.348118e-01
ConstraintB1: 1.228562e+00
ConstraintB2: 1.221165e+00
ConstraintB3: 4.820418e-02
TwallDDRCore: 6.400000e-01
TprocDDRCore: 2.480000e+00
TwallAssemble: 4.835081e+01
TprocAssemble: 1.638154e+03
TwallSolve: 4.380177e+01
TprocSolve: 1.235374e+04
TwallRun: 5.862610e+03
TprocRun: 8.958545e+05
TwallNorms: 8.600000e-01
TprocNorms: 1.317100e+02


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k1/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 0.5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimX1: 66553
DimX2: 36507
Sizesystem: 508839
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00103093
MinDetTheta: 0.958684
MaxResidual: 8.5979e-15
E_L2starD1: 1.144258e-01
E_L2starD2: 1.099149e-01
E_L2starD3: 5.768487e-02
E_L2starTheta1: 1.613897e-03
E_L2starTheta2: 1.496836e-03
E_L2starTheta3: 2.911223e-03
E_L2starB1: 1.113011e-01
E_L2starB2: 8.841130e-02
E_L2starB3: 3.678505e-02
absE_L2starD1: 9.723139e-02
absE_L2starD2: 9.337970e-02
absE_L2starD3: 5.635443e-02
relE_L2starD: 9.242914e-02
absE_L2starTheta1: 1.711519e-03
absE_L2starTheta2: 1.587378e-03
absE_L2starTheta3: 3.087318e-03
relE_L2starTheta: 2.030816e-03
absE_L2starB1: 7.793968e-02
absE_L2starB2: 6.190762e-02
absE_L2starB3: 3.678505e-02
relE_L2starB: 1.262917e-01
N_L2starD1: 8.497332e-01
N_L2starD2: 8.495633e-01
N_L2starD3: 9.769360e-01
N_L2starTheta1: 1.060488e+00
N_L2starTheta2: 1.060488e+00
N_L2starTheta3: 1.023676e+00
N_L2starB1: 7.002595e-01
N_L2starB2: 7.002229e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 5.505530e-02
E_cstarD2: 5.695576e-02
E_cstarD3: 3.554363e-02
E_ctheta1: 2.134178e-03
E_ctheta2: 2.105747e-03
E_ctheta3: 1.963124e-03
E_cstarB1: 7.595236e-02
E_cstarB2: 6.255136e-02
E_cstarB3: 1.889098e-02
absE_cstarD1: 4.665960e-02
absE_cstarD2: 4.827024e-02
absE_cstarD3: 3.472385e-02
absE_ctheta1: 2.263272e-03
absE_ctheta2: 2.233121e-03
absE_ctheta3: 2.009602e-03
absE_cstarB1: 5.311370e-02
absE_cstarB2: 4.374234e-02
absE_cstarB3: 1.889098e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 7.650550e-02
ConstraintTheta2: 1.276916e-01
ConstraintTheta3: 1.357142e-01
ConstraintB1: 1.527385e+00
ConstraintB2: 1.526349e+00
ConstraintB3: 3.908895e-02
TwallDDRCore: 7.400000e-01
TprocDDRCore: 4.010000e+00
TwallAssemble: 1.028232e+02
TprocAssemble: 3.305112e+03
TwallSolve: 1.335996e+02
TprocSolve: 4.161109e+04
TwallRun: 2.341143e+04
TprocRun: 4.428493e+06
TwallNorms: 1.310000e+00
TprocNorms: 2.453100e+02


==> results/ecddr-einstein-wp/gowdy/stab_0.5/Voro-small-0_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
5.300000e-01  7.600000e-01  3.448000e+00   6.497600e+01   4.680000e-01  8.234400e+01  2.163000e+01  8.140800e+02
5.400000e-01  1.010000e+00  6.538667e+00   1.860980e+02   2.040000e+00  3.047487e+02  1.377700e+02  8.473190e+03
6.000000e-01  1.580000e+00  1.832545e+01   6.617003e+02   1.081061e+01  2.392830e+03  1.002300e+03  1.082078e+05
6.400000e-01  2.480000e+00  4.835081e+01   1.638154e+03   4.380177e+01  1.235374e+04  5.862610e+03  8.958545e+05
7.400000e-01  4.010000e+00  1.028232e+02   3.305112e+03   1.335996e+02  4.161109e+04  2.341143e+04  4.428493e+06


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   7.948320e-01  --     1.007719e+00  --        3.498541e-01  --         1.207753e-02  --         1.754331e-02  --            4.412374e-02      --             2.398239e-01  --     5.580306e-01  --        5.320373e-01  --
0    0.499828  0.0142857   8.807115e-01  -0.92  9.866937e-01  0.19      3.454126e-01  0.11       1.189180e-02  0.14       1.703696e-02  0.26          4.092991e-02      0.67           2.288325e-01  0.42   4.733146e-01  1.47      4.880627e-01  0.77
0    0.39203   0.0125      8.160177e-01  0.31   8.119015e-01  0.80      3.150035e-01  0.38       1.029440e-02  0.59       1.452057e-02  0.66          3.262772e-02      0.93           2.141393e-01  0.27   4.130102e-01  0.56      4.088565e-01  0.73
0    0.313068  0.01        6.917507e-01  0.73   6.162001e-01  1.23      2.805427e-01  0.52       7.435576e-03  1.45       1.140055e-02  1.08          2.424242e-02      1.32           1.925198e-01  0.47   3.286341e-01  1.02      3.305887e-01  0.94
0    0.256759  0.00833333  6.025558e-01  0.70   5.057385e-01  1.00      2.513504e-01  0.55       6.367453e-03  0.78       9.966013e-03  0.68          2.075418e-02      0.78           1.724658e-01  0.55   2.786581e-01  0.83      2.723092e-01  0.98


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   1.121887e+00  --     1.007719e+00  --        3.498541e-01  --         1.226549e-02  --         1.754331e-02  --            4.412374e-02      --             2.524431e-01  --     5.580306e-01  --        5.320373e-01  --
0    0.499828  0.0142857   1.008028e+00  0.96   9.866937e-01  0.19      3.454126e-01  0.11       1.257295e-02  -0.22      1.703696e-02  0.26          4.092991e-02      0.67           2.324204e-01  0.74   4.733146e-01  1.47      4.880627e-01  0.77
0    0.39203   0.0125      8.554609e-01  0.68   8.119015e-01  0.80      3.150035e-01  0.38       9.931262e-03  0.97       1.452057e-02  0.66          3.262772e-02      0.93           2.155342e-01  0.31   4.130102e-01  0.56      4.088565e-01  0.73
0    0.313068  0.01        7.148576e-01  0.80   6.162001e-01  1.23      2.805427e-01  0.52       7.444036e-03  1.28       1.140055e-02  1.08          2.424242e-02      1.32           1.853258e-01  0.67   3.286341e-01  1.02      3.305887e-01  0.94
0    0.256759  0.00833333  6.022578e-01  0.86   5.057385e-01  1.00      2.513504e-01  0.55       6.463037e-03  0.71       9.966013e-03  0.68          2.075418e-02      0.78           1.643155e-01  0.61   2.786581e-01  0.83      2.723092e-01  0.98


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   8.508378e-02  --     1.007719e+00  --        3.498541e-01  --         2.771146e-02  --         1.754331e-02  --            4.412374e-02      --             7.701001e-02  --     5.580306e-01  --        5.320373e-01  --
0    0.499828  0.0142857   1.030266e-01  -1.71  9.866937e-01  0.19      3.454126e-01  0.11       2.607928e-02  0.54       1.703696e-02  0.26          4.092991e-02      0.67           7.468246e-02  0.27   4.733146e-01  1.47      4.880627e-01  0.77
0    0.39203   0.0125      1.061323e-01  -0.12  8.119015e-01  0.80      3.150035e-01  0.38       2.284496e-02  0.55       1.452057e-02  0.66          3.262772e-02      0.93           8.442363e-02  -0.50  4.130102e-01  0.56      4.088565e-01  0.73
0    0.313068  0.01        1.085444e-01  -0.10  6.162001e-01  1.23      2.805427e-01  0.52       1.893278e-02  0.84       1.140055e-02  1.08          2.424242e-02      1.32           7.430942e-02  0.57   3.286341e-01  1.02      3.305887e-01  0.94
0    0.256759  0.00833333  1.105366e-01  -0.09  5.057385e-01  1.00      2.513504e-01  0.55       1.672471e-02  0.63       9.966013e-03  0.68          2.075418e-02      0.78           7.904413e-02  -0.31  2.786581e-01  0.83      2.723092e-01  0.98


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   7.948320e-01  --     1.007719e+00  --        1.207753e-02  --         1.754331e-02  --            2.398239e-01  --     5.580306e-01  --
--   --        --          1.121887e+00  --     --            --        1.226549e-02  --         --            --            2.524431e-01  --     --            --
--   --        --          8.508378e-02  --     --            --        2.771146e-02  --         --            --            7.701001e-02  --     --            --
0    0.499828  0.0142857   8.807115e-01  -0.92  9.866937e-01  0.19      1.189180e-02  0.14       1.703696e-02  0.26          2.288325e-01  0.42   4.733146e-01  1.47
--   --        --          1.008028e+00  0.96   --            --        1.257295e-02  -0.22      --            --            2.324204e-01  0.74   --            --
--   --        --          1.030266e-01  -1.71  --            --        2.607928e-02  0.54       --            --            7.468246e-02  0.27   --            --
0    0.39203   0.0125      8.160177e-01  0.31   8.119015e-01  0.80      1.029440e-02  0.59       1.452057e-02  0.66          2.141393e-01  0.27   4.130102e-01  0.56
--   --        --          8.554609e-01  0.68   --            --        9.931262e-03  0.97       --            --            2.155342e-01  0.31   --            --
--   --        --          1.061323e-01  -0.12  --            --        2.284496e-02  0.55       --            --            8.442363e-02  -0.50  --            --
0    0.313068  0.01        6.917507e-01  0.73   6.162001e-01  1.23      7.435576e-03  1.45       1.140055e-02  1.08          1.925198e-01  0.47   3.286341e-01  1.02
--   --        --          7.148576e-01  0.80   --            --        7.444036e-03  1.28       --            --            1.853258e-01  0.67   --            --
--   --        --          1.085444e-01  -0.10  --            --        1.893278e-02  0.84       --            --            7.430942e-02  0.57   --            --
0    0.256759  0.00833333  6.025558e-01  0.70   5.057385e-01  1.00      6.367453e-03  0.78       9.966013e-03  0.68          1.724658e-01  0.55   2.786581e-01  0.83
--   --        --          6.022578e-01  0.86   --            --        6.463037e-03  0.71       --            --            1.643155e-01  0.61   --            --
--   --        --          1.105366e-01  -0.09  --            --        1.672471e-02  0.63       --            --            7.904413e-02  -0.31  --            --


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   7.948320e-01  --     1.007719e+00  --        1.207753e-02  --         1.754331e-02  --            2.398239e-01  --     5.580306e-01  --
0    0.499828  0.0142857   8.807115e-01  -0.92  9.866937e-01  0.19      1.189180e-02  0.14       1.703696e-02  0.26          2.288325e-01  0.42   4.733146e-01  1.47
0    0.39203   0.0125      8.160177e-01  0.31   8.119015e-01  0.80      1.029440e-02  0.59       1.452057e-02  0.66          2.141393e-01  0.27   4.130102e-01  0.56
0    0.313068  0.01        6.917507e-01  0.73   6.162001e-01  1.23      7.435576e-03  1.45       1.140055e-02  1.08          1.925198e-01  0.47   3.286341e-01  1.02
0    0.256759  0.00833333  6.025558e-01  0.70   5.057385e-01  1.00      6.367453e-03  0.78       9.966013e-03  0.68          1.724658e-01  0.55   2.786581e-01  0.83


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   1.121887e+00  --     --            --        1.226549e-02  --         --            --            2.524431e-01  --     --            --
0    0.499828  0.0142857   1.008028e+00  0.96   --            --        1.257295e-02  -0.22      --            --            2.324204e-01  0.74   --            --
0    0.39203   0.0125      8.554609e-01  0.68   --            --        9.931262e-03  0.97       --            --            2.155342e-01  0.31   --            --
0    0.313068  0.01        7.148576e-01  0.80   --            --        7.444036e-03  1.28       --            --            1.853258e-01  0.67   --            --
0    0.256759  0.00833333  6.022578e-01  0.86   --            --        6.463037e-03  0.71       --            --            1.643155e-01  0.61   --            --


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   8.508378e-02  --     --            --        2.771146e-02  --         --            --            7.701001e-02  --     --            --
0    0.499828  0.0142857   1.030266e-01  -1.71  --            --        2.607928e-02  0.54       --            --            7.468246e-02  0.27   --            --
0    0.39203   0.0125      1.061323e-01  -0.12  --            --        2.284496e-02  0.55       --            --            8.442363e-02  -0.50  --            --
0    0.313068  0.01        1.085444e-01  -0.10  --            --        1.893278e-02  0.84       --            --            7.430942e-02  0.57   --            --
0    0.256759  0.00833333  1.105366e-01  -0.09  --            --        1.672471e-02  0.63       --            --            7.904413e-02  -0.31  --            --


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k0/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /Users/jdroniou/latex/theses/jiajia/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimX1: 354
DimX2: 496
Sizesystem: 3612
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0166667
MinDetTheta: 0.713037
MaxResidual: 4.0512e-15
E_L2starD1: 7.948320e-01
E_L2starD2: 1.121887e+00
E_L2starD3: 8.508378e-02
E_L2starTheta1: 1.207753e-02
E_L2starTheta2: 1.226549e-02
E_L2starTheta3: 2.771146e-02
E_L2starB1: 2.398239e-01
E_L2starB2: 2.524431e-01
E_L2starB3: 7.701001e-02
absE_L2starD1: 1.150999e+00
absE_L2starD2: 1.458455e+00
absE_L2starD3: 8.311452e-02
relE_L2starD: 1.007719e+00
absE_L2starTheta1: 1.279984e-02
absE_L2starTheta2: 1.299904e-02
absE_L2starTheta3: 2.936876e-02
relE_L2starTheta: 1.754331e-02
absE_L2starB1: 3.327717e-01
absE_L2starB2: 3.706832e-01
absE_L2starB3: 7.701001e-02
relE_L2starB: 5.580306e-01
N_L2starD1: 1.448103e+00
N_L2starD2: 1.300002e+00
N_L2starD3: 9.768550e-01
N_L2starTheta1: 1.059806e+00
N_L2starTheta2: 1.059910e+00
N_L2starTheta3: 1.023939e+00
N_L2starB1: 1.387567e+00
N_L2starB2: 1.468383e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.434955e-01
E_cstarD2: 5.353835e-01
E_cstarD3: 2.091856e-02
E_ctheta1: 5.377967e-02
E_ctheta2: 5.428883e-02
E_ctheta3: 2.358998e-02
E_cstarB1: 5.104703e-01
E_cstarB2: 5.337092e-01
E_cstarB3: 1.391284e-02
absE_cstarD1: 4.606147e-01
absE_cstarD2: 4.537398e-01
absE_cstarD3: 2.043610e-02
absE_ctheta1: 5.703275e-02
absE_ctheta2: 5.757271e-02
absE_ctheta3: 2.414849e-02
absE_cstarB1: 3.569733e-01
absE_cstarB2: 3.732244e-01
absE_cstarB3: 1.391284e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.452118e-02
ConstraintTheta2: 4.848465e-02
ConstraintTheta3: 5.122579e-02
ConstraintB1: 7.497887e-02
ConstraintB2: 7.585811e-02
ConstraintB3: 1.909861e-03
TwallDDRCore: 2.500000e-01
TprocDDRCore: 3.280000e+00
TwallAssemble: 1.200000e-01
TprocAssemble: 4.800000e-01
TwallSolve: 3.333333e-02
TprocSolve: 1.800000e-01
TwallRun: 1.590000e+00
TprocRun: 8.530000e+00
TwallNorms: 1.300000e-01
TprocNorms: 1.600000e+00


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k0/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /Users/jdroniou/latex/theses/jiajia/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimX1: 628
DimX2: 913
Sizesystem: 6507
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 0.935153
MaxResidual: 5.66263e-15
E_L2starD1: 8.807115e-01
E_L2starD2: 1.008028e+00
E_L2starD3: 1.030266e-01
E_L2starTheta1: 1.189180e-02
E_L2starTheta2: 1.257295e-02
E_L2starTheta3: 2.607928e-02
E_L2starB1: 2.288325e-01
E_L2starB2: 2.324204e-01
E_L2starB3: 7.468246e-02
absE_L2starD1: 1.216939e+00
absE_L2starD2: 1.318806e+00
absE_L2starD3: 1.006456e-01
relE_L2starD: 9.866937e-01
absE_L2starTheta1: 1.260500e-02
absE_L2starTheta2: 1.332699e-02
absE_L2starTheta3: 2.764335e-02
relE_L2starTheta: 1.703696e-02
absE_L2starB1: 2.870226e-01
absE_L2starB2: 3.002755e-01
absE_L2starB3: 7.468246e-02
relE_L2starB: 4.733146e-01
N_L2starD1: 1.381768e+00
N_L2starD2: 1.308302e+00
N_L2starD3: 9.768903e-01
N_L2starTheta1: 1.059973e+00
N_L2starTheta2: 1.060122e+00
N_L2starTheta3: 1.023949e+00
N_L2starB1: 1.254291e+00
N_L2starB2: 1.291950e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.405774e-01
E_cstarD2: 5.217913e-01
E_cstarD3: 2.309376e-02
E_ctheta1: 4.830723e-02
E_ctheta2: 5.068972e-02
E_ctheta3: 2.317648e-02
E_cstarB1: 4.590367e-01
E_cstarB2: 4.975065e-01
E_cstarB3: 1.369387e-02
absE_cstarD1: 4.581416e-01
absE_cstarD2: 4.422203e-01
absE_cstarD3: 2.256112e-02
absE_ctheta1: 5.122929e-02
absE_ctheta2: 5.375590e-02
absE_ctheta3: 2.372520e-02
absE_cstarB1: 3.210057e-01
absE_cstarB2: 3.479078e-01
absE_cstarB3: 1.369387e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.062501e-02
ConstraintTheta2: 3.609040e-02
ConstraintTheta3: 3.860198e-02
ConstraintB1: 6.583422e-02
ConstraintB2: 6.423060e-02
ConstraintB3: 1.101749e-03
TwallDDRCore: 2.300000e-01
TprocDDRCore: 3.050000e+00
TwallAssemble: 2.257143e-01
TprocAssemble: 9.442857e-01
TwallSolve: 5.714286e-02
TprocSolve: 3.942857e-01
TwallRun: 3.040000e+00
TprocRun: 1.802000e+01
TwallNorms: 2.400000e-01
TprocNorms: 3.090000e+00


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k0/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /Users/jdroniou/latex/theses/jiajia/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimX1: 1217
DimX2: 1805
Sizesystem: 12717
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0125
MinDetTheta: 0.649814
MaxResidual: 4.83464e-15
E_L2starD1: 8.160177e-01
E_L2starD2: 8.554609e-01
E_L2starD3: 1.061323e-01
E_L2starTheta1: 1.029440e-02
E_L2starTheta2: 9.931262e-03
E_L2starTheta3: 2.284496e-02
E_L2starB1: 2.141393e-01
E_L2starB2: 2.155342e-01
E_L2starB3: 8.442363e-02
absE_L2starD1: 1.025912e+00
absE_L2starD2: 1.039761e+00
absE_L2starD3: 1.036828e-01
relE_L2starD: 8.119015e-01
absE_L2starTheta1: 1.091380e-02
absE_L2starTheta2: 1.052882e-02
absE_L2starTheta3: 2.421954e-02
relE_L2starTheta: 1.452057e-02
absE_L2starB1: 2.405777e-01
absE_L2starB2: 2.526371e-01
absE_L2starB3: 8.442363e-02
relE_L2starB: 4.130102e-01
N_L2starD1: 1.257218e+00
N_L2starD2: 1.215439e+00
N_L2starD3: 9.769208e-01
N_L2starTheta1: 1.060170e+00
N_L2starTheta2: 1.060241e+00
N_L2starTheta3: 1.023780e+00
N_L2starB1: 1.123464e+00
N_L2starB2: 1.172144e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.883049e-01
E_cstarD2: 4.761934e-01
E_cstarD3: 2.482797e-02
E_ctheta1: 3.839899e-02
E_ctheta2: 3.842106e-02
E_ctheta3: 2.064724e-02
E_cstarB1: 3.887795e-01
E_cstarB2: 4.054781e-01
E_cstarB3: 1.640256e-02
absE_cstarD1: 4.138405e-01
absE_cstarD2: 4.035759e-01
absE_cstarD3: 2.425533e-02
absE_ctheta1: 4.072171e-02
absE_ctheta2: 4.074512e-02
absE_ctheta3: 2.113608e-02
absE_cstarB1: 2.718746e-01
absE_cstarB2: 2.835520e-01
absE_cstarB3: 1.640256e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.662881e-02
ConstraintTheta2: 2.944993e-02
ConstraintTheta3: 3.131528e-02
ConstraintB1: 5.368896e-02
ConstraintB2: 5.254140e-02
ConstraintB3: 1.720774e-04
TwallDDRCore: 2.400000e-01
TprocDDRCore: 2.690000e+00
TwallAssemble: 4.612500e-01
TprocAssemble: 2.065000e+00
TwallSolve: 1.175000e-01
TprocSolve: 9.062500e-01
TwallRun: 6.510000e+00
TprocRun: 4.173000e+01
TwallNorms: 5.100000e-01
TprocNorms: 6.570000e+00


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k0/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /Users/jdroniou/latex/theses/jiajia/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimX1: 2139
DimX2: 3261
Sizesystem: 22617
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 0.787421
MaxResidual: 1.42136e-14
E_L2starD1: 6.917507e-01
E_L2starD2: 7.148576e-01
E_L2starD3: 1.085444e-01
E_L2starTheta1: 7.435576e-03
E_L2starTheta2: 7.444036e-03
E_L2starTheta3: 1.893278e-02
E_L2starB1: 1.925198e-01
E_L2starB2: 1.853258e-01
E_L2starB3: 7.430942e-02
absE_L2starD1: 7.553435e-01
absE_L2starD2: 7.850681e-01
absE_L2starD3: 1.060407e-01
relE_L2starD: 6.162001e-01
absE_L2starTheta1: 7.883834e-03
absE_L2starTheta2: 7.892803e-03
absE_L2starTheta3: 2.007415e-02
relE_L2starTheta: 1.140055e-02
absE_L2starB1: 1.959739e-01
absE_L2starB2: 1.893463e-01
absE_L2starB3: 7.430942e-02
relE_L2starB: 3.286341e-01
N_L2starD1: 1.091930e+00
N_L2starD2: 1.098216e+00
N_L2starD3: 9.769335e-01
N_L2starTheta1: 1.060286e+00
N_L2starTheta2: 1.060276e+00
N_L2starTheta3: 1.023651e+00
N_L2starB1: 1.017942e+00
N_L2starB2: 1.021694e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.306708e-01
E_cstarD2: 4.287987e-01
E_cstarD3: 2.169067e-02
E_ctheta1: 2.812728e-02
E_ctheta2: 2.727896e-02
E_ctheta3: 1.707210e-02
E_cstarB1: 3.135475e-01
E_cstarB2: 3.228670e-01
E_cstarB3: 1.731690e-02
absE_cstarD1: 3.649953e-01
absE_cstarD2: 3.634087e-01
absE_cstarD3: 2.119040e-02
absE_ctheta1: 2.982868e-02
absE_ctheta2: 2.892904e-02
absE_ctheta3: 1.747629e-02
absE_cstarB1: 2.192646e-01
absE_cstarB2: 2.257818e-01
absE_cstarB3: 1.731690e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.385241e-02
ConstraintTheta2: 2.408822e-02
ConstraintTheta3: 2.563248e-02
ConstraintB1: 4.469359e-02
ConstraintB2: 4.452579e-02
ConstraintB3: 8.111949e-05
TwallDDRCore: 2.900000e-01
TprocDDRCore: 2.880000e+00
TwallAssemble: 8.680000e-01
TprocAssemble: 4.263000e+00
TwallSolve: 2.450000e-01
TprocSolve: 2.107000e+00
TwallRun: 1.496000e+01
TprocRun: 1.032500e+02
TwallNorms: 9.900000e-01
TprocNorms: 1.341000e+01


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k0/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /Users/jdroniou/latex/theses/jiajia/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimX1: 3965
DimX2: 6228
Sizesystem: 42474
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00833333
MinDetTheta: 0.825194
MaxResidual: 1.28116e-14
E_L2starD1: 6.025558e-01
E_L2starD2: 6.022578e-01
E_L2starD3: 1.105366e-01
E_L2starTheta1: 6.367453e-03
E_L2starTheta2: 6.463037e-03
E_L2starTheta3: 1.672471e-02
E_L2starB1: 1.724658e-01
E_L2starB2: 1.643155e-01
E_L2starB3: 7.904413e-02
absE_L2starD1: 6.223526e-01
absE_L2starD2: 6.209656e-01
absE_L2starD3: 1.079871e-01
relE_L2starD: 5.057385e-01
absE_L2starTheta1: 6.751903e-03
absE_L2starTheta2: 6.853258e-03
absE_L2starTheta3: 1.773450e-02
relE_L2starTheta: 9.966013e-03
absE_L2starB1: 1.592996e-01
absE_L2starB2: 1.513892e-01
absE_L2starB3: 7.904413e-02
relE_L2starB: 2.786581e-01
N_L2starD1: 1.032855e+00
N_L2starD2: 1.031063e+00
N_L2starD3: 9.769352e-01
N_L2starTheta1: 1.060377e+00
N_L2starTheta2: 1.060383e+00
N_L2starTheta3: 1.023659e+00
N_L2starB1: 9.236588e-01
N_L2starB2: 9.213322e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 3.902582e-01
E_cstarD2: 3.776128e-01
E_cstarD3: 2.131174e-02
E_ctheta1: 2.305029e-02
E_ctheta2: 2.347572e-02
E_ctheta3: 1.555606e-02
E_cstarB1: 2.520556e-01
E_cstarB2: 2.646599e-01
E_cstarB3: 1.951274e-02
absE_cstarD1: 3.307455e-01
absE_cstarD2: 3.200284e-01
absE_cstarD3: 2.082020e-02
absE_ctheta1: 2.444459e-02
absE_ctheta2: 2.489575e-02
absE_ctheta3: 1.592436e-02
absE_cstarB1: 1.762632e-01
absE_cstarB2: 1.850774e-01
absE_cstarB3: 1.951274e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.147891e-02
ConstraintTheta2: 1.946863e-02
ConstraintTheta3: 2.087065e-02
ConstraintB1: 3.609104e-02
ConstraintB2: 3.600185e-02
ConstraintB3: 3.326715e-05
TwallDDRCore: 5.100000e-01
TprocDDRCore: 5.580000e+00
TwallAssemble: 1.813333e+00
TprocAssemble: 1.019750e+01
TwallSolve: 5.258333e-01
TprocSolve: 4.816667e+00
TwallRun: 3.636000e+01
TprocRun: 2.700400e+02
TwallNorms: 2.280000e+00
TprocNorms: 3.083000e+01


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
2.500000e-01  3.280000e+00  1.200000e-01   4.800000e-01   3.333333e-02  1.800000e-01  1.590000e+00  8.530000e+00
2.300000e-01  3.050000e+00  2.257143e-01   9.442857e-01   5.714286e-02  3.942857e-01  3.040000e+00  1.802000e+01
2.400000e-01  2.690000e+00  4.612500e-01   2.065000e+00   1.175000e-01  9.062500e-01  6.510000e+00  4.173000e+01
2.900000e-01  2.880000e+00  8.680000e-01   4.263000e+00   2.450000e-01  2.107000e+00  1.496000e+01  1.032500e+02
5.100000e-01  5.580000e+00  1.813333e+00   1.019750e+01   5.258333e-01  4.816667e+00  3.636000e+01  2.700400e+02


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k1/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.558943  0.01        8.345273e-01  --     5.829830e-01  --        1.282761e-01  --         4.861340e-03  --         8.062136e-03  --            9.125977e-03      --             2.285533e-01  --     3.026857e-01  --        1.451276e-01  --
1    0.499828  0.00769231  5.270652e-01  4.11   3.638605e-01  4.22      7.577408e-02  4.71       3.701609e-03  2.44       5.306193e-03  3.74          6.706658e-03      2.76           1.915357e-01  1.58   2.361454e-01  2.22      1.130928e-01  2.23
1    0.39203   0.005       4.610717e-01  0.55   3.063409e-01  0.71      6.586126e-02  0.58       2.859040e-03  1.06       4.205608e-03  0.96          4.991404e-03      1.22           1.367304e-01  1.39   1.666137e-01  1.44      8.519426e-02  1.17
1    0.313068  0.00322581  3.533614e-01  1.18   2.407288e-01  1.07      5.235682e-02  1.02       2.139642e-03  1.29       3.143178e-03  1.29          3.428399e-03      1.67           8.575356e-02  2.07   1.093963e-01  1.87      6.543510e-02  1.17
1    0.256759  0.00217391  2.371047e-01  2.01   1.664384e-01  1.86      4.302669e-02  0.99       1.768070e-03  0.96       2.344956e-03  1.48          2.497897e-03      1.60           7.036000e-02  1.00   9.473655e-02  0.73      6.961867e-02  -0.31


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k1/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.558943  0.01        5.421441e-01  --     5.829830e-01  --        1.282761e-01  --         5.356872e-03  --         8.062136e-03  --            9.125977e-03      --             1.848932e-01  --     3.026857e-01  --        1.451276e-01  --
1    0.499828  0.00769231  4.636657e-01  1.40   3.638605e-01  4.22      7.577408e-02  4.71       4.045394e-03  2.51       5.306193e-03  3.74          6.706658e-03      2.76           1.640017e-01  1.07   2.361454e-01  2.22      1.130928e-01  2.23
1    0.39203   0.005       3.949563e-01  0.66   3.063409e-01  0.71      6.586126e-02  0.58       3.049701e-03  1.16       4.205608e-03  0.96          4.991404e-03      1.22           1.231768e-01  1.18   1.666137e-01  1.44      8.519426e-02  1.17
1    0.313068  0.00322581  3.396161e-01  0.67   2.407288e-01  1.07      5.235682e-02  1.02       2.110738e-03  1.64       3.143178e-03  1.29          3.428399e-03      1.67           8.114788e-02  1.86   1.093963e-01  1.87      6.543510e-02  1.17
1    0.256759  0.00217391  2.451041e-01  1.64   1.664384e-01  1.86      4.302669e-02  0.99       1.702341e-03  1.08       2.344956e-03  1.48          2.497897e-03      1.60           6.679012e-02  0.98   9.473655e-02  0.73      6.961867e-02  -0.31


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k1/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.558943  0.01        3.803996e-02  --     5.829830e-01  --        1.282761e-01  --         1.368738e-02  --         8.062136e-03  --            9.125977e-03      --             4.805158e-02  --     3.026857e-01  --        1.451276e-01  --
1    0.499828  0.00769231  3.376671e-02  1.07   3.638605e-01  4.22      7.577408e-02  4.71       7.986762e-03  4.82       5.306193e-03  3.74          6.706658e-03      2.76           3.461012e-02  2.94   2.361454e-01  2.22      1.130928e-01  2.23
1    0.39203   0.005       3.041269e-02  0.43   3.063409e-01  0.71      6.586126e-02  0.58       6.561836e-03  0.81       4.205608e-03  0.96          4.991404e-03      1.22           3.573398e-02  -0.13  1.666137e-01  1.44      8.519426e-02  1.17
1    0.313068  0.00322581  2.410847e-02  1.03   2.407288e-01  1.07      5.235682e-02  1.02       5.069976e-03  1.15       3.143178e-03  1.29          3.428399e-03      1.67           3.317893e-02  0.33   1.093963e-01  1.87      6.543510e-02  1.17
1    0.256759  0.00217391  2.638552e-02  -0.46  1.664384e-01  1.86      4.302669e-02  0.99       3.483031e-03  1.89       2.344956e-03  1.48          2.497897e-03      1.60           3.544168e-02  -0.33  9.473655e-02  0.73      6.961867e-02  -0.31


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k1/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta  E_L2B         RateB  absE_L2B      RateSumB
1    0.558943  0.01        8.345273e-01  --     5.829830e-01  --        4.861340e-03  --         8.062136e-03  --            2.285533e-01  --     3.026857e-01  --
--   --        --          5.421441e-01  --     --            --        5.356872e-03  --         --            --            1.848932e-01  --     --            --
--   --        --          3.803996e-02  --     --            --        1.368738e-02  --         --            --            4.805158e-02  --     --            --
1    0.499828  0.00769231  5.270652e-01  4.11   3.638605e-01  4.22      3.701609e-03  2.44       5.306193e-03  3.74          1.915357e-01  1.58   2.361454e-01  2.22
--   --        --          4.636657e-01  1.40   --            --        4.045394e-03  2.51       --            --            1.640017e-01  1.07   --            --
--   --        --          3.376671e-02  1.07   --            --        7.986762e-03  4.82       --            --            3.461012e-02  2.94   --            --
1    0.39203   0.005       4.610717e-01  0.55   3.063409e-01  0.71      2.859040e-03  1.06       4.205608e-03  0.96          1.367304e-01  1.39   1.666137e-01  1.44
--   --        --          3.949563e-01  0.66   --            --        3.049701e-03  1.16       --            --            1.231768e-01  1.18   --            --
--   --        --          3.041269e-02  0.43   --            --        6.561836e-03  0.81       --            --            3.573398e-02  -0.13  --            --
1    0.313068  0.00322581  3.533614e-01  1.18   2.407288e-01  1.07      2.139642e-03  1.29       3.143178e-03  1.29          8.575356e-02  2.07   1.093963e-01  1.87
--   --        --          3.396161e-01  0.67   --            --        2.110738e-03  1.64       --            --            8.114788e-02  1.86   --            --
--   --        --          2.410847e-02  1.03   --            --        5.069976e-03  1.15       --            --            3.317893e-02  0.33   --            --
1    0.256759  0.00217391  2.371047e-01  2.01   1.664384e-01  1.86      1.768070e-03  0.96       2.344956e-03  1.48          7.036000e-02  1.00   9.473655e-02  0.73
--   --        --          2.451041e-01  1.64   --            --        1.702341e-03  1.08       --            --            6.679012e-02  0.98   --            --
--   --        --          2.638552e-02  -0.46  --            --        3.483031e-03  1.89       --            --            3.544168e-02  -0.33  --            --


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k1/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.558943  0.01        8.345273e-01  --     5.829830e-01  --        4.861340e-03  --         8.062136e-03  --            2.285533e-01  --     3.026857e-01  --
1    0.499828  0.00769231  5.270652e-01  4.11   3.638605e-01  4.22      3.701609e-03  2.44       5.306193e-03  3.74          1.915357e-01  1.58   2.361454e-01  2.22
1    0.39203   0.005       4.610717e-01  0.55   3.063409e-01  0.71      2.859040e-03  1.06       4.205608e-03  0.96          1.367304e-01  1.39   1.666137e-01  1.44
1    0.313068  0.00322581  3.533614e-01  1.18   2.407288e-01  1.07      2.139642e-03  1.29       3.143178e-03  1.29          8.575356e-02  2.07   1.093963e-01  1.87
1    0.256759  0.00217391  2.371047e-01  2.01   1.664384e-01  1.86      1.768070e-03  0.96       2.344956e-03  1.48          7.036000e-02  1.00   9.473655e-02  0.73


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k1/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.558943  0.01        5.421441e-01  --     --            --        5.356872e-03  --         --            --            1.848932e-01  --     --            --
1    0.499828  0.00769231  4.636657e-01  1.40   --            --        4.045394e-03  2.51       --            --            1.640017e-01  1.07   --            --
1    0.39203   0.005       3.949563e-01  0.66   --            --        3.049701e-03  1.16       --            --            1.231768e-01  1.18   --            --
1    0.313068  0.00322581  3.396161e-01  0.67   --            --        2.110738e-03  1.64       --            --            8.114788e-02  1.86   --            --
1    0.256759  0.00217391  2.451041e-01  1.64   --            --        1.702341e-03  1.08       --            --            6.679012e-02  0.98   --            --


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k1/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.558943  0.01        3.803996e-02  --     --            --        1.368738e-02  --         --            --            4.805158e-02  --     --            --
1    0.499828  0.00769231  3.376671e-02  1.07   --            --        7.986762e-03  4.82       --            --            3.461012e-02  2.94   --            --
1    0.39203   0.005       3.041269e-02  0.43   --            --        6.561836e-03  0.81       --            --            3.573398e-02  -0.13  --            --
1    0.313068  0.00322581  2.410847e-02  1.03   --            --        5.069976e-03  1.15       --            --            3.317893e-02  0.33   --            --
1    0.256759  0.00217391  2.638552e-02  -0.46  --            --        3.483031e-03  1.89       --            --            3.544168e-02  -0.33  --            --


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k1/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimX1: 3060
DimX2: 2784
Sizesystem: 26712
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 0.948991
MaxResidual: 35.0761
E_L2starD1: 8.345273e-01
E_L2starD2: 5.421441e-01
E_L2starD3: 3.803996e-02
E_L2starTheta1: 4.861340e-03
E_L2starTheta2: 5.356872e-03
E_L2starTheta3: 1.368738e-02
E_L2starB1: 2.285533e-01
E_L2starB2: 1.848932e-01
E_L2starB3: 4.805158e-02
absE_L2starD1: 9.011008e-01
absE_L2starD2: 6.194341e-01
absE_L2starD3: 3.716337e-02
relE_L2starD: 5.829830e-01
absE_L2starTheta1: 5.155603e-03
absE_L2starTheta2: 5.681130e-03
absE_L2starTheta3: 1.451589e-02
relE_L2starTheta: 8.062136e-03
absE_L2starB1: 2.138516e-01
absE_L2starB2: 1.614348e-01
absE_L2starB3: 4.805158e-02
relE_L2starB: 3.026857e-01
N_L2starD1: 1.079774e+00
N_L2starD2: 1.142564e+00
N_L2starD3: 9.769560e-01
N_L2starTheta1: 1.060531e+00
N_L2starTheta2: 1.060548e+00
N_L2starTheta3: 1.023679e+00
N_L2starB1: 9.356751e-01
N_L2starB2: 8.731244e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 2.102602e-01
E_cstarD2: 1.670445e-01
E_cstarD3: 2.352181e-02
E_ctheta1: 9.450643e-03
E_ctheta2: 1.033367e-02
E_ctheta3: 7.538516e-03
E_cstarB1: 1.344245e-01
E_cstarB2: 1.092545e-01
E_cstarB3: 3.257093e-02
absE_cstarD1: 1.781964e-01
absE_cstarD2: 1.415709e-01
absE_cstarD3: 2.297931e-02
absE_ctheta1: 1.002230e-02
absE_ctheta2: 1.095874e-02
absE_ctheta3: 7.716996e-03
absE_cstarB1: 9.400346e-02
absE_cstarB2: 7.640196e-02
absE_cstarB3: 3.257093e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.400835e-02
ConstraintTheta2: 9.625666e-02
ConstraintTheta3: 1.029890e-01
ConstraintB1: 4.363915e-01
ConstraintB2: 3.726715e-01
ConstraintB3: 1.343299e-01
TwallDDRCore: 5.300000e-01
TprocDDRCore: 8.200000e-01
TwallAssemble: 7.060000e-01
TprocAssemble: 6.020200e+01
TwallSolve: 2.400000e-01
TprocSolve: 5.014700e+01
TwallRun: 1.290000e+01
TprocRun: 1.316250e+03
TwallNorms: 5.000000e-02
TprocNorms: 5.800000e-01


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k1/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimX1: 5627
DimX2: 5187
Sizesystem: 49323
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00769231
MinDetTheta: 0.962948
MaxResidual: 81.5123
E_L2starD1: 5.270652e-01
E_L2starD2: 4.636657e-01
E_L2starD3: 3.376671e-02
E_L2starTheta1: 3.701609e-03
E_L2starTheta2: 4.045394e-03
E_L2starTheta3: 7.986762e-03
E_L2starB1: 1.915357e-01
E_L2starB2: 1.640017e-01
E_L2starB3: 3.461012e-02
absE_L2starD1: 4.928006e-01
absE_L2starD2: 4.464262e-01
absE_L2starD3: 3.298824e-02
relE_L2starD: 3.638605e-01
absE_L2starTheta1: 3.925669e-03
absE_L2starTheta2: 4.290264e-03
absE_L2starTheta3: 8.470206e-03
relE_L2starTheta: 5.306193e-03
absE_L2starB1: 1.615571e-01
absE_L2starB2: 1.341071e-01
absE_L2starB3: 3.461012e-02
relE_L2starB: 2.361454e-01
N_L2starD1: 9.349900e-01
N_L2starD2: 9.628189e-01
N_L2starD3: 9.769456e-01
N_L2starTheta1: 1.060531e+00
N_L2starTheta2: 1.060543e+00
N_L2starTheta3: 1.023676e+00
N_L2starB1: 8.434829e-01
N_L2starB2: 8.177180e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 1.063098e-01
E_cstarD2: 1.056374e-01
E_cstarD3: 2.337705e-02
E_ctheta1: 7.251709e-03
E_ctheta2: 7.576813e-03
E_ctheta3: 5.240560e-03
E_cstarB1: 1.004908e-01
E_cstarB2: 8.806977e-02
E_cstarB3: 2.631131e-02
absE_cstarD1: 9.009801e-02
absE_cstarD2: 8.952817e-02
absE_cstarD3: 2.283788e-02
absE_ctheta1: 7.690359e-03
absE_ctheta2: 8.035128e-03
absE_ctheta3: 5.364633e-03
absE_cstarB1: 7.027348e-02
absE_cstarB2: 6.158745e-02
absE_cstarB3: 2.631131e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.584901e-02
ConstraintTheta2: 9.869308e-02
ConstraintTheta3: 1.061887e-01
ConstraintB1: 5.001296e-01
ConstraintB2: 4.863628e-01
ConstraintB3: 8.376891e-02
TwallDDRCore: 5.400000e-01
TprocDDRCore: 9.100000e-01
TwallAssemble: 1.204615e+00
TprocAssemble: 6.222846e+01
TwallSolve: 3.407692e-01
TprocSolve: 7.796154e+01
TwallRun: 2.516000e+01
TprocRun: 2.267460e+03
TwallNorms: 5.000000e-02
TprocNorms: 1.010000e+00


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k1/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimX1: 11113
DimX2: 10311
Sizesystem: 97611
InitialTime: 1
FinalTime: 1.1
Timestep: 0.005
MinDetTheta: 0.949362
MaxResidual: 148.918
E_L2starD1: 4.610717e-01
E_L2starD2: 3.949563e-01
E_L2starD3: 3.041269e-02
E_L2starTheta1: 2.859040e-03
E_L2starTheta2: 3.049701e-03
E_L2starTheta3: 6.561836e-03
E_L2starB1: 1.367304e-01
E_L2starB2: 1.231768e-01
E_L2starB3: 3.573398e-02
absE_L2starD1: 4.262118e-01
absE_L2starD2: 3.626026e-01
absE_L2starD3: 2.971149e-02
relE_L2starD: 3.063409e-01
absE_L2starTheta1: 3.032042e-03
absE_L2starTheta2: 3.234241e-03
absE_L2starTheta3: 6.958898e-03
relE_L2starTheta: 4.205608e-03
absE_L2starB1: 1.042718e-01
absE_L2starB2: 9.302110e-02
absE_L2starB3: 3.573398e-02
relE_L2starB: 1.666137e-01
N_L2starD1: 9.243938e-01
N_L2starD2: 9.180830e-01
N_L2starD3: 9.769438e-01
N_L2starTheta1: 1.060511e+00
N_L2starTheta2: 1.060515e+00
N_L2starTheta3: 1.023676e+00
N_L2starB1: 7.626084e-01
N_L2starB2: 7.551834e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 9.343395e-02
E_cstarD2: 8.934118e-02
E_cstarD3: 2.157244e-02
E_ctheta1: 5.345275e-03
E_ctheta2: 5.474984e-03
E_ctheta3: 4.123836e-03
E_cstarB1: 7.011108e-02
E_cstarB2: 6.272626e-02
E_cstarB3: 2.625968e-02
absE_cstarD1: 7.918567e-02
absE_cstarD2: 7.571703e-02
absE_cstarD3: 2.107489e-02
absE_ctheta1: 5.668606e-03
absE_ctheta2: 5.806161e-03
absE_ctheta3: 4.221470e-03
absE_cstarB1: 4.902888e-02
absE_cstarB2: 4.386465e-02
absE_cstarB3: 2.625968e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.621953e-02
ConstraintTheta2: 9.643031e-02
ConstraintTheta3: 1.031410e-01
ConstraintB1: 6.128519e-01
ConstraintB2: 6.651153e-01
ConstraintB3: 1.129029e-01
TwallDDRCore: 5.700000e-01
TprocDDRCore: 1.110000e+00
TwallAssemble: 2.209000e+00
TprocAssemble: 6.557400e+01
TwallSolve: 5.520000e-01
TprocSolve: 1.129185e+02
TwallRun: 6.516000e+01
TprocRun: 4.854690e+03
TwallNorms: 6.000000e-02
TprocNorms: 2.550000e+00


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k1/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimX1: 20077
DimX2: 18807
Sizesystem: 176883
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00322581
MinDetTheta: 0.956981
MaxResidual: 326.744
E_L2starD1: 3.533614e-01
E_L2starD2: 3.396161e-01
E_L2starD3: 2.410847e-02
E_L2starTheta1: 2.139642e-03
E_L2starTheta2: 2.110738e-03
E_L2starTheta3: 5.069976e-03
E_L2starB1: 8.575356e-02
E_L2starB2: 8.114788e-02
E_L2starB3: 3.317893e-02
absE_L2starD1: 3.164563e-01
absE_L2starD2: 3.032051e-01
absE_L2starD3: 2.355254e-02
relE_L2starD: 2.407288e-01
absE_L2starTheta1: 2.269084e-03
absE_L2starTheta2: 2.238431e-03
absE_L2starTheta3: 5.376694e-03
relE_L2starTheta: 3.143178e-03
absE_L2starB1: 6.166418e-02
absE_L2starB2: 5.815912e-02
absE_L2starB3: 3.317893e-02
relE_L2starB: 1.093963e-01
N_L2starD1: 8.955601e-01
N_L2starD2: 8.927877e-01
N_L2starD3: 9.769405e-01
N_L2starTheta1: 1.060497e+00
N_L2starTheta2: 1.060496e+00
N_L2starTheta3: 1.023676e+00
N_L2starB1: 7.190860e-01
N_L2starB2: 7.167054e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 7.526487e-02
E_cstarD2: 6.976709e-02
E_cstarD3: 1.738015e-02
E_ctheta1: 3.570380e-03
E_ctheta2: 3.586744e-03
E_ctheta3: 3.117271e-03
E_cstarB1: 4.820238e-02
E_cstarB2: 4.668076e-02
E_cstarB3: 2.516588e-02
absE_cstarD1: 6.378729e-02
absE_cstarD2: 5.912790e-02
absE_cstarD3: 1.697930e-02
absE_ctheta1: 3.786349e-03
absE_ctheta2: 3.803703e-03
absE_ctheta3: 3.191074e-03
absE_cstarB1: 3.370806e-02
absE_cstarB2: 3.264399e-02
absE_cstarB3: 2.516588e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.702712e-02
ConstraintTheta2: 9.646953e-02
ConstraintTheta3: 1.025611e-01
ConstraintB1: 7.901454e-01
ConstraintB2: 7.667693e-01
ConstraintB3: 1.279446e-01
TwallDDRCore: 5.800000e-01
TprocDDRCore: 1.350000e+00
TwallAssemble: 3.792581e+00
TprocAssemble: 7.125000e+01
TwallSolve: 1.200968e+00
TprocSolve: 2.094794e+02
TwallRun: 1.755800e+02
TprocRun: 1.222433e+04
TwallNorms: 7.000000e-02
TprocNorms: 5.470000e+00


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k1/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimX1: 38314
DimX2: 36234
Sizesystem: 338586
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00217391
MinDetTheta: 0.954612
MaxResidual: 656.407
E_L2starD1: 2.371047e-01
E_L2starD2: 2.451041e-01
E_L2starD3: 2.638552e-02
E_L2starTheta1: 1.768070e-03
E_L2starTheta2: 1.702341e-03
E_L2starTheta3: 3.483031e-03
E_L2starB1: 7.036000e-02
E_L2starB2: 6.679012e-02
E_L2starB3: 3.544168e-02
absE_L2starD1: 2.060360e-01
absE_L2starD2: 2.129011e-01
absE_L2starD3: 2.577702e-02
relE_L2starD: 1.664384e-01
absE_L2starTheta1: 1.875025e-03
absE_L2starTheta2: 1.805320e-03
absE_L2starTheta3: 3.693729e-03
relE_L2starTheta: 2.344956e-03
absE_L2starB1: 4.981418e-02
absE_L2starB2: 4.724323e-02
absE_L2starB3: 3.544168e-02
relE_L2starB: 9.473655e-02
N_L2starD1: 8.689660e-01
N_L2starD2: 8.686153e-01
N_L2starD3: 9.769381e-01
N_L2starTheta1: 1.060493e+00
N_L2starTheta2: 1.060492e+00
N_L2starTheta3: 1.023676e+00
N_L2starB1: 7.079900e-01
N_L2starB2: 7.073386e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 5.730426e-02
E_cstarD2: 5.430951e-02
E_cstarD3: 2.085268e-02
E_ctheta1: 2.595843e-03
E_ctheta2: 2.572502e-03
E_ctheta3: 2.319141e-03
E_cstarB1: 4.999235e-02
E_cstarB2: 4.691039e-02
E_cstarB3: 2.960472e-02
absE_cstarD1: 4.856560e-02
absE_cstarD2: 4.602754e-02
absE_cstarD3: 2.037174e-02
absE_ctheta1: 2.752863e-03
absE_ctheta2: 2.728110e-03
absE_ctheta3: 2.374048e-03
absE_cstarB1: 3.495980e-02
absE_cstarB2: 3.280457e-02
absE_cstarB3: 2.960472e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.853780e-02
ConstraintTheta2: 9.861590e-02
ConstraintTheta3: 1.051205e-01
ConstraintB1: 9.689742e-01
ConstraintB2: 1.001031e+00
ConstraintB3: 1.143029e-01
TwallDDRCore: 6.300000e-01
TprocDDRCore: 1.940000e+00
TwallAssemble: 7.097609e+00
TprocAssemble: 8.203935e+01
TwallSolve: 2.965217e+00
TprocSolve: 5.054917e+02
TwallRun: 5.078100e+02
TprocRun: 3.565263e+04
TwallNorms: 1.200000e-01
TprocNorms: 1.174000e+01


==> results/ecddr-einstein-wp/gowdy/stab_1/Tetgen-Cube-0_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
5.300000e-01  8.200000e-01  7.060000e-01   6.020200e+01   2.400000e-01  5.014700e+01  1.290000e+01  1.316250e+03
5.400000e-01  9.100000e-01  1.204615e+00   6.222846e+01   3.407692e-01  7.796154e+01  2.516000e+01  2.267460e+03
5.700000e-01  1.110000e+00  2.209000e+00   6.557400e+01   5.520000e-01  1.129185e+02  6.516000e+01  4.854690e+03
5.800000e-01  1.350000e+00  3.792581e+00   7.125000e+01   1.200968e+00  2.094794e+02  1.755800e+02  1.222433e+04
6.300000e-01  1.940000e+00  7.097609e+00   8.203935e+01   2.965217e+00  5.054917e+02  5.078100e+02  3.565263e+04


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       4.786991e-01  --     8.957618e-01  --        3.159131e-01  --         1.969173e-02  --         2.541691e-02  --            4.991589e-02      --             2.777442e-01  --     6.972570e-01  --        8.126034e-01  --
0    0.454124  0.0142857   7.841974e-01  -0.82  6.530915e-01  0.53      3.256363e-01  -0.05      6.864395e-03  1.76       1.189486e-02  1.27          3.419689e-02      0.63           2.080239e-01  0.48   3.632783e-01  1.09      4.490749e-01  0.99
0    0.305313  0.01        6.841722e-01  0.34   5.535107e-01  0.42      2.913583e-01  0.28       5.633601e-03  0.50       1.199986e-02  -0.02         2.518994e-02      0.77           1.589769e-01  0.68   2.457063e-01  0.98      3.127914e-01  0.91
0    0.221382  0.00714286  6.010498e-01  0.40   4.585945e-01  0.59      2.631970e-01  0.32       5.107535e-03  0.30       1.083052e-02  0.32          2.046702e-02      0.65           1.324546e-01  0.57   2.073934e-01  0.53      2.446699e-01  0.76
0    0.176754  0.00588235  4.864906e-01  0.94   3.513332e-01  1.18      2.274131e-01  0.65       3.969578e-03  1.12       8.968281e-03  0.84          1.724195e-02      0.76           1.141153e-01  0.66   1.745743e-01  0.77      2.026260e-01  0.84


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       1.373140e+00  --     8.957618e-01  --        3.159131e-01  --         2.234779e-02  --         2.541691e-02  --            4.991589e-02      --             2.841919e-01  --     6.972570e-01  --        8.126034e-01  --
0    0.454124  0.0142857   9.349247e-01  0.64   6.530915e-01  0.53      3.256363e-01  -0.05      6.526212e-03  2.06       1.189486e-02  1.27          3.419689e-02      0.63           2.186066e-01  0.44   3.632783e-01  1.09      4.490749e-01  0.99
0    0.305313  0.01        7.057859e-01  0.71   5.535107e-01  0.42      2.913583e-01  0.28       5.399464e-03  0.48       1.199986e-02  -0.02         2.518994e-02      0.77           1.648122e-01  0.71   2.457063e-01  0.98      3.127914e-01  0.91
0    0.221382  0.00714286  5.931588e-01  0.54   4.585945e-01  0.59      2.631970e-01  0.32       5.033098e-03  0.22       1.083052e-02  0.32          2.046702e-02      0.65           1.385744e-01  0.54   2.073934e-01  0.53      2.446699e-01  0.76
0    0.176754  0.00588235  4.753390e-01  0.98   3.513332e-01  1.18      2.274131e-01  0.65       4.016490e-03  1.00       8.968281e-03  0.84          1.724195e-02      0.76           1.138487e-01  0.87   1.745743e-01  0.77      2.026260e-01  0.84


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       4.598435e-02  --     8.957618e-01  --        3.159131e-01  --         3.340872e-02  --         2.541691e-02  --            4.991589e-02      --             1.291346e-02  --     6.972570e-01  --        8.126034e-01  --
0    0.454124  0.0142857   3.221059e-02  0.59   6.530915e-01  0.53      3.256363e-01  -0.05      2.190094e-02  0.71       1.189486e-02  1.27          3.419689e-02      0.63           1.947997e-02  -0.69  3.632783e-01  1.09      4.490749e-01  0.99
0    0.305313  0.01        2.370154e-02  0.77   5.535107e-01  0.42      2.913583e-01  0.28       2.455971e-02  -0.29      1.199986e-02  -0.02         2.518994e-02      0.77           3.504040e-02  -1.48  2.457063e-01  0.98      3.127914e-01  0.91
0    0.221382  0.00714286  1.662027e-02  1.10   4.585945e-01  0.59      2.631970e-01  0.32       2.198098e-02  0.35       1.083052e-02  0.32          2.046702e-02      0.65           4.857859e-02  -1.02  2.073934e-01  0.53      2.446699e-01  0.76
0    0.176754  0.00588235  1.367162e-02  0.87   3.513332e-01  1.18      2.274131e-01  0.65       1.861064e-02  0.74       8.968281e-03  0.84          1.724195e-02      0.76           5.473321e-02  -0.53  1.745743e-01  0.77      2.026260e-01  0.84


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       4.786991e-01  --     8.957618e-01  --        1.969173e-02  --         2.541691e-02  --            2.777442e-01  --     6.972570e-01  --
--   --        --          1.373140e+00  --     --            --        2.234779e-02  --         --            --            2.841919e-01  --     --            --
--   --        --          4.598435e-02  --     --            --        3.340872e-02  --         --            --            1.291346e-02  --     --            --
0    0.454124  0.0142857   7.841974e-01  -0.82  6.530915e-01  0.53      6.864395e-03  1.76       1.189486e-02  1.27          2.080239e-01  0.48   3.632783e-01  1.09
--   --        --          9.349247e-01  0.64   --            --        6.526212e-03  2.06       --            --            2.186066e-01  0.44   --            --
--   --        --          3.221059e-02  0.59   --            --        2.190094e-02  0.71       --            --            1.947997e-02  -0.69  --            --
0    0.305313  0.01        6.841722e-01  0.34   5.535107e-01  0.42      5.633601e-03  0.50       1.199986e-02  -0.02         1.589769e-01  0.68   2.457063e-01  0.98
--   --        --          7.057859e-01  0.71   --            --        5.399464e-03  0.48       --            --            1.648122e-01  0.71   --            --
--   --        --          2.370154e-02  0.77   --            --        2.455971e-02  -0.29      --            --            3.504040e-02  -1.48  --            --
0    0.221382  0.00714286  6.010498e-01  0.40   4.585945e-01  0.59      5.107535e-03  0.30       1.083052e-02  0.32          1.324546e-01  0.57   2.073934e-01  0.53
--   --        --          5.931588e-01  0.54   --            --        5.033098e-03  0.22       --            --            1.385744e-01  0.54   --            --
--   --        --          1.662027e-02  1.10   --            --        2.198098e-02  0.35       --            --            4.857859e-02  -1.02  --            --
0    0.176754  0.00588235  4.864906e-01  0.94   3.513332e-01  1.18      3.969578e-03  1.12       8.968281e-03  0.84          1.141153e-01  0.66   1.745743e-01  0.77
--   --        --          4.753390e-01  0.98   --            --        4.016490e-03  1.00       --            --            1.138487e-01  0.87   --            --
--   --        --          1.367162e-02  0.87   --            --        1.861064e-02  0.74       --            --            5.473321e-02  -0.53  --            --


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       4.786991e-01  --     8.957618e-01  --        1.969173e-02  --         2.541691e-02  --            2.777442e-01  --     6.972570e-01  --
0    0.454124  0.0142857   7.841974e-01  -0.82  6.530915e-01  0.53      6.864395e-03  1.76       1.189486e-02  1.27          2.080239e-01  0.48   3.632783e-01  1.09
0    0.305313  0.01        6.841722e-01  0.34   5.535107e-01  0.42      5.633601e-03  0.50       1.199986e-02  -0.02         1.589769e-01  0.68   2.457063e-01  0.98
0    0.221382  0.00714286  6.010498e-01  0.40   4.585945e-01  0.59      5.107535e-03  0.30       1.083052e-02  0.32          1.324546e-01  0.57   2.073934e-01  0.53
0    0.176754  0.00588235  4.864906e-01  0.94   3.513332e-01  1.18      3.969578e-03  1.12       8.968281e-03  0.84          1.141153e-01  0.66   1.745743e-01  0.77


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       1.373140e+00  --     --            --        2.234779e-02  --         --            --            2.841919e-01  --     --            --
0    0.454124  0.0142857   9.349247e-01  0.64   --            --        6.526212e-03  2.06       --            --            2.186066e-01  0.44   --            --
0    0.305313  0.01        7.057859e-01  0.71   --            --        5.399464e-03  0.48       --            --            1.648122e-01  0.71   --            --
0    0.221382  0.00714286  5.931588e-01  0.54   --            --        5.033098e-03  0.22       --            --            1.385744e-01  0.54   --            --
0    0.176754  0.00588235  4.753390e-01  0.98   --            --        4.016490e-03  1.00       --            --            1.138487e-01  0.87   --            --


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       4.598435e-02  --     --            --        3.340872e-02  --         --            --            1.291346e-02  --     --            --
0    0.454124  0.0142857   3.221059e-02  0.59   --            --        2.190094e-02  0.71       --            --            1.947997e-02  -0.69  --            --
0    0.305313  0.01        2.370154e-02  0.77   --            --        2.455971e-02  -0.29      --            --            3.504040e-02  -1.48  --            --
0    0.221382  0.00714286  1.662027e-02  1.10   --            --        2.198098e-02  0.35       --            --            4.857859e-02  -1.02  --            --
0    0.176754  0.00588235  1.367162e-02  0.87   --            --        1.861064e-02  0.74       --            --            5.473321e-02  -0.53  --            --


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k0/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimX1: 272
DimX2: 162
Sizesystem: 2118
InitialTime: 1
FinalTime: 1.1
Timestep: 0.025
MinDetTheta: 0.966323
MaxResidual: 1.50644e-15
E_L2starD1: 4.786991e-01
E_L2starD2: 1.373140e+00
E_L2starD3: 4.598435e-02
E_L2starTheta1: 1.969173e-02
E_L2starTheta2: 2.234779e-02
E_L2starTheta3: 3.340872e-02
E_L2starB1: 2.777442e-01
E_L2starB2: 2.841919e-01
E_L2starB3: 1.291346e-02
absE_L2starD1: 7.062404e-01
absE_L2starD2: 1.642245e+00
absE_L2starD3: 4.494033e-02
relE_L2starD: 8.957618e-01
absE_L2starTheta1: 2.086077e-02
absE_L2starTheta2: 2.367452e-02
absE_L2starTheta3: 3.539210e-02
relE_L2starTheta: 2.541691e-02
absE_L2starB1: 4.578547e-01
absE_L2starB2: 5.044196e-01
absE_L2starB3: 1.291346e-02
relE_L2starB: 6.972570e-01
N_L2starD1: 1.475333e+00
N_L2starD2: 1.195978e+00
N_L2starD3: 9.772962e-01
N_L2starTheta1: 1.059367e+00
N_L2starTheta2: 1.059221e+00
N_L2starTheta3: 1.022166e+00
N_L2starB1: 1.648476e+00
N_L2starB2: 1.774926e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.551976e-01
E_cstarD2: 4.923441e-01
E_cstarD3: 4.202592e-02
E_ctheta1: 6.453994e-02
E_ctheta2: 6.551010e-02
E_ctheta3: 1.861089e-02
E_cstarB1: 7.841963e-01
E_cstarB2: 8.343347e-01
E_cstarB3: 4.668210e-03
absE_cstarD1: 3.857818e-01
absE_cstarD2: 4.172637e-01
absE_cstarD3: 4.105663e-02
absE_ctheta1: 6.844390e-02
absE_ctheta2: 6.947275e-02
absE_ctheta3: 1.905151e-02
absE_cstarB1: 5.483908e-01
absE_cstarB2: 5.834527e-01
absE_cstarB3: 4.668210e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 3.569578e-02
ConstraintTheta2: 5.714019e-02
ConstraintTheta3: 6.273776e-02
ConstraintB1: 6.431367e-02
ConstraintB2: 6.012575e-02
ConstraintB3: 2.877687e-03
TwallDDRCore: 1.498446e-02
TprocDDRCore: 3.000000e-02
TwallAssemble: 1.820220e-01
TprocAssemble: 2.332500e+00
TwallSolve: 3.767413e-02
TprocSolve: 3.850000e-01
TwallRun: 9.666646e-01
TprocRun: 1.171000e+01
TwallNorms: 3.117118e-01
TprocNorms: 3.850000e+00


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k0/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimX1: 1352
DimX2: 800
Sizesystem: 10512
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 0.989238
MaxResidual: 3.5003e-15
E_L2starD1: 7.841974e-01
E_L2starD2: 9.349247e-01
E_L2starD3: 3.221059e-02
E_L2starTheta1: 6.864395e-03
E_L2starTheta2: 6.526212e-03
E_L2starTheta3: 2.190094e-02
E_L2starB1: 2.080239e-01
E_L2starB2: 2.186066e-01
E_L2starB3: 1.947997e-02
absE_L2starD1: 7.814360e-01
absE_L2starD2: 9.321207e-01
absE_L2starD3: 3.146742e-02
relE_L2starD: 6.530915e-01
absE_L2starTheta1: 7.275516e-03
absE_L2starTheta2: 6.917079e-03
absE_L2starTheta3: 2.321263e-02
relE_L2starTheta: 1.189486e-02
absE_L2starB1: 2.365312e-01
absE_L2starB2: 2.520720e-01
absE_L2starB3: 1.947997e-02
relE_L2starB: 3.632783e-01
N_L2starD1: 9.964787e-01
N_L2starD2: 9.970008e-01
N_L2starD3: 9.769279e-01
N_L2starTheta1: 1.059892e+00
N_L2starTheta2: 1.059829e+00
N_L2starTheta3: 1.024610e+00
N_L2starB1: 1.137038e+00
N_L2starB2: 1.153085e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.891387e-01
E_cstarD2: 5.084664e-01
E_cstarD3: 2.518844e-02
E_ctheta1: 4.660959e-02
E_ctheta2: 4.663762e-02
E_ctheta3: 8.449668e-03
E_cstarB1: 4.261550e-01
E_cstarB2: 4.659873e-01
E_cstarB3: 4.201172e-03
absE_cstarD1: 4.145471e-01
absE_cstarD2: 4.309274e-01
absE_cstarD3: 2.460749e-02
absE_ctheta1: 4.942896e-02
absE_ctheta2: 4.945869e-02
absE_ctheta3: 8.649719e-03
absE_cstarB1: 2.980115e-01
absE_cstarB2: 3.258662e-01
absE_cstarB3: 4.201172e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.147014e-02
ConstraintTheta2: 3.520361e-02
ConstraintTheta3: 3.843982e-02
ConstraintB1: 4.361876e-02
ConstraintB2: 4.314444e-02
ConstraintB3: 5.177550e-03
TwallDDRCore: 1.777889e-02
TprocDDRCore: 8.000000e-02
TwallAssemble: 6.809237e-01
TprocAssemble: 4.064286e+00
TwallSolve: 4.339848e-01
TprocSolve: 5.622857e+00
TwallRun: 8.354558e+00
TprocRun: 7.462000e+01
TwallNorms: 1.203542e+00
TprocNorms: 1.428000e+01


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k0/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimX1: 4018
DimX2: 2351
Sizesystem: 31161
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 0.977153
MaxResidual: 5.04331e-15
E_L2starD1: 6.841722e-01
E_L2starD2: 7.057859e-01
E_L2starD3: 2.370154e-02
E_L2starTheta1: 5.633601e-03
E_L2starTheta2: 5.399464e-03
E_L2starTheta3: 2.455971e-02
E_L2starB1: 1.589769e-01
E_L2starB2: 1.648122e-01
E_L2starB3: 3.504040e-02
absE_L2starD1: 7.201275e-01
absE_L2starD2: 7.356675e-01
absE_L2starD3: 2.315491e-02
relE_L2starD: 5.535107e-01
absE_L2starTheta1: 5.972734e-03
absE_L2starTheta2: 5.724502e-03
absE_L2starTheta3: 2.603816e-02
relE_L2starTheta: 1.199986e-02
absE_L2starB1: 1.500612e-01
absE_L2starB2: 1.585447e-01
absE_L2starB3: 3.504040e-02
relE_L2starB: 2.457063e-01
N_L2starD1: 1.052553e+00
N_L2starD2: 1.042338e+00
N_L2starD3: 9.769367e-01
N_L2starTheta1: 1.060198e+00
N_L2starTheta2: 1.060197e+00
N_L2starTheta3: 1.024026e+00
N_L2starB1: 9.439185e-01
N_L2starB2: 9.619717e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 4.528020e-01
E_cstarD2: 4.475072e-01
E_cstarD3: 1.584265e-02
E_ctheta1: 3.236749e-02
E_ctheta2: 3.237027e-02
E_ctheta3: 1.031572e-02
E_cstarB1: 2.937965e-01
E_cstarB2: 3.199144e-01
E_cstarB3: 8.302163e-03
absE_cstarD1: 3.837516e-01
absE_cstarD2: 3.792642e-01
absE_cstarD3: 1.547726e-02
absE_ctheta1: 3.432537e-02
absE_ctheta2: 3.432832e-02
absE_ctheta3: 1.055995e-02
absE_cstarB1: 2.054527e-01
absE_cstarB2: 2.237170e-01
absE_cstarB3: 8.302163e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.483338e-02
ConstraintTheta2: 2.500210e-02
ConstraintTheta3: 2.701761e-02
ConstraintB1: 3.239887e-02
ConstraintB2: 3.236733e-02
ConstraintB3: 5.003723e-03
TwallDDRCore: 3.276924e-02
TprocDDRCore: 2.500000e-01
TwallAssemble: 2.382637e+00
TprocAssemble: 1.193400e+01
TwallSolve: 5.178444e+00
TprocSolve: 6.729900e+01
TwallRun: 7.819918e+01
TprocRun: 8.241400e+02
TwallNorms: 3.404254e+00
TprocNorms: 4.407000e+01


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k0/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimX1: 8736
DimX2: 5096
Sizesystem: 67704
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00714286
MinDetTheta: 0.971368
MaxResidual: 1.23251e-14
E_L2starD1: 6.010498e-01
E_L2starD2: 5.931588e-01
E_L2starD3: 1.662027e-02
E_L2starTheta1: 5.107535e-03
E_L2starTheta2: 5.033098e-03
E_L2starTheta3: 2.198098e-02
E_L2starB1: 1.324546e-01
E_L2starB2: 1.385744e-01
E_L2starB3: 4.857859e-02
absE_L2starD1: 6.107753e-01
absE_L2starD2: 5.983267e-01
absE_L2starD3: 1.623693e-02
relE_L2starD: 4.585945e-01
absE_L2starTheta1: 5.415469e-03
absE_L2starTheta2: 5.336544e-03
absE_L2starTheta3: 2.330622e-02
relE_L2starTheta: 1.083052e-02
absE_L2starB1: 1.168639e-01
absE_L2starB2: 1.246192e-01
absE_L2starB3: 4.857859e-02
relE_L2starB: 2.073934e-01
N_L2starD1: 1.016181e+00
N_L2starD2: 1.008713e+00
N_L2starD3: 9.769359e-01
N_L2starTheta1: 1.060290e+00
N_L2starTheta2: 1.060300e+00
N_L2starTheta3: 1.023841e+00
N_L2starB1: 8.822939e-01
N_L2starB2: 8.992946e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 4.158699e-01
E_cstarD2: 4.005595e-01
E_cstarD3: 1.158744e-02
E_ctheta1: 2.439960e-02
E_ctheta2: 2.433365e-02
E_ctheta3: 1.238734e-02
E_cstarB1: 2.257130e-01
E_cstarB2: 2.447868e-01
E_cstarB3: 1.317499e-02
absE_cstarD1: 3.524515e-01
absE_cstarD2: 3.394759e-01
absE_cstarD3: 1.132019e-02
absE_ctheta1: 2.587551e-02
absE_ctheta2: 2.580557e-02
absE_ctheta3: 1.268061e-02
absE_cstarB1: 1.578417e-01
absE_cstarB2: 1.711801e-01
absE_cstarB3: 1.317499e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.196029e-02
ConstraintTheta2: 1.986183e-02
ConstraintTheta3: 2.137527e-02
ConstraintB1: 2.510956e-02
ConstraintB2: 2.502524e-02
ConstraintB3: 2.010836e-03
TwallDDRCore: 6.359788e-02
TprocDDRCore: 5.800000e-01
TwallAssemble: 5.858109e+00
TprocAssemble: 2.764357e+01
TwallSolve: 3.025191e+01
TprocSolve: 3.898443e+02
TwallRun: 5.147473e+02
TprocRun: 5.954780e+03
TwallNorms: 7.002938e+00
TprocNorms: 9.768000e+01


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k0/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimX1: 16354
DimX2: 9507
Sizesystem: 126645
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00588235
MinDetTheta: 0.970166
MaxResidual: 6.34116e-15
E_L2starD1: 4.864906e-01
E_L2starD2: 4.753390e-01
E_L2starD3: 1.367162e-02
E_L2starTheta1: 3.969578e-03
E_L2starTheta2: 4.016490e-03
E_L2starTheta3: 1.861064e-02
E_L2starB1: 1.141153e-01
E_L2starB2: 1.138487e-01
E_L2starB3: 5.473321e-02
absE_L2starD1: 4.687544e-01
absE_L2starD2: 4.566322e-01
absE_L2starD3: 1.335630e-02
relE_L2starD: 3.513332e-01
absE_L2starTheta1: 4.209189e-03
absE_L2starTheta2: 4.258933e-03
absE_L2starTheta3: 1.973402e-02
relE_L2starTheta: 8.968281e-03
absE_L2starB1: 9.438048e-02
absE_L2starB2: 9.504699e-02
absE_L2starB3: 5.473321e-02
relE_L2starB: 1.745743e-01
N_L2starD1: 9.635426e-01
N_L2starD2: 9.606453e-01
N_L2starD3: 9.769360e-01
N_L2starTheta1: 1.060362e+00
N_L2starTheta2: 1.060363e+00
N_L2starTheta3: 1.023757e+00
N_L2starB1: 8.270625e-01
N_L2starB2: 8.348538e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 3.600683e-01
E_cstarD2: 3.465939e-01
E_cstarD3: 8.942100e-03
E_ctheta1: 1.947046e-02
E_ctheta2: 1.945275e-02
E_ctheta3: 1.264301e-02
E_cstarB1: 1.837192e-01
E_cstarB2: 1.964866e-01
E_cstarB3: 1.751487e-02
absE_cstarD1: 3.051593e-01
absE_cstarD2: 2.937398e-01
absE_cstarD3: 8.735860e-03
absE_ctheta1: 2.064821e-02
absE_ctheta2: 2.062943e-02
absE_ctheta3: 1.294234e-02
absE_cstarB1: 1.284754e-01
absE_cstarB2: 1.374037e-01
absE_cstarB3: 1.751487e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 9.815909e-03
ConstraintTheta2: 1.622683e-02
ConstraintTheta3: 1.741450e-02
ConstraintB1: 2.038535e-02
ConstraintB2: 2.036611e-02
ConstraintB3: 1.892113e-03
TwallDDRCore: 1.070953e-01
TprocDDRCore: 1.180000e+00
TwallAssemble: 1.050435e+01
TprocAssemble: 5.403529e+01
TwallSolve: 1.070770e+02
TprocSolve: 1.480739e+03
TwallRun: 2.018668e+03
TprocRun: 2.634387e+04
TwallNorms: 1.341027e+01
TprocNorms: 1.872700e+02


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
1.498446e-02  3.000000e-02  1.820220e-01   2.332500e+00   3.767413e-02  3.850000e-01  9.666646e-01  1.171000e+01
1.777889e-02  8.000000e-02  6.809237e-01   4.064286e+00   4.339848e-01  5.622857e+00  8.354558e+00  7.462000e+01
3.276924e-02  2.500000e-01  2.382637e+00   1.193400e+01   5.178444e+00  6.729900e+01  7.819918e+01  8.241400e+02
6.359788e-02  5.800000e-01  5.858109e+00   2.764357e+01   3.025191e+01  3.898443e+02  5.147473e+02  5.954780e+03
1.070953e-01  1.180000e+00  1.050435e+01   5.403529e+01   1.070770e+02  1.480739e+03  2.018668e+03  2.634387e+04


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k1/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.826611  0.02        1.115021e+00  --     5.973699e-01  --        2.553355e-01  --         7.944643e-03  --         1.351803e-02  --            2.520614e-02      --             2.540368e-01  --     3.717697e-01  --        2.782925e-01  --
1    0.454124  0.00666667  6.141435e-01  1.00   4.346391e-01  0.53      1.728207e-01  0.65       3.039956e-03  1.60       9.241472e-03  0.63          8.993387e-03      1.72           1.459961e-01  0.92   1.845482e-01  1.17      1.249596e-01  1.34
1    0.305313  0.0030303   2.880392e-01  1.91   1.776009e-01  2.25      6.783039e-02  2.36       1.522812e-03  1.74       4.004085e-03  2.11          4.159990e-03      1.94           7.084450e-02  1.82   9.026466e-02  1.80      5.965845e-02  1.86
1    0.221382  0.0016129   1.928293e-01  1.25   1.210108e-01  1.19      4.322673e-02  1.40       1.464958e-03  0.12       2.776765e-03  1.14          2.526500e-03      1.55           6.789315e-02  0.13   8.005165e-02  0.37      5.797431e-02  0.09
1    0.176754  0.00103093  1.370479e-01  1.52   9.914735e-02  0.89      4.571417e-02  -0.25      1.567459e-03  -0.30      2.289811e-03  0.86          2.040187e-03      0.95           9.331384e-02  -1.41  1.038656e-01  -1.16     7.642753e-02  -1.23


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k1/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.826611  0.02        4.111914e-01  --     5.973699e-01  --        2.553355e-01  --         8.799371e-03  --         1.351803e-02  --            2.520614e-02      --             2.461159e-01  --     3.717697e-01  --        2.782925e-01  --
1    0.454124  0.00666667  4.984137e-01  -0.32  4.346391e-01  0.53      1.728207e-01  0.65       3.169436e-03  1.70       9.241472e-03  0.63          8.993387e-03      1.72           1.363135e-01  0.99   1.845482e-01  1.17      1.249596e-01  1.34
1    0.305313  0.0030303   2.339122e-01  1.91   1.776009e-01  2.25      6.783039e-02  2.36       1.605045e-03  1.71       4.004085e-03  2.11          4.159990e-03      1.94           7.047519e-02  1.66   9.026466e-02  1.80      5.965845e-02  1.86
1    0.221382  0.0016129   1.538846e-01  1.30   1.210108e-01  1.19      4.322673e-02  1.40       1.447207e-03  0.32       2.776765e-03  1.14          2.526500e-03      1.55           6.136958e-02  0.43   8.005165e-02  0.37      5.797431e-02  0.09
1    0.176754  0.00103093  1.217238e-01  1.04   9.914735e-02  0.89      4.571417e-02  -0.25      1.476540e-03  -0.09      2.289811e-03  0.86          2.040187e-03      0.95           7.528665e-02  -0.91  1.038656e-01  -1.16     7.642753e-02  -1.23


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k1/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.826611  0.02        3.357452e-02  --     5.973699e-01  --        2.553355e-01  --         2.335174e-02  --         1.351803e-02  --            2.520614e-02      --             3.144243e-02  --     3.717697e-01  --        2.782925e-01  --
1    0.454124  0.00666667  3.394590e-02  -0.02  4.346391e-01  0.53      1.728207e-01  0.65       2.119421e-02  0.16       9.241472e-03  0.63          8.993387e-03      1.72           4.214968e-02  -0.49  1.845482e-01  1.17      1.249596e-01  1.34
1    0.305313  0.0030303   1.759191e-02  1.66   1.776009e-01  2.25      6.783039e-02  2.36       8.745400e-03  2.23       4.004085e-03  2.11          4.159990e-03      1.94           2.533071e-02  1.28   9.026466e-02  1.80      5.965845e-02  1.86
1    0.221382  0.0016129   2.618128e-02  -1.24  1.210108e-01  1.19      4.322673e-02  1.40       5.321743e-03  1.55       2.776765e-03  1.14          2.526500e-03      1.55           2.089358e-02  0.60   8.005165e-02  0.37      5.797431e-02  0.09
1    0.176754  0.00103093  4.536874e-02  -2.44  9.914735e-02  0.89      4.571417e-02  -0.25      3.745947e-03  1.56       2.289811e-03  0.86          2.040187e-03      0.95           2.701225e-02  -1.14  1.038656e-01  -1.16     7.642753e-02  -1.23


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k1/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta  E_L2B         RateB  absE_L2B      RateSumB
1    0.826611  0.02        1.115021e+00  --     5.973699e-01  --        7.944643e-03  --         1.351803e-02  --            2.540368e-01  --     3.717697e-01  --
--   --        --          4.111914e-01  --     --            --        8.799371e-03  --         --            --            2.461159e-01  --     --            --
--   --        --          3.357452e-02  --     --            --        2.335174e-02  --         --            --            3.144243e-02  --     --            --
1    0.454124  0.00666667  6.141435e-01  1.00   4.346391e-01  0.53      3.039956e-03  1.60       9.241472e-03  0.63          1.459961e-01  0.92   1.845482e-01  1.17
--   --        --          4.984137e-01  -0.32  --            --        3.169436e-03  1.70       --            --            1.363135e-01  0.99   --            --
--   --        --          3.394590e-02  -0.02  --            --        2.119421e-02  0.16       --            --            4.214968e-02  -0.49  --            --
1    0.305313  0.0030303   2.880392e-01  1.91   1.776009e-01  2.25      1.522812e-03  1.74       4.004085e-03  2.11          7.084450e-02  1.82   9.026466e-02  1.80
--   --        --          2.339122e-01  1.91   --            --        1.605045e-03  1.71       --            --            7.047519e-02  1.66   --            --
--   --        --          1.759191e-02  1.66   --            --        8.745400e-03  2.23       --            --            2.533071e-02  1.28   --            --
1    0.221382  0.0016129   1.928293e-01  1.25   1.210108e-01  1.19      1.464958e-03  0.12       2.776765e-03  1.14          6.789315e-02  0.13   8.005165e-02  0.37
--   --        --          1.538846e-01  1.30   --            --        1.447207e-03  0.32       --            --            6.136958e-02  0.43   --            --
--   --        --          2.618128e-02  -1.24  --            --        5.321743e-03  1.55       --            --            2.089358e-02  0.60   --            --
1    0.176754  0.00103093  1.370479e-01  1.52   9.914735e-02  0.89      1.567459e-03  -0.30      2.289811e-03  0.86          9.331384e-02  -1.41  1.038656e-01  -1.16
--   --        --          1.217238e-01  1.04   --            --        1.476540e-03  -0.09      --            --            7.528665e-02  -0.91  --            --
--   --        --          4.536874e-02  -2.44  --            --        3.745947e-03  1.56       --            --            2.701225e-02  -1.14  --            --


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k1/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.826611  0.02        1.115021e+00  --     5.973699e-01  --        7.944643e-03  --         1.351803e-02  --            2.540368e-01  --     3.717697e-01  --
1    0.454124  0.00666667  6.141435e-01  1.00   4.346391e-01  0.53      3.039956e-03  1.60       9.241472e-03  0.63          1.459961e-01  0.92   1.845482e-01  1.17
1    0.305313  0.0030303   2.880392e-01  1.91   1.776009e-01  2.25      1.522812e-03  1.74       4.004085e-03  2.11          7.084450e-02  1.82   9.026466e-02  1.80
1    0.221382  0.0016129   1.928293e-01  1.25   1.210108e-01  1.19      1.464958e-03  0.12       2.776765e-03  1.14          6.789315e-02  0.13   8.005165e-02  0.37
1    0.176754  0.00103093  1.370479e-01  1.52   9.914735e-02  0.89      1.567459e-03  -0.30      2.289811e-03  0.86          9.331384e-02  -1.41  1.038656e-01  -1.16


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k1/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.826611  0.02        4.111914e-01  --     --            --        8.799371e-03  --         --            --            2.461159e-01  --     --            --
1    0.454124  0.00666667  4.984137e-01  -0.32  --            --        3.169436e-03  1.70       --            --            1.363135e-01  0.99   --            --
1    0.305313  0.0030303   2.339122e-01  1.91   --            --        1.605045e-03  1.71       --            --            7.047519e-02  1.66   --            --
1    0.221382  0.0016129   1.538846e-01  1.30   --            --        1.447207e-03  0.32       --            --            6.136958e-02  0.43   --            --
1    0.176754  0.00103093  1.217238e-01  1.04   --            --        1.476540e-03  -0.09      --            --            7.528665e-02  -0.91  --            --


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k1/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.826611  0.02        3.357452e-02  --     --            --        2.335174e-02  --         --            --            3.144243e-02  --     --            --
1    0.454124  0.00666667  3.394590e-02  -0.02  --            --        2.119421e-02  0.16       --            --            4.214968e-02  -0.49  --            --
1    0.305313  0.0030303   1.759191e-02  1.66   --            --        8.745400e-03  2.23       --            --            2.533071e-02  1.28   --            --
1    0.221382  0.0016129   2.618128e-02  -1.24  --            --        5.321743e-03  1.55       --            --            2.089358e-02  0.60   --            --
1    0.176754  0.00103093  4.536874e-02  -2.44  --            --        3.745947e-03  1.56       --            --            2.701225e-02  -1.14  --            --


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k1/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimX1: 1138
DimX2: 648
Sizesystem: 8772
InitialTime: 1
FinalTime: 1.1
Timestep: 0.02
MinDetTheta: 0.96174
MaxResidual: 18.2407
E_L2starD1: 1.115021e+00
E_L2starD2: 4.111914e-01
E_L2starD3: 3.357452e-02
E_L2starTheta1: 7.944643e-03
E_L2starTheta2: 8.799371e-03
E_L2starTheta3: 2.335174e-02
E_L2starB1: 2.540368e-01
E_L2starB2: 2.461159e-01
E_L2starB3: 3.144243e-02
absE_L2starD1: 1.102200e+00
absE_L2starD2: 4.611386e-01
absE_L2starD3: 3.280049e-02
relE_L2starD: 5.973699e-01
absE_L2starTheta1: 8.422916e-03
absE_L2starTheta2: 9.329099e-03
absE_L2starTheta3: 2.475753e-02
relE_L2starTheta: 1.351803e-02
absE_L2starB1: 2.403599e-01
absE_L2starB2: 2.481568e-01
absE_L2starB3: 3.144243e-02
relE_L2starB: 3.717697e-01
N_L2starD1: 9.885012e-01
N_L2starD2: 1.121469e+00
N_L2starD3: 9.769459e-01
N_L2starTheta1: 1.060201e+00
N_L2starTheta2: 1.060283e+00
N_L2starTheta3: 1.023687e+00
N_L2starB1: 9.461620e-01
N_L2starB2: 1.008293e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.346761e-01
E_cstarD2: 3.454839e-01
E_cstarD3: 2.155042e-02
E_ctheta1: 3.069467e-02
E_ctheta2: 3.419065e-02
E_ctheta3: 1.021261e-02
E_cstarB1: 2.396955e-01
E_cstarB2: 2.941056e-01
E_cstarB3: 1.593294e-02
absE_cstarD1: 3.683898e-01
absE_cstarD2: 2.927990e-01
absE_cstarD3: 2.105338e-02
absE_ctheta1: 3.255137e-02
absE_ctheta2: 3.625882e-02
absE_ctheta3: 1.045440e-02
absE_cstarB1: 1.676197e-01
absE_cstarB2: 2.056689e-01
absE_cstarB3: 1.593294e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 6.789424e-02
ConstraintTheta2: 1.187192e-01
ConstraintTheta3: 1.282944e-01
ConstraintB1: 4.091290e-01
ConstraintB2: 3.603242e-01
ConstraintB3: 8.262924e-02
TwallDDRCore: 5.300000e-01
TprocDDRCore: 7.700000e-01
TwallAssemble: 3.444000e+00
TprocAssemble: 6.278600e+01
TwallSolve: 3.960000e-01
TprocSolve: 7.647400e+01
TwallRun: 2.135000e+01
TprocRun: 7.865600e+02
TwallNorms: 2.100000e-01
TprocNorms: 2.260000e+00


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k1/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimX1: 5604
DimX2: 3150
Sizesystem: 43074
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00666667
MinDetTheta: 0.951689
MaxResidual: 143.097
E_L2starD1: 6.141435e-01
E_L2starD2: 4.984137e-01
E_L2starD3: 3.394590e-02
E_L2starTheta1: 3.039956e-03
E_L2starTheta2: 3.169436e-03
E_L2starTheta3: 2.119421e-02
E_L2starB1: 1.459961e-01
E_L2starB2: 1.363135e-01
E_L2starB3: 4.214968e-02
absE_L2starD1: 6.215678e-01
absE_L2starD2: 5.066006e-01
absE_L2starD3: 3.316312e-02
relE_L2starD: 4.346391e-01
absE_L2starTheta1: 3.223841e-03
absE_L2starTheta2: 3.361153e-03
absE_L2starTheta3: 2.247623e-02
relE_L2starTheta: 9.241472e-03
absE_L2starB1: 1.118888e-01
absE_L2starB2: 1.040717e-01
absE_L2starB3: 4.214968e-02
relE_L2starB: 1.845482e-01
N_L2starD1: 1.012089e+00
N_L2starD2: 1.016426e+00
N_L2starD3: 9.769404e-01
N_L2starTheta1: 1.060489e+00
N_L2starTheta2: 1.060489e+00
N_L2starTheta3: 1.023690e+00
N_L2starB1: 7.663822e-01
N_L2starB2: 7.634727e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 2.911864e-01
E_cstarD2: 2.280708e-01
E_cstarD3: 2.220679e-02
E_ctheta1: 7.506105e-03
E_ctheta2: 8.709552e-03
E_ctheta3: 1.082820e-02
E_cstarB1: 1.191436e-01
E_cstarB2: 1.089620e-01
E_cstarB3: 1.525441e-02
absE_cstarD1: 2.467817e-01
absE_cstarD2: 1.932910e-01
absE_cstarD3: 2.169461e-02
absE_ctheta1: 7.960142e-03
absE_ctheta2: 9.236385e-03
absE_ctheta3: 1.108456e-02
absE_cstarB1: 8.331745e-02
absE_cstarB2: 7.619745e-02
absE_cstarB3: 1.525441e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 7.311163e-02
ConstraintTheta2: 1.238276e-01
ConstraintTheta3: 1.316356e-01
ConstraintB1: 6.585797e-01
ConstraintB2: 6.274149e-01
ConstraintB3: 1.389864e-01
TwallDDRCore: 5.600000e-01
TprocDDRCore: 1.020000e+00
TwallAssemble: 6.552667e+00
TprocAssemble: 1.872993e+02
TwallSolve: 1.990000e+00
TprocSolve: 3.002733e+02
TwallRun: 1.367500e+02
TprocRun: 8.374320e+03
TwallNorms: 2.600000e-01
TprocNorms: 1.721000e+01


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k1/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimX1: 16461
DimX2: 9111
Sizesystem: 126099
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0030303
MinDetTheta: 0.952275
MaxResidual: 579.549
E_L2starD1: 2.880392e-01
E_L2starD2: 2.339122e-01
E_L2starD3: 1.759191e-02
E_L2starTheta1: 1.522812e-03
E_L2starTheta2: 1.605045e-03
E_L2starTheta3: 8.745400e-03
E_L2starB1: 7.084450e-02
E_L2starB2: 7.047519e-02
E_L2starB3: 2.533071e-02
absE_L2starD1: 2.523912e-01
absE_L2starD2: 2.049625e-01
absE_L2starD3: 1.718618e-02
relE_L2starD: 1.776009e-01
absE_L2starTheta1: 1.614926e-03
absE_L2starTheta2: 1.702133e-03
absE_L2starTheta3: 9.274404e-03
relE_L2starTheta: 4.004085e-03
absE_L2starB1: 5.060830e-02
absE_L2starB2: 5.030567e-02
absE_L2starB3: 2.533071e-02
relE_L2starB: 9.026466e-02
N_L2starD1: 8.762391e-01
N_L2starD2: 8.762366e-01
N_L2starD3: 9.769370e-01
N_L2starTheta1: 1.060489e+00
N_L2starTheta2: 1.060489e+00
N_L2starTheta3: 1.023678e+00
N_L2starB1: 7.143575e-01
N_L2starB2: 7.138068e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 1.095573e-01
E_cstarD2: 9.072744e-02
E_cstarD3: 1.176832e-02
E_ctheta1: 3.858553e-03
E_ctheta2: 4.261908e-03
E_ctheta3: 4.366686e-03
E_cstarB1: 5.250358e-02
E_cstarB2: 5.092972e-02
E_cstarB3: 1.110746e-02
absE_cstarD1: 9.285025e-02
absE_cstarD2: 7.689188e-02
absE_cstarD3: 1.149690e-02
absE_ctheta1: 4.091954e-03
absE_ctheta2: 4.519707e-03
absE_ctheta3: 4.470070e-03
absE_cstarB1: 3.671591e-02
absE_cstarB2: 3.561530e-02
absE_cstarB3: 1.110746e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 7.519718e-02
ConstraintTheta2: 1.261769e-01
ConstraintTheta3: 1.348349e-01
ConstraintB1: 9.419616e-01
ConstraintB2: 9.229847e-01
ConstraintB3: 6.942164e-02
TwallDDRCore: 5.800000e-01
TprocDDRCore: 1.580000e+00
TwallAssemble: 2.156091e+01
TprocAssemble: 6.652485e+02
TwallSolve: 1.062182e+01
TprocSolve: 2.352331e+03
TwallRun: 1.102240e+03
TprocRun: 1.068713e+05
TwallNorms: 4.200000e-01
TprocNorms: 6.046000e+01


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k1/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimX1: 35676
DimX2: 19662
Sizesystem: 273042
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0016129
MinDetTheta: 0.959871
MaxResidual: 464643
E_L2starD1: 1.928293e-01
E_L2starD2: 1.538846e-01
E_L2starD3: 2.618128e-02
E_L2starTheta1: 1.464958e-03
E_L2starTheta2: 1.447207e-03
E_L2starTheta3: 5.321743e-03
E_L2starB1: 6.789315e-02
E_L2starB2: 6.136958e-02
E_L2starB3: 2.089358e-02
absE_L2starD1: 1.656867e-01
absE_L2starD2: 1.320699e-01
absE_L2starD3: 2.557744e-02
relE_L2starD: 1.210108e-01
absE_L2starTheta1: 1.553571e-03
absE_L2starTheta2: 1.534746e-03
absE_L2starTheta3: 5.643646e-03
relE_L2starTheta: 2.776765e-03
absE_L2starB1: 4.783553e-02
absE_L2starB2: 4.323160e-02
absE_L2starB3: 2.089358e-02
relE_L2starB: 8.005165e-02
N_L2starD1: 8.592399e-01
N_L2starD2: 8.582399e-01
N_L2starD3: 9.769362e-01
N_L2starTheta1: 1.060488e+00
N_L2starTheta2: 1.060488e+00
N_L2starTheta3: 1.023676e+00
N_L2starB1: 7.045708e-01
N_L2starB2: 7.044467e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 6.195254e-02
E_cstarD2: 5.265489e-02
E_cstarD3: 1.880276e-02
E_ctheta1: 2.527721e-03
E_ctheta2: 2.655530e-03
E_ctheta3: 2.391564e-03
E_cstarB1: 5.250160e-02
E_cstarB2: 4.692804e-02
E_cstarB3: 1.155179e-02
absE_cstarD1: 5.250504e-02
absE_cstarD2: 4.462524e-02
absE_cstarD3: 1.836909e-02
absE_ctheta1: 2.680621e-03
absE_ctheta2: 2.816161e-03
absE_ctheta3: 2.448186e-03
absE_cstarB1: 3.671452e-02
absE_cstarB2: 3.281691e-02
absE_cstarB3: 1.155179e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 7.581082e-02
ConstraintTheta2: 1.266386e-01
ConstraintTheta3: 1.348118e-01
ConstraintB1: 1.228562e+00
ConstraintB2: 1.221165e+00
ConstraintB3: 4.820418e-02
TwallDDRCore: 6.500000e-01
TprocDDRCore: 2.460000e+00
TwallAssemble: 4.874629e+01
TprocAssemble: 1.641069e+03
TwallSolve: 4.207532e+01
TprocSolve: 1.176002e+04
TwallRun: 5.780870e+03
TprocRun: 8.592068e+05
TwallNorms: 8.800000e-01
TprocNorms: 1.373500e+02


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k1/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimX1: 66553
DimX2: 36507
Sizesystem: 508839
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00103093
MinDetTheta: 0.958684
MaxResidual: 12881.8
E_L2starD1: 1.370479e-01
E_L2starD2: 1.217238e-01
E_L2starD3: 4.536874e-02
E_L2starTheta1: 1.567459e-03
E_L2starTheta2: 1.476540e-03
E_L2starTheta3: 3.745947e-03
E_L2starB1: 9.331384e-02
E_L2starB2: 7.528665e-02
E_L2starB3: 2.701225e-02
absE_L2starD1: 1.168509e-01
absE_L2starD2: 1.037429e-01
absE_L2starD3: 4.432236e-02
relE_L2starD: 9.914735e-02
absE_L2starTheta1: 1.662272e-03
absE_L2starTheta2: 1.565854e-03
absE_L2starTheta3: 3.972535e-03
relE_L2starTheta: 2.289811e-03
absE_L2starB1: 6.545105e-02
absE_L2starB2: 5.280367e-02
absE_L2starB3: 2.701225e-02
relE_L2starB: 1.038656e-01
N_L2starD1: 8.526283e-01
N_L2starD2: 8.522812e-01
N_L2starD3: 9.769361e-01
N_L2starTheta1: 1.060489e+00
N_L2starTheta2: 1.060489e+00
N_L2starTheta3: 1.023676e+00
N_L2starB1: 7.014077e-01
N_L2starB2: 7.013683e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 5.469751e-02
E_cstarD2: 5.256888e-02
E_cstarD3: 3.197449e-02
E_ctheta1: 2.089118e-03
E_ctheta2: 2.079027e-03
E_ctheta3: 1.949260e-03
E_cstarB1: 7.184182e-02
E_cstarB2: 5.907490e-02
E_cstarB3: 1.534159e-02
absE_cstarD1: 4.635637e-02
absE_cstarD2: 4.455235e-02
absE_cstarD3: 3.123703e-02
absE_ctheta1: 2.215487e-03
absE_ctheta2: 2.204786e-03
absE_ctheta3: 1.995410e-03
absE_cstarB1: 5.023919e-02
absE_cstarB2: 4.131125e-02
absE_cstarB3: 1.534159e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 7.650550e-02
ConstraintTheta2: 1.276916e-01
ConstraintTheta3: 1.357142e-01
ConstraintB1: 1.527385e+00
ConstraintB2: 1.526349e+00
ConstraintB3: 3.908895e-02
TwallDDRCore: 7.500000e-01
TprocDDRCore: 4.000000e+00
TwallAssemble: 1.032405e+02
TprocAssemble: 3.308856e+03
TwallSolve: 1.248274e+02
TprocSolve: 3.865790e+04
TwallRun: 2.260433e+04
TprocRun: 4.142738e+06
TwallNorms: 1.180000e+00
TprocNorms: 2.706900e+02


==> results/ecddr-einstein-wp/gowdy/stab_1/Voro-small-0_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
5.300000e-01  7.700000e-01  3.444000e+00   6.278600e+01   3.960000e-01  7.647400e+01  2.135000e+01  7.865600e+02
5.600000e-01  1.020000e+00  6.552667e+00   1.872993e+02   1.990000e+00  3.002733e+02  1.367500e+02  8.374320e+03
5.800000e-01  1.580000e+00  2.156091e+01   6.652485e+02   1.062182e+01  2.352331e+03  1.102240e+03  1.068713e+05
6.500000e-01  2.460000e+00  4.874629e+01   1.641069e+03   4.207532e+01  1.176002e+04  5.780870e+03  8.592068e+05
7.500000e-01  4.000000e+00  1.032405e+02   3.308856e+03   1.248274e+02  3.865790e+04  2.260433e+04  4.142738e+06


==> results/ecddr-einstein-wp/gowdy/stab_10/Tetgen-Cube-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   1.009434e+00  --     3.178295e+00  --        3.691247e-01  --         1.268621e-02  --         2.936302e-02  --            4.471141e-02      --             2.867349e-01  --     1.719558e+00  --        5.486194e-01  --
0    0.499828  0.0142857   1.122300e+00  -0.95  3.085345e+00  0.27      3.732599e-01  -0.10      1.293742e-02  -0.18      2.812407e-02  0.39          4.173292e-02      0.62           2.867686e-01  -0.00  1.456983e+00  1.48      5.094842e-01  0.66
0    0.39203   0.0125      1.099858e+00  0.08   2.568687e+00  0.75      3.615088e-01  0.13       1.222073e-02  0.23       2.454413e-02  0.56          3.392545e-02      0.85           2.828633e-01  0.06   1.246143e+00  0.64      4.324914e-01  0.67
0    0.313068  0.01        1.095145e+00  0.02   1.994064e+00  1.13      3.502621e-01  0.14       1.087617e-02  0.52       2.101541e-02  0.69          2.615486e-02      1.16           2.779315e-01  0.08   1.005137e+00  0.96      3.576465e-01  0.84
0    0.256759  0.00833333  1.053358e+00  0.20   1.657600e+00  0.93      3.428766e-01  0.11       1.054867e-02  0.15       1.901436e-02  0.50          2.328952e-02      0.59           2.688243e-01  0.17   8.067714e-01  1.11      3.037878e-01  0.82


==> results/ecddr-einstein-wp/gowdy/stab_10/Tetgen-Cube-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   1.385382e+00  --     3.178295e+00  --        3.691247e-01  --         1.270350e-02  --         2.936302e-02  --            4.471141e-02      --             2.956386e-01  --     1.719558e+00  --        5.486194e-01  --
0    0.499828  0.0142857   1.283119e+00  0.69   3.085345e+00  0.27      3.732599e-01  -0.10      1.357370e-02  -0.59      2.812407e-02  0.39          4.173292e-02      0.62           2.893665e-01  0.19   1.456983e+00  1.48      5.094842e-01  0.66
0    0.39203   0.0125      1.188303e+00  0.32   2.568687e+00  0.75      3.615088e-01  0.13       1.200376e-02  0.51       2.454413e-02  0.56          3.392545e-02      0.85           2.870401e-01  0.03   1.246143e+00  0.64      4.324914e-01  0.67
0    0.313068  0.01        1.135303e+00  0.20   1.994064e+00  1.13      3.502621e-01  0.14       1.093473e-02  0.41       2.101541e-02  0.69          2.615486e-02      1.16           2.781637e-01  0.14   1.005137e+00  0.96      3.576465e-01  0.84
0    0.256759  0.00833333  1.076478e+00  0.27   1.657600e+00  0.93      3.428766e-01  0.11       1.070399e-02  0.11       1.901436e-02  0.50          2.328952e-02      0.59           2.654832e-01  0.24   8.067714e-01  1.11      3.037878e-01  0.82


==> results/ecddr-einstein-wp/gowdy/stab_10/Tetgen-Cube-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   3.987290e-02  --     3.178295e+00  --        3.691247e-01  --         6.173617e-02  --         2.936302e-02  --            4.471141e-02      --             2.505692e-02  --     1.719558e+00  --        5.486194e-01  --
0    0.499828  0.0142857   3.714057e-02  0.64   3.085345e+00  0.27      3.732599e-01  -0.10      5.692537e-02  0.73       2.812407e-02  0.39          4.173292e-02      0.62           2.505061e-02  0.00   1.456983e+00  1.48      5.094842e-01  0.66
0    0.39203   0.0125      3.873723e-02  -0.17  2.568687e+00  0.75      3.615088e-01  0.13       4.857781e-02  0.65       2.454413e-02  0.56          3.392545e-02      0.85           2.952470e-02  -0.68  1.246143e+00  0.64      4.324914e-01  0.67
0    0.313068  0.01        3.903060e-02  -0.03  1.994064e+00  1.13      3.502621e-01  0.14       4.051776e-02  0.81       2.101541e-02  0.69          2.615486e-02      1.16           2.883245e-02  0.11   1.005137e+00  0.96      3.576465e-01  0.84
0    0.256759  0.00833333  4.002250e-02  -0.13  1.657600e+00  0.93      3.428766e-01  0.11       3.513630e-02  0.72       1.901436e-02  0.50          2.328952e-02      0.59           3.327806e-02  -0.72  8.067714e-01  1.11      3.037878e-01  0.82


==> results/ecddr-einstein-wp/gowdy/stab_10/Tetgen-Cube-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   1.009434e+00  --     3.178295e+00  --        1.268621e-02  --         2.936302e-02  --            2.867349e-01  --     1.719558e+00  --
--   --        --          1.385382e+00  --     --            --        1.270350e-02  --         --            --            2.956386e-01  --     --            --
--   --        --          3.987290e-02  --     --            --        6.173617e-02  --         --            --            2.505692e-02  --     --            --
0    0.499828  0.0142857   1.122300e+00  -0.95  3.085345e+00  0.27      1.293742e-02  -0.18      2.812407e-02  0.39          2.867686e-01  -0.00  1.456983e+00  1.48
--   --        --          1.283119e+00  0.69   --            --        1.357370e-02  -0.59      --            --            2.893665e-01  0.19   --            --
--   --        --          3.714057e-02  0.64   --            --        5.692537e-02  0.73       --            --            2.505061e-02  0.00   --            --
0    0.39203   0.0125      1.099858e+00  0.08   2.568687e+00  0.75      1.222073e-02  0.23       2.454413e-02  0.56          2.828633e-01  0.06   1.246143e+00  0.64
--   --        --          1.188303e+00  0.32   --            --        1.200376e-02  0.51       --            --            2.870401e-01  0.03   --            --
--   --        --          3.873723e-02  -0.17  --            --        4.857781e-02  0.65       --            --            2.952470e-02  -0.68  --            --
0    0.313068  0.01        1.095145e+00  0.02   1.994064e+00  1.13      1.087617e-02  0.52       2.101541e-02  0.69          2.779315e-01  0.08   1.005137e+00  0.96
--   --        --          1.135303e+00  0.20   --            --        1.093473e-02  0.41       --            --            2.781637e-01  0.14   --            --
--   --        --          3.903060e-02  -0.03  --            --        4.051776e-02  0.81       --            --            2.883245e-02  0.11   --            --
0    0.256759  0.00833333  1.053358e+00  0.20   1.657600e+00  0.93      1.054867e-02  0.15       1.901436e-02  0.50          2.688243e-01  0.17   8.067714e-01  1.11
--   --        --          1.076478e+00  0.27   --            --        1.070399e-02  0.11       --            --            2.654832e-01  0.24   --            --
--   --        --          4.002250e-02  -0.13  --            --        3.513630e-02  0.72       --            --            3.327806e-02  -0.72  --            --


==> results/ecddr-einstein-wp/gowdy/stab_10/Tetgen-Cube-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   1.009434e+00  --     3.178295e+00  --        1.268621e-02  --         2.936302e-02  --            2.867349e-01  --     1.719558e+00  --
0    0.499828  0.0142857   1.122300e+00  -0.95  3.085345e+00  0.27      1.293742e-02  -0.18      2.812407e-02  0.39          2.867686e-01  -0.00  1.456983e+00  1.48
0    0.39203   0.0125      1.099858e+00  0.08   2.568687e+00  0.75      1.222073e-02  0.23       2.454413e-02  0.56          2.828633e-01  0.06   1.246143e+00  0.64
0    0.313068  0.01        1.095145e+00  0.02   1.994064e+00  1.13      1.087617e-02  0.52       2.101541e-02  0.69          2.779315e-01  0.08   1.005137e+00  0.96
0    0.256759  0.00833333  1.053358e+00  0.20   1.657600e+00  0.93      1.054867e-02  0.15       1.901436e-02  0.50          2.688243e-01  0.17   8.067714e-01  1.11


==> results/ecddr-einstein-wp/gowdy/stab_10/Tetgen-Cube-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   1.385382e+00  --     --            --        1.270350e-02  --         --            --            2.956386e-01  --     --            --
0    0.499828  0.0142857   1.283119e+00  0.69   --            --        1.357370e-02  -0.59      --            --            2.893665e-01  0.19   --            --
0    0.39203   0.0125      1.188303e+00  0.32   --            --        1.200376e-02  0.51       --            --            2.870401e-01  0.03   --            --
0    0.313068  0.01        1.135303e+00  0.20   --            --        1.093473e-02  0.41       --            --            2.781637e-01  0.14   --            --
0    0.256759  0.00833333  1.076478e+00  0.27   --            --        1.070399e-02  0.11       --            --            2.654832e-01  0.24   --            --


==> results/ecddr-einstein-wp/gowdy/stab_10/Tetgen-Cube-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   3.987290e-02  --     --            --        6.173617e-02  --         --            --            2.505692e-02  --     --            --
0    0.499828  0.0142857   3.714057e-02  0.64   --            --        5.692537e-02  0.73       --            --            2.505061e-02  0.00   --            --
0    0.39203   0.0125      3.873723e-02  -0.17  --            --        4.857781e-02  0.65       --            --            2.952470e-02  -0.68  --            --
0    0.313068  0.01        3.903060e-02  -0.03  --            --        4.051776e-02  0.81       --            --            2.883245e-02  0.11   --            --
0    0.256759  0.00833333  4.002250e-02  -0.13  --            --        3.513630e-02  0.72       --            --            3.327806e-02  -0.72  --            --


==> results/ecddr-einstein-wp/gowdy/stab_10/Tetgen-Cube-0_k0/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 10
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimX1: 354
DimX2: 496
Sizesystem: 3612
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0166667
MinDetTheta: 0.712064
MaxResidual: 1.91123e-15
E_L2starD1: 1.009434e+00
E_L2starD2: 1.385382e+00
E_L2starD3: 3.987290e-02
E_L2starTheta1: 1.268621e-02
E_L2starTheta2: 1.270350e-02
E_L2starTheta3: 6.173617e-02
E_L2starB1: 2.867349e-01
E_L2starB2: 2.956386e-01
E_L2starB3: 2.505692e-02
absE_L2starD1: 3.823927e+00
absE_L2starD2: 4.629349e+00
absE_L2starD3: 3.895082e-02
relE_L2starD: 3.178295e+00
absE_L2starTheta1: 1.344492e-02
absE_L2starTheta2: 1.346324e-02
absE_L2starTheta3: 6.542837e-02
relE_L2starTheta: 2.936302e-02
absE_L2starB1: 1.137345e+00
absE_L2starB2: 1.242581e+00
absE_L2starB3: 2.505692e-02
relE_L2starB: 1.719558e+00
N_L2starD1: 3.788189e+00
N_L2starD2: 3.341569e+00
N_L2starD3: 9.768747e-01
N_L2starTheta1: 1.059806e+00
N_L2starTheta2: 1.059910e+00
N_L2starTheta3: 1.024079e+00
N_L2starB1: 3.966538e+00
N_L2starB2: 4.203040e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.755358e-01
E_cstarD2: 5.699019e-01
E_cstarD3: 1.588360e-02
E_ctheta1: 5.441534e-02
E_ctheta2: 5.475017e-02
E_ctheta3: 2.425876e-02
E_cstarB1: 5.377919e-01
E_cstarB2: 5.553571e-01
E_cstarB3: 2.860179e-03
absE_cstarD1: 4.877690e-01
absE_cstarD2: 4.829942e-01
absE_cstarD3: 1.551727e-02
absE_ctheta1: 5.770688e-02
absE_ctheta2: 5.806195e-02
absE_ctheta3: 2.483310e-02
absE_cstarB1: 3.760794e-01
absE_cstarB2: 3.883628e-01
absE_cstarB3: 2.860179e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.452118e-02
ConstraintTheta2: 4.848465e-02
ConstraintTheta3: 5.122579e-02
ConstraintB1: 7.497887e-02
ConstraintB2: 7.585811e-02
ConstraintB3: 1.909861e-03
TwallDDRCore: 5.300000e-01
TprocDDRCore: 7.400000e-01
TwallAssemble: 8.500000e-02
TprocAssemble: 2.370167e+01
TwallSolve: 1.900000e-01
TprocSolve: 3.449333e+01
TwallRun: 3.480000e+00
TprocRun: 5.537200e+02
TwallNorms: 4.000000e-02
TprocNorms: 5.400000e-01


==> results/ecddr-einstein-wp/gowdy/stab_10/Tetgen-Cube-0_k0/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 10
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimX1: 628
DimX2: 913
Sizesystem: 6507
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 0.935153
MaxResidual: 2.49772e-15
E_L2starD1: 1.122300e+00
E_L2starD2: 1.283119e+00
E_L2starD3: 3.714057e-02
E_L2starTheta1: 1.293742e-02
E_L2starTheta2: 1.357370e-02
E_L2starTheta3: 5.692537e-02
E_L2starB1: 2.867686e-01
E_L2starB2: 2.893665e-01
E_L2starB3: 2.505061e-02
absE_L2starD1: 3.957530e+00
absE_L2starD2: 4.250058e+00
absE_L2starD3: 3.628231e-02
relE_L2starD: 3.085345e+00
absE_L2starTheta1: 1.371333e-02
absE_L2starTheta2: 1.438776e-02
absE_L2starTheta3: 6.033938e-02
relE_L2starTheta: 2.812407e-02
absE_L2starB1: 9.884484e-01
absE_L2starB2: 1.024246e+00
absE_L2starB3: 2.505061e-02
relE_L2starB: 1.456983e+00
N_L2starD1: 3.526268e+00
N_L2starD2: 3.312287e+00
N_L2starD3: 9.768918e-01
N_L2starTheta1: 1.059973e+00
N_L2starTheta2: 1.060122e+00
N_L2starTheta3: 1.024065e+00
N_L2starB1: 3.446850e+00
N_L2starB2: 3.539614e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.895683e-01
E_cstarD2: 5.690199e-01
E_cstarD3: 1.578521e-02
E_ctheta1: 4.897105e-02
E_ctheta2: 5.125010e-02
E_ctheta3: 2.437505e-02
E_cstarB1: 4.912957e-01
E_cstarB2: 5.244623e-01
E_cstarB3: 2.245233e-03
absE_cstarD1: 4.996616e-01
absE_cstarD2: 4.822468e-01
absE_cstarD3: 1.542114e-02
absE_ctheta1: 5.193327e-02
absE_ctheta2: 5.435017e-02
absE_ctheta3: 2.495214e-02
absE_cstarB1: 3.435645e-01
absE_cstarB2: 3.667580e-01
absE_cstarB3: 2.245233e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.062501e-02
ConstraintTheta2: 3.609040e-02
ConstraintTheta3: 3.860198e-02
ConstraintB1: 6.583422e-02
ConstraintB2: 6.423060e-02
ConstraintB3: 1.101749e-03
TwallDDRCore: 5.300000e-01
TprocDDRCore: 7.800000e-01
TwallAssemble: 1.185714e-01
TprocAssemble: 3.344286e+01
TwallSolve: 1.814286e-01
TprocSolve: 3.777571e+01
TwallRun: 4.170000e+00
TprocRun: 6.954500e+02
TwallNorms: 4.000000e-02
TprocNorms: 9.500000e-01


==> results/ecddr-einstein-wp/gowdy/stab_10/Tetgen-Cube-0_k0/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 10
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimX1: 1217
DimX2: 1805
Sizesystem: 12717
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0125
MinDetTheta: 0.640382
MaxResidual: 2.90815e-15
E_L2starD1: 1.099858e+00
E_L2starD2: 1.188303e+00
E_L2starD3: 3.873723e-02
E_L2starTheta1: 1.222073e-02
E_L2starTheta2: 1.200376e-02
E_L2starTheta3: 4.857781e-02
E_L2starB1: 2.828633e-01
E_L2starB2: 2.870401e-01
E_L2starB3: 2.952470e-02
absE_L2starD1: 3.368836e+00
absE_L2starD2: 3.456709e+00
absE_L2starD3: 3.784321e-02
relE_L2starD: 2.568687e+00
absE_L2starTheta1: 1.295605e-02
absE_L2starTheta2: 1.272602e-02
absE_L2starTheta3: 5.150072e-02
relE_L2starTheta: 2.454413e-02
absE_L2starB1: 8.266352e-01
absE_L2starB2: 8.867023e-01
absE_L2starB3: 2.952470e-02
relE_L2starB: 1.246143e+00
N_L2starD1: 3.062972e+00
N_L2starD2: 2.908944e+00
N_L2starD3: 9.769210e-01
N_L2starTheta1: 1.060170e+00
N_L2starTheta2: 1.060241e+00
N_L2starTheta3: 1.023861e+00
N_L2starB1: 2.922384e+00
N_L2starB2: 3.089123e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.663232e-01
E_cstarD2: 5.532028e-01
E_cstarD3: 1.753283e-02
E_ctheta1: 3.937221e-02
E_ctheta2: 3.942545e-02
E_ctheta3: 2.258507e-02
E_cstarB1: 4.245718e-01
E_cstarB2: 4.364502e-01
E_cstarB3: 2.769785e-03
absE_cstarD1: 4.799612e-01
absE_cstarD2: 4.688417e-01
absE_cstarD3: 1.712845e-02
absE_ctheta1: 4.175380e-02
absE_ctheta2: 4.181026e-02
absE_ctheta3: 2.311979e-02
absE_cstarB1: 2.969043e-01
absE_cstarB2: 3.052109e-01
absE_cstarB3: 2.769785e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.662881e-02
ConstraintTheta2: 2.944993e-02
ConstraintTheta3: 3.131528e-02
ConstraintB1: 5.368896e-02
ConstraintB2: 5.254140e-02
ConstraintB3: 1.720774e-04
TwallDDRCore: 5.300000e-01
TprocDDRCore: 8.600000e-01
TwallAssemble: 2.062500e-01
TprocAssemble: 5.227250e+01
TwallSolve: 1.800000e-01
TprocSolve: 3.771875e+01
TwallRun: 5.440000e+00
TprocRun: 8.523800e+02
TwallNorms: 4.000000e-02
TprocNorms: 1.860000e+00


==> results/ecddr-einstein-wp/gowdy/stab_10/Tetgen-Cube-0_k0/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 10
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimX1: 2139
DimX2: 3261
Sizesystem: 22617
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 0.78387
MaxResidual: 6.23909e-15
E_L2starD1: 1.095145e+00
E_L2starD2: 1.135303e+00
E_L2starD3: 3.903060e-02
E_L2starTheta1: 1.087617e-02
E_L2starTheta2: 1.093473e-02
E_L2starTheta3: 4.051776e-02
E_L2starB1: 2.779315e-01
E_L2starB2: 2.781637e-01
E_L2starB3: 2.883245e-02
absE_L2starD1: 2.583045e+00
absE_L2starD2: 2.706854e+00
absE_L2starD3: 3.813030e-02
relE_L2starD: 1.994064e+00
absE_L2starTheta1: 1.153185e-02
absE_L2starTheta2: 1.159394e-02
absE_L2starTheta3: 4.296039e-02
relE_L2starTheta: 2.101541e-02
absE_L2starB1: 6.858560e-01
absE_L2starB2: 6.911026e-01
absE_L2starB3: 2.883245e-02
relE_L2starB: 1.005137e+00
N_L2starD1: 2.358633e+00
N_L2starD2: 2.384257e+00
N_L2starD3: 9.769335e-01
N_L2starTheta1: 1.060286e+00
N_L2starTheta2: 1.060276e+00
N_L2starTheta3: 1.023705e+00
N_L2starB1: 2.467716e+00
N_L2starB2: 2.484517e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.439694e-01
E_cstarD2: 5.433504e-01
E_cstarD3: 1.471193e-02
E_ctheta1: 2.950629e-02
E_ctheta2: 2.866626e-02
E_ctheta3: 2.008118e-02
E_cstarB1: 3.499014e-01
E_cstarB2: 3.595015e-01
E_cstarB3: 4.118884e-03
absE_cstarD1: 4.610163e-01
absE_cstarD2: 4.604918e-01
absE_cstarD3: 1.437262e-02
absE_ctheta1: 3.129110e-02
absE_ctheta2: 3.040025e-02
absE_ctheta3: 2.055662e-02
absE_cstarB1: 2.446871e-01
absE_cstarB2: 2.514005e-01
absE_cstarB3: 4.118884e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.385241e-02
ConstraintTheta2: 2.408822e-02
ConstraintTheta3: 2.563248e-02
ConstraintB1: 4.469359e-02
ConstraintB2: 4.452579e-02
ConstraintB3: 8.111949e-05
TwallDDRCore: 5.400000e-01
TprocDDRCore: 9.800000e-01
TwallAssemble: 3.230000e-01
TprocAssemble: 5.955600e+01
TwallSolve: 2.010000e-01
TprocSolve: 4.577400e+01
TwallRun: 8.630000e+00
TprocRun: 1.304920e+03
TwallNorms: 5.000000e-02
TprocNorms: 3.910000e+00


==> results/ecddr-einstein-wp/gowdy/stab_10/Tetgen-Cube-0_k0/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 10
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimX1: 3965
DimX2: 6228
Sizesystem: 42474
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00833333
MinDetTheta: 0.825185
MaxResidual: 4.88095e-15
E_L2starD1: 1.053358e+00
E_L2starD2: 1.076478e+00
E_L2starD3: 4.002250e-02
E_L2starTheta1: 1.054867e-02
E_L2starTheta2: 1.070399e-02
E_L2starTheta3: 3.513630e-02
E_L2starB1: 2.688243e-01
E_L2starB2: 2.654832e-01
E_L2starB3: 3.327806e-02
absE_L2starD1: 2.174402e+00
absE_L2starD2: 2.215514e+00
absE_L2starD3: 3.909939e-02
relE_L2starD: 1.657600e+00
absE_L2starTheta1: 1.118557e-02
absE_L2starTheta2: 1.135027e-02
absE_L2starTheta3: 3.725774e-02
relE_L2starTheta: 1.901436e-02
absE_L2starB1: 5.527071e-01
absE_L2starB2: 5.423701e-01
absE_L2starB3: 3.327806e-02
relE_L2starB: 8.067714e-01
N_L2starD1: 2.064256e+00
N_L2starD2: 2.058114e+00
N_L2starD3: 9.769352e-01
N_L2starTheta1: 1.060377e+00
N_L2starTheta2: 1.060383e+00
N_L2starTheta3: 1.023697e+00
N_L2starB1: 2.056016e+00
N_L2starB2: 2.042954e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.352513e-01
E_cstarD2: 5.292041e-01
E_cstarD3: 1.434760e-02
E_ctheta1: 2.479397e-02
E_ctheta2: 2.524444e-02
E_ctheta3: 1.970575e-02
E_cstarB1: 2.920809e-01
E_cstarB2: 3.064437e-01
E_cstarB3: 6.329476e-03
absE_cstarD1: 4.536277e-01
absE_cstarD2: 4.485027e-01
absE_cstarD3: 1.401668e-02
absE_ctheta1: 2.629373e-02
absE_ctheta2: 2.677146e-02
absE_ctheta3: 2.017230e-02
absE_cstarB1: 2.042530e-01
absE_cstarB2: 2.142970e-01
absE_cstarB3: 6.329476e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.147891e-02
ConstraintTheta2: 1.946863e-02
ConstraintTheta3: 2.087065e-02
ConstraintB1: 3.609104e-02
ConstraintB2: 3.600185e-02
ConstraintB3: 3.326715e-05
TwallDDRCore: 5.700000e-01
TprocDDRCore: 1.260000e+00
TwallAssemble: 5.575000e-01
TprocAssemble: 6.005250e+01
TwallSolve: 3.283333e-01
TprocSolve: 7.879083e+01
TwallRun: 1.558000e+01
TprocRun: 2.174390e+03
TwallNorms: 1.000000e-01
TprocNorms: 9.340000e+00


==> results/ecddr-einstein-wp/gowdy/stab_10/Tetgen-Cube-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
5.300000e-01  7.400000e-01  8.500000e-02   2.370167e+01   1.900000e-01  3.449333e+01  3.480000e+00  5.537200e+02
5.300000e-01  7.800000e-01  1.185714e-01   3.344286e+01   1.814286e-01  3.777571e+01  4.170000e+00  6.954500e+02
5.300000e-01  8.600000e-01  2.062500e-01   5.227250e+01   1.800000e-01  3.771875e+01  5.440000e+00  8.523800e+02
5.400000e-01  9.800000e-01  3.230000e-01   5.955600e+01   2.010000e-01  4.577400e+01  8.630000e+00  1.304920e+03
5.700000e-01  1.260000e+00  5.575000e-01   6.005250e+01   3.283333e-01  7.879083e+01  1.558000e+01  2.174390e+03


==> results/ecddr-einstein-wp/gowdy/stab_20/Tetgen-Cube-0_k1/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.558943  0.01        1.291391e+00  --     2.629353e+00  --        1.334837e-01  --         1.487854e-02  --         2.865335e-02  --            9.186356e-03      --             3.146423e-01  --     1.168844e+00  --        1.471161e-01  --
1    0.499828  0.00769231  1.087878e+00  1.53   1.602097e+00  4.43      7.784100e-02  4.82       1.343017e-02  0.92       1.951089e-02  3.44          6.738970e-03      2.77           3.105880e-01  0.12   9.361295e-01  1.99      1.144731e-01  2.24
1    0.39203   0.005       1.019053e+00  0.27   1.357104e+00  0.68      6.859526e-02  0.52       9.554534e-03  1.40       1.481538e-02  1.13          5.017442e-03      1.21           2.909997e-01  0.27   6.241382e-01  1.67      8.672893e-02  1.14
1    0.313068  0.00322581  9.198522e-01  0.46   1.070536e+00  1.05      5.467177e-02  1.01       6.045530e-03  2.03       1.021982e-02  1.65          3.451114e-03      1.66           2.363801e-01  0.92   3.544916e-01  2.52      6.691535e-02  1.15
1    0.256759  0.00217391  7.596470e-01  0.97   7.199984e-01  2.00      4.479035e-02  1.01       4.197305e-03  1.84       6.855279e-03  2.01          2.517690e-03      1.59           1.902693e-01  1.09   2.499233e-01  1.76      7.153766e-02  -0.34


==> results/ecddr-einstein-wp/gowdy/stab_20/Tetgen-Cube-0_k1/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.558943  0.01        7.812635e-01  --     2.629353e+00  --        1.334837e-01  --         1.772043e-02  --         2.865335e-02  --            9.186356e-03      --             2.800923e-01  --     1.168844e+00  --        1.471161e-01  --
1    0.499828  0.00769231  8.684790e-01  -0.95  1.602097e+00  4.43      7.784100e-02  4.82       1.494326e-02  1.52       1.951089e-02  3.44          6.738970e-03      2.77           2.886865e-01  -0.27  9.361295e-01  1.99      1.144731e-01  2.24
1    0.39203   0.005       8.860103e-01  -0.08  1.357104e+00  0.68      6.859526e-02  0.52       1.027353e-02  1.54       1.481538e-02  1.13          5.017442e-03      1.21           2.708883e-01  0.26   6.241382e-01  1.67      8.672893e-02  1.14
1    0.313068  0.00322581  8.961993e-01  -0.05  1.070536e+00  1.05      5.467177e-02  1.01       5.696748e-03  2.62       1.021982e-02  1.65          3.451114e-03      1.66           2.259631e-01  0.81   3.544916e-01  2.52      6.691535e-02  1.15
1    0.256759  0.00217391  7.946057e-01  0.61   7.199984e-01  2.00      4.479035e-02  1.01       3.830293e-03  2.00       6.855279e-03  2.01          2.517690e-03      1.59           1.822011e-01  1.09   2.499233e-01  1.76      7.153766e-02  -0.34


==> results/ecddr-einstein-wp/gowdy/stab_20/Tetgen-Cube-0_k1/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.558943  0.01        1.070702e-01  --     2.629353e+00  --        1.334837e-01  --         5.226002e-02  --         2.865335e-02  --            9.186356e-03      --             3.531725e-02  --     1.168844e+00  --        1.471161e-01  --
1    0.499828  0.00769231  7.691751e-02  2.96   1.602097e+00  4.43      7.784100e-02  4.82       2.942357e-02  5.14       1.951089e-02  3.44          6.738970e-03      2.77           2.782945e-02  2.13   9.361295e-01  1.99      1.144731e-01  2.24
1    0.39203   0.005       6.991520e-02  0.39   1.357104e+00  0.68      6.859526e-02  0.52       2.408223e-02  0.82       1.481538e-02  1.13          5.017442e-03      1.21           2.793584e-02  -0.02  6.241382e-01  1.67      8.672893e-02  1.14
1    0.313068  0.00322581  5.348720e-02  1.19   1.070536e+00  1.05      5.467177e-02  1.01       1.855691e-02  1.16       1.021982e-02  1.65          3.451114e-03      1.66           2.666140e-02  0.21   3.544916e-01  2.52      6.691535e-02  1.15
1    0.256759  0.00217391  4.026017e-02  1.43   7.199984e-01  2.00      4.479035e-02  1.01       1.229863e-02  2.07       6.855279e-03  2.01          2.517690e-03      1.59           3.127621e-02  -0.81  2.499233e-01  1.76      7.153766e-02  -0.34


==> results/ecddr-einstein-wp/gowdy/stab_20/Tetgen-Cube-0_k1/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta  E_L2B         RateB  absE_L2B      RateSumB
1    0.558943  0.01        1.291391e+00  --     2.629353e+00  --        1.487854e-02  --         2.865335e-02  --            3.146423e-01  --     1.168844e+00  --
--   --        --          7.812635e-01  --     --            --        1.772043e-02  --         --            --            2.800923e-01  --     --            --
--   --        --          1.070702e-01  --     --            --        5.226002e-02  --         --            --            3.531725e-02  --     --            --
1    0.499828  0.00769231  1.087878e+00  1.53   1.602097e+00  4.43      1.343017e-02  0.92       1.951089e-02  3.44          3.105880e-01  0.12   9.361295e-01  1.99
--   --        --          8.684790e-01  -0.95  --            --        1.494326e-02  1.52       --            --            2.886865e-01  -0.27  --            --
--   --        --          7.691751e-02  2.96   --            --        2.942357e-02  5.14       --            --            2.782945e-02  2.13   --            --
1    0.39203   0.005       1.019053e+00  0.27   1.357104e+00  0.68      9.554534e-03  1.40       1.481538e-02  1.13          2.909997e-01  0.27   6.241382e-01  1.67
--   --        --          8.860103e-01  -0.08  --            --        1.027353e-02  1.54       --            --            2.708883e-01  0.26   --            --
--   --        --          6.991520e-02  0.39   --            --        2.408223e-02  0.82       --            --            2.793584e-02  -0.02  --            --
1    0.313068  0.00322581  9.198522e-01  0.46   1.070536e+00  1.05      6.045530e-03  2.03       1.021982e-02  1.65          2.363801e-01  0.92   3.544916e-01  2.52
--   --        --          8.961993e-01  -0.05  --            --        5.696748e-03  2.62       --            --            2.259631e-01  0.81   --            --
--   --        --          5.348720e-02  1.19   --            --        1.855691e-02  1.16       --            --            2.666140e-02  0.21   --            --
1    0.256759  0.00217391  7.596470e-01  0.97   7.199984e-01  2.00      4.197305e-03  1.84       6.855279e-03  2.01          1.902693e-01  1.09   2.499233e-01  1.76
--   --        --          7.946057e-01  0.61   --            --        3.830293e-03  2.00       --            --            1.822011e-01  1.09   --            --
--   --        --          4.026017e-02  1.43   --            --        1.229863e-02  2.07       --            --            3.127621e-02  -0.81  --            --


==> results/ecddr-einstein-wp/gowdy/stab_20/Tetgen-Cube-0_k1/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.558943  0.01        1.291391e+00  --     2.629353e+00  --        1.487854e-02  --         2.865335e-02  --            3.146423e-01  --     1.168844e+00  --
1    0.499828  0.00769231  1.087878e+00  1.53   1.602097e+00  4.43      1.343017e-02  0.92       1.951089e-02  3.44          3.105880e-01  0.12   9.361295e-01  1.99
1    0.39203   0.005       1.019053e+00  0.27   1.357104e+00  0.68      9.554534e-03  1.40       1.481538e-02  1.13          2.909997e-01  0.27   6.241382e-01  1.67
1    0.313068  0.00322581  9.198522e-01  0.46   1.070536e+00  1.05      6.045530e-03  2.03       1.021982e-02  1.65          2.363801e-01  0.92   3.544916e-01  2.52
1    0.256759  0.00217391  7.596470e-01  0.97   7.199984e-01  2.00      4.197305e-03  1.84       6.855279e-03  2.01          1.902693e-01  1.09   2.499233e-01  1.76


==> results/ecddr-einstein-wp/gowdy/stab_20/Tetgen-Cube-0_k1/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.558943  0.01        7.812635e-01  --     --            --        1.772043e-02  --         --            --            2.800923e-01  --     --            --
1    0.499828  0.00769231  8.684790e-01  -0.95  --            --        1.494326e-02  1.52       --            --            2.886865e-01  -0.27  --            --
1    0.39203   0.005       8.860103e-01  -0.08  --            --        1.027353e-02  1.54       --            --            2.708883e-01  0.26   --            --
1    0.313068  0.00322581  8.961993e-01  -0.05  --            --        5.696748e-03  2.62       --            --            2.259631e-01  0.81   --            --
1    0.256759  0.00217391  7.946057e-01  0.61   --            --        3.830293e-03  2.00       --            --            1.822011e-01  1.09   --            --


==> results/ecddr-einstein-wp/gowdy/stab_20/Tetgen-Cube-0_k1/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.558943  0.01        1.070702e-01  --     --            --        5.226002e-02  --         --            --            3.531725e-02  --     --            --
1    0.499828  0.00769231  7.691751e-02  2.96   --            --        2.942357e-02  5.14       --            --            2.782945e-02  2.13   --            --
1    0.39203   0.005       6.991520e-02  0.39   --            --        2.408223e-02  0.82       --            --            2.793584e-02  -0.02  --            --
1    0.313068  0.00322581  5.348720e-02  1.19   --            --        1.855691e-02  1.16       --            --            2.666140e-02  0.21   --            --
1    0.256759  0.00217391  4.026017e-02  1.43   --            --        1.229863e-02  2.07       --            --            3.127621e-02  -0.81  --            --


==> results/ecddr-einstein-wp/gowdy/stab_20/Tetgen-Cube-0_k1/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 20
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimX1: 3060
DimX2: 2784
Sizesystem: 26712
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 0.948991
MaxResidual: 6.16017e-15
E_L2starD1: 1.291391e+00
E_L2starD2: 7.812635e-01
E_L2starD3: 1.070702e-01
E_L2starTheta1: 1.487854e-02
E_L2starTheta2: 1.772043e-02
E_L2starTheta3: 5.226002e-02
E_L2starB1: 3.146423e-01
E_L2starB2: 2.800923e-01
E_L2starB3: 3.531725e-02
absE_L2starD1: 4.116465e+00
absE_L2starD2: 2.804376e+00
absE_L2starD3: 1.046438e-01
relE_L2starD: 2.629353e+00
absE_L2starTheta1: 1.579831e-02
absE_L2starTheta2: 1.881589e-02
absE_L2starTheta3: 5.549068e-02
relE_L2starTheta: 2.865335e-02
absE_L2starB1: 9.068743e-01
absE_L2starB2: 6.925601e-01
absE_L2starB3: 3.531725e-02
relE_L2starB: 1.168844e+00
N_L2starD1: 3.187620e+00
N_L2starD2: 3.589540e+00
N_L2starD3: 9.773378e-01
N_L2starTheta1: 1.061819e+00
N_L2starTheta2: 1.062162e+00
N_L2starTheta3: 1.023797e+00
N_L2starB1: 2.882239e+00
N_L2starB2: 2.472613e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 2.204364e-01
E_cstarD2: 1.727425e-01
E_cstarD3: 2.399372e-02
E_ctheta1: 9.513582e-03
E_ctheta2: 1.045411e-02
E_ctheta3: 7.534021e-03
E_cstarB1: 1.351266e-01
E_cstarB2: 1.100782e-01
E_cstarB3: 3.428496e-02
absE_cstarD1: 1.868208e-01
absE_cstarD2: 1.464000e-01
absE_cstarD3: 2.344033e-02
absE_ctheta1: 1.008905e-02
absE_ctheta2: 1.108647e-02
absE_ctheta3: 7.712394e-03
absE_cstarB1: 9.449440e-02
absE_cstarB2: 7.697800e-02
absE_cstarB3: 3.428496e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.400835e-02
ConstraintTheta2: 9.625666e-02
ConstraintTheta3: 1.029890e-01
ConstraintB1: 4.363915e-01
ConstraintB2: 3.726715e-01
ConstraintB3: 1.343299e-01
TwallDDRCore: 5.400000e-01
TprocDDRCore: 8.200000e-01
TwallAssemble: 7.170000e-01
TprocAssemble: 5.986400e+01
TwallSolve: 2.590000e-01
TprocSolve: 5.364000e+01
TwallRun: 1.325000e+01
TprocRun: 1.357390e+03
TwallNorms: 4.000000e-02
TprocNorms: 5.400000e-01


==> results/ecddr-einstein-wp/gowdy/stab_20/Tetgen-Cube-0_k1/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 20
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimX1: 5627
DimX2: 5187
Sizesystem: 49323
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00769231
MinDetTheta: 0.962948
MaxResidual: 1.35268e-14
E_L2starD1: 1.087878e+00
E_L2starD2: 8.684790e-01
E_L2starD3: 7.691751e-02
E_L2starTheta1: 1.343017e-02
E_L2starTheta2: 1.494326e-02
E_L2starTheta3: 2.942357e-02
E_L2starB1: 3.105880e-01
E_L2starB2: 2.886865e-01
E_L2starB3: 2.782945e-02
absE_L2starD1: 2.224067e+00
absE_L2starD2: 1.981488e+00
absE_L2starD3: 7.515842e-02
relE_L2starD: 1.602097e+00
absE_L2starTheta1: 1.425694e-02
absE_L2starTheta2: 1.586317e-02
absE_L2starTheta3: 3.123490e-02
relE_L2starTheta: 1.951089e-02
absE_L2starB1: 6.938110e-01
absE_L2starB2: 5.876356e-01
absE_L2starB3: 2.782945e-02
relE_L2starB: 9.361295e-01
N_L2starD1: 2.044408e+00
N_L2starD2: 2.281561e+00
N_L2starD3: 9.771301e-01
N_L2starTheta1: 1.061561e+00
N_L2starTheta2: 1.061756e+00
N_L2starTheta3: 1.023713e+00
N_L2starB1: 2.233863e+00
N_L2starB2: 2.035549e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 1.103000e-01
E_cstarD2: 1.076385e-01
E_cstarD3: 2.383265e-02
E_ctheta1: 7.291079e-03
E_ctheta2: 7.632197e-03
E_ctheta3: 5.241663e-03
E_cstarB1: 1.008022e-01
E_cstarB2: 8.909330e-02
E_cstarB3: 2.730822e-02
absE_cstarD1: 9.347973e-02
absE_cstarD2: 9.122410e-02
absE_cstarD3: 2.328298e-02
absE_ctheta1: 7.732110e-03
absE_ctheta2: 8.093862e-03
absE_ctheta3: 5.365763e-03
absE_cstarB1: 7.049127e-02
absE_cstarB2: 6.230321e-02
absE_cstarB3: 2.730822e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.584901e-02
ConstraintTheta2: 9.869308e-02
ConstraintTheta3: 1.061887e-01
ConstraintB1: 5.001296e-01
ConstraintB2: 4.863628e-01
ConstraintB3: 8.376891e-02
TwallDDRCore: 5.400000e-01
TprocDDRCore: 9.000000e-01
TwallAssemble: 1.222308e+00
TprocAssemble: 6.299923e+01
TwallSolve: 3.300000e-01
TprocSolve: 7.460462e+01
TwallRun: 2.535000e+01
TprocRun: 2.261910e+03
TwallNorms: 5.000000e-02
TprocNorms: 1.030000e+00


==> results/ecddr-einstein-wp/gowdy/stab_20/Tetgen-Cube-0_k1/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 20
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimX1: 11113
DimX2: 10311
Sizesystem: 97611
InitialTime: 1
FinalTime: 1.1
Timestep: 0.005
MinDetTheta: 0.949362
MaxResidual: 1.72182e-14
E_L2starD1: 1.019053e+00
E_L2starD2: 8.860103e-01
E_L2starD3: 6.991520e-02
E_L2starTheta1: 9.554534e-03
E_L2starTheta2: 1.027353e-02
E_L2starTheta3: 2.408223e-02
E_L2starB1: 2.909997e-01
E_L2starB2: 2.708883e-01
E_L2starB3: 2.793584e-02
absE_L2starD1: 1.933073e+00
absE_L2starD2: 1.624720e+00
absE_L2starD3: 6.831362e-02
relE_L2starD: 1.357104e+00
absE_L2starTheta1: 1.013745e-02
absE_L2starTheta2: 1.090032e-02
absE_L2starTheta3: 2.555147e-02
relE_L2starTheta: 1.481538e-02
absE_L2starB1: 4.481253e-01
absE_L2starB2: 3.968621e-01
absE_L2starB3: 2.793584e-02
relE_L2starB: 6.241382e-01
N_L2starD1: 1.896932e+00
N_L2starD2: 1.833749e+00
N_L2starD3: 9.770925e-01
N_L2starTheta1: 1.061010e+00
N_L2starTheta2: 1.061081e+00
N_L2starTheta3: 1.023701e+00
N_L2starB1: 1.539951e+00
N_L2starB2: 1.465040e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 9.820464e-02
E_cstarD2: 9.254157e-02
E_cstarD3: 2.213500e-02
E_ctheta1: 5.383740e-03
E_ctheta2: 5.529124e-03
E_ctheta3: 4.107894e-03
E_cstarB1: 7.083838e-02
E_cstarB2: 6.355880e-02
E_cstarB3: 2.731522e-02
absE_cstarD1: 8.322884e-02
absE_cstarD2: 7.842937e-02
absE_cstarD3: 2.162448e-02
absE_ctheta1: 5.709397e-03
absE_ctheta2: 5.863576e-03
absE_ctheta3: 4.205151e-03
absE_cstarB1: 4.953749e-02
absE_cstarB2: 4.444685e-02
absE_cstarB3: 2.731522e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.621953e-02
ConstraintTheta2: 9.643031e-02
ConstraintTheta3: 1.031410e-01
ConstraintB1: 6.128519e-01
ConstraintB2: 6.651153e-01
ConstraintB3: 1.129029e-01
TwallDDRCore: 5.700000e-01
TprocDDRCore: 1.120000e+00
TwallAssemble: 2.172000e+00
TprocAssemble: 6.454500e+01
TwallSolve: 5.595000e-01
TprocSolve: 1.133250e+02
TwallRun: 6.414000e+01
TprocRun: 4.777880e+03
TwallNorms: 5.000000e-02
TprocNorms: 2.550000e+00


==> results/ecddr-einstein-wp/gowdy/stab_20/Tetgen-Cube-0_k1/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 20
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimX1: 20077
DimX2: 18807
Sizesystem: 176883
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00322581
MinDetTheta: 0.956981
MaxResidual: 2.26567e-14
E_L2starD1: 9.198522e-01
E_L2starD2: 8.961993e-01
E_L2starD3: 5.348720e-02
E_L2starTheta1: 6.045530e-03
E_L2starTheta2: 5.696748e-03
E_L2starTheta3: 1.855691e-02
E_L2starB1: 2.363801e-01
E_L2starB2: 2.259631e-01
E_L2starB3: 2.666140e-02
absE_L2starD1: 1.436352e+00
absE_L2starD2: 1.371803e+00
absE_L2starD3: 5.225841e-02
relE_L2starD: 1.070536e+00
absE_L2starTheta1: 6.412384e-03
absE_L2starTheta2: 6.042437e-03
absE_L2starTheta3: 1.968297e-02
relE_L2starTheta: 1.021982e-02
absE_L2starB1: 2.437225e-01
absE_L2starB2: 2.254100e-01
absE_L2starB3: 2.666140e-02
relE_L2starB: 3.544916e-01
N_L2starD1: 1.561503e+00
N_L2starD2: 1.530690e+00
N_L2starD3: 9.770265e-01
N_L2starTheta1: 1.060682e+00
N_L2starTheta2: 1.060663e+00
N_L2starTheta3: 1.023691e+00
N_L2starB1: 1.031062e+00
N_L2starB2: 9.975524e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 7.888872e-02
E_cstarD2: 7.290829e-02
E_cstarD3: 1.784280e-02
E_ctheta1: 3.601590e-03
E_ctheta2: 3.626441e-03
E_ctheta3: 3.113595e-03
E_cstarB1: 4.913381e-02
E_cstarB2: 4.731566e-02
E_cstarB3: 2.614081e-02
absE_cstarD1: 6.685852e-02
absE_cstarD2: 6.179008e-02
absE_cstarD3: 1.743128e-02
absE_ctheta1: 3.819447e-03
absE_ctheta2: 3.845801e-03
absE_ctheta3: 3.187312e-03
absE_cstarB1: 3.435942e-02
absE_cstarB2: 3.308798e-02
absE_cstarB3: 2.614081e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.702712e-02
ConstraintTheta2: 9.646953e-02
ConstraintTheta3: 1.025611e-01
ConstraintB1: 7.901454e-01
ConstraintB2: 7.667693e-01
ConstraintB3: 1.279446e-01
TwallDDRCore: 5.800000e-01
TprocDDRCore: 1.360000e+00
TwallAssemble: 3.774839e+00
TprocAssemble: 7.057419e+01
TwallSolve: 1.189355e+00
TprocSolve: 2.054894e+02
TwallRun: 1.747400e+02
TprocRun: 1.204234e+04
TwallNorms: 7.000000e-02
TprocNorms: 5.660000e+00


==> results/ecddr-einstein-wp/gowdy/stab_20/Tetgen-Cube-0_k1/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 20
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimX1: 38314
DimX2: 36234
Sizesystem: 338586
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00217391
MinDetTheta: 0.954612
MaxResidual: 4.35574e-14
E_L2starD1: 7.596470e-01
E_L2starD2: 7.946057e-01
E_L2starD3: 4.026017e-02
E_L2starTheta1: 4.197305e-03
E_L2starTheta2: 3.830293e-03
E_L2starTheta3: 1.229863e-02
E_L2starB1: 1.902693e-01
E_L2starB2: 1.822011e-01
E_L2starB3: 3.127621e-02
absE_L2starD1: 9.227591e-01
absE_L2starD2: 9.617034e-01
absE_L2starD3: 3.933327e-02
relE_L2starD: 7.199984e-01
absE_L2starTheta1: 4.451554e-03
absE_L2starTheta2: 4.062311e-03
absE_L2starTheta3: 1.304361e-02
relE_L2starTheta: 6.855279e-03
absE_L2starB1: 1.636245e-01
absE_L2starB2: 1.546435e-01
absE_L2starB3: 3.127621e-02
relE_L2starB: 2.499233e-01
N_L2starD1: 1.214721e+00
N_L2starD2: 1.210290e+00
N_L2starD3: 9.769772e-01
N_L2starTheta1: 1.060574e+00
N_L2starTheta2: 1.060564e+00
N_L2starTheta3: 1.023682e+00
N_L2starB1: 8.599627e-01
N_L2starB2: 8.487516e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 5.946219e-02
E_cstarD2: 5.663071e-02
E_cstarD3: 2.179063e-02
E_ctheta1: 2.620764e-03
E_ctheta2: 2.599214e-03
E_ctheta3: 2.326455e-03
E_cstarB1: 5.128182e-02
E_cstarB2: 4.757423e-02
E_cstarB3: 3.092265e-02
absE_cstarD1: 5.039445e-02
absE_cstarD2: 4.799476e-02
absE_cstarD3: 2.128805e-02
absE_ctheta1: 2.779291e-03
absE_ctheta2: 2.756438e-03
absE_ctheta3: 2.381535e-03
absE_cstarB1: 3.586153e-02
absE_cstarB2: 3.326879e-02
absE_cstarB3: 3.092265e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.853780e-02
ConstraintTheta2: 9.861590e-02
ConstraintTheta3: 1.051205e-01
ConstraintB1: 9.689742e-01
ConstraintB2: 1.001031e+00
ConstraintB3: 1.143029e-01
TwallDDRCore: 6.300000e-01
TprocDDRCore: 1.930000e+00
TwallAssemble: 7.142609e+00
TprocAssemble: 8.246478e+01
TwallSolve: 3.006522e+00
TprocSolve: 5.072683e+02
TwallRun: 5.121300e+02
TprocRun: 3.581056e+04
TwallNorms: 1.200000e-01
TprocNorms: 1.195000e+01


==> results/ecddr-einstein-wp/gowdy/stab_20/Tetgen-Cube-0_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
5.400000e-01  8.200000e-01  7.170000e-01   5.986400e+01   2.590000e-01  5.364000e+01  1.325000e+01  1.357390e+03
5.400000e-01  9.000000e-01  1.222308e+00   6.299923e+01   3.300000e-01  7.460462e+01  2.535000e+01  2.261910e+03
5.700000e-01  1.120000e+00  2.172000e+00   6.454500e+01   5.595000e-01  1.133250e+02  6.414000e+01  4.777880e+03
5.800000e-01  1.360000e+00  3.774839e+00   7.057419e+01   1.189355e+00  2.054894e+02  1.747400e+02  1.204234e+04
6.300000e-01  1.930000e+00  7.142609e+00   8.246478e+01   3.006522e+00  5.072683e+02  5.121300e+02  3.581056e+04


==> results/ecddr-einstein-wp/gowdy/stab_30/Tetgen-Cube-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   1.031074e+00  --     5.507931e+00  --        3.709842e-01  --         1.275369e-02  --         4.314654e-02  --            4.476642e-02      --             2.918636e-01  --     2.982941e+00  --        5.517786e-01  --
0    0.499828  0.0142857   1.148021e+00  -0.96  5.340765e+00  0.28      3.761168e-01  -0.12      1.304781e-02  -0.20      4.064805e-02  0.53          4.180845e-02      0.61           2.940754e-01  -0.07  2.535248e+00  1.45      5.140046e-01  0.63
0    0.39203   0.0125      1.132840e+00  0.05   4.451274e+00  0.75      3.666679e-01  0.10       1.245788e-02  0.19       3.501966e-02  0.61          3.406397e-02      0.84           2.931521e-01  0.01   2.171400e+00  0.64      4.386223e-01  0.65
0    0.313068  0.01        1.152965e+00  -0.08  3.464230e+00  1.11      3.590534e-01  0.09       1.136907e-02  0.41       2.966915e-02  0.74          2.639711e-02      1.13           2.928207e-01  0.01   1.762982e+00  0.93      3.667381e-01  0.80
0    0.256759  0.00833333  1.128573e+00  0.11   2.886620e+00  0.92      3.564639e-01  0.04       1.130574e-02  0.03       2.628158e-02  0.61          2.367761e-02      0.55           2.899505e-01  0.05   1.424305e+00  1.08      3.172610e-01  0.73


==> results/ecddr-einstein-wp/gowdy/stab_30/Tetgen-Cube-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   1.412967e+00  --     5.507931e+00  --        3.709842e-01  --         1.276716e-02  --         4.314654e-02  --            4.476642e-02      --             3.003853e-01  --     2.982941e+00  --        5.517786e-01  --
0    0.499828  0.0142857   1.312639e+00  0.66   5.340765e+00  0.28      3.761168e-01  -0.12      1.368234e-02  -0.62      4.064805e-02  0.53          4.180845e-02      0.61           2.967456e-01  0.11   2.535248e+00  1.45      5.140046e-01  0.63
0    0.39203   0.0125      1.227715e+00  0.28   4.451274e+00  0.75      3.666679e-01  0.10       1.225544e-02  0.45       3.501966e-02  0.61          3.406397e-02      0.84           2.968671e-01  -0.00  2.171400e+00  0.64      4.386223e-01  0.65
0    0.313068  0.01        1.194836e+00  0.12   3.464230e+00  1.11      3.590534e-01  0.09       1.142924e-02  0.31       2.966915e-02  0.74          2.639711e-02      1.13           2.934150e-01  0.05   1.762982e+00  0.93      3.667381e-01  0.80
0    0.256759  0.00833333  1.155934e+00  0.17   2.886620e+00  0.92      3.564639e-01  0.04       1.145765e-02  -0.01      2.628158e-02  0.61          2.367761e-02      0.55           2.878833e-01  0.10   1.424305e+00  1.08      3.172610e-01  0.73


==> results/ecddr-einstein-wp/gowdy/stab_30/Tetgen-Cube-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   4.848874e-02  --     5.507931e+00  --        3.709842e-01  --         1.025033e-01  --         4.314654e-02  --            4.476642e-02      --             1.463441e-02  --     2.982941e+00  --        5.517786e-01  --
0    0.499828  0.0142857   2.677653e-02  5.31   5.340765e+00  0.28      3.761168e-01  -0.12      9.386159e-02  0.79       4.064805e-02  0.53          4.180845e-02      0.61           1.459619e-02  0.02   2.535248e+00  1.45      5.140046e-01  0.63
0    0.39203   0.0125      2.611666e-02  0.10   4.451274e+00  0.75      3.666679e-01  0.10       7.916131e-02  0.70       3.501966e-02  0.61          3.406397e-02      0.84           1.727301e-02  -0.69  2.171400e+00  0.64      4.386223e-01  0.65
0    0.313068  0.01        2.565710e-02  0.08   3.464230e+00  1.11      3.590534e-01  0.09       6.519610e-02  0.86       2.966915e-02  0.74          2.639711e-02      1.13           1.718102e-02  0.02   1.762982e+00  0.93      3.667381e-01  0.80
0    0.256759  0.00833333  2.634577e-02  -0.13  2.886620e+00  0.92      3.564639e-01  0.04       5.517724e-02  0.84       2.628158e-02  0.61          2.367761e-02      0.55           2.030196e-02  -0.84  1.424305e+00  1.08      3.172610e-01  0.73


==> results/ecddr-einstein-wp/gowdy/stab_30/Tetgen-Cube-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   1.031074e+00  --     5.507931e+00  --        1.275369e-02  --         4.314654e-02  --            2.918636e-01  --     2.982941e+00  --
--   --        --          1.412967e+00  --     --            --        1.276716e-02  --         --            --            3.003853e-01  --     --            --
--   --        --          4.848874e-02  --     --            --        1.025033e-01  --         --            --            1.463441e-02  --     --            --
0    0.499828  0.0142857   1.148021e+00  -0.96  5.340765e+00  0.28      1.304781e-02  -0.20      4.064805e-02  0.53          2.940754e-01  -0.07  2.535248e+00  1.45
--   --        --          1.312639e+00  0.66   --            --        1.368234e-02  -0.62      --            --            2.967456e-01  0.11   --            --
--   --        --          2.677653e-02  5.31   --            --        9.386159e-02  0.79       --            --            1.459619e-02  0.02   --            --
0    0.39203   0.0125      1.132840e+00  0.05   4.451274e+00  0.75      1.245788e-02  0.19       3.501966e-02  0.61          2.931521e-01  0.01   2.171400e+00  0.64
--   --        --          1.227715e+00  0.28   --            --        1.225544e-02  0.45       --            --            2.968671e-01  -0.00  --            --
--   --        --          2.611666e-02  0.10   --            --        7.916131e-02  0.70       --            --            1.727301e-02  -0.69  --            --
0    0.313068  0.01        1.152965e+00  -0.08  3.464230e+00  1.11      1.136907e-02  0.41       2.966915e-02  0.74          2.928207e-01  0.01   1.762982e+00  0.93
--   --        --          1.194836e+00  0.12   --            --        1.142924e-02  0.31       --            --            2.934150e-01  0.05   --            --
--   --        --          2.565710e-02  0.08   --            --        6.519610e-02  0.86       --            --            1.718102e-02  0.02   --            --
0    0.256759  0.00833333  1.128573e+00  0.11   2.886620e+00  0.92      1.130574e-02  0.03       2.628158e-02  0.61          2.899505e-01  0.05   1.424305e+00  1.08
--   --        --          1.155934e+00  0.17   --            --        1.145765e-02  -0.01      --            --            2.878833e-01  0.10   --            --
--   --        --          2.634577e-02  -0.13  --            --        5.517724e-02  0.84       --            --            2.030196e-02  -0.84  --            --


==> results/ecddr-einstein-wp/gowdy/stab_30/Tetgen-Cube-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   1.031074e+00  --     5.507931e+00  --        1.275369e-02  --         4.314654e-02  --            2.918636e-01  --     2.982941e+00  --
0    0.499828  0.0142857   1.148021e+00  -0.96  5.340765e+00  0.28      1.304781e-02  -0.20      4.064805e-02  0.53          2.940754e-01  -0.07  2.535248e+00  1.45
0    0.39203   0.0125      1.132840e+00  0.05   4.451274e+00  0.75      1.245788e-02  0.19       3.501966e-02  0.61          2.931521e-01  0.01   2.171400e+00  0.64
0    0.313068  0.01        1.152965e+00  -0.08  3.464230e+00  1.11      1.136907e-02  0.41       2.966915e-02  0.74          2.928207e-01  0.01   1.762982e+00  0.93
0    0.256759  0.00833333  1.128573e+00  0.11   2.886620e+00  0.92      1.130574e-02  0.03       2.628158e-02  0.61          2.899505e-01  0.05   1.424305e+00  1.08


==> results/ecddr-einstein-wp/gowdy/stab_30/Tetgen-Cube-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   1.412967e+00  --     --            --        1.276716e-02  --         --            --            3.003853e-01  --     --            --
0    0.499828  0.0142857   1.312639e+00  0.66   --            --        1.368234e-02  -0.62      --            --            2.967456e-01  0.11   --            --
0    0.39203   0.0125      1.227715e+00  0.28   --            --        1.225544e-02  0.45       --            --            2.968671e-01  -0.00  --            --
0    0.313068  0.01        1.194836e+00  0.12   --            --        1.142924e-02  0.31       --            --            2.934150e-01  0.05   --            --
0    0.256759  0.00833333  1.155934e+00  0.17   --            --        1.145765e-02  -0.01      --            --            2.878833e-01  0.10   --            --


==> results/ecddr-einstein-wp/gowdy/stab_30/Tetgen-Cube-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   4.848874e-02  --     --            --        1.025033e-01  --         --            --            1.463441e-02  --     --            --
0    0.499828  0.0142857   2.677653e-02  5.31   --            --        9.386159e-02  0.79       --            --            1.459619e-02  0.02   --            --
0    0.39203   0.0125      2.611666e-02  0.10   --            --        7.916131e-02  0.70       --            --            1.727301e-02  -0.69  --            --
0    0.313068  0.01        2.565710e-02  0.08   --            --        6.519610e-02  0.86       --            --            1.718102e-02  0.02   --            --
0    0.256759  0.00833333  2.634577e-02  -0.13  --            --        5.517724e-02  0.84       --            --            2.030196e-02  -0.84  --            --


==> results/ecddr-einstein-wp/gowdy/stab_30/Tetgen-Cube-0_k0/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 30
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimX1: 354
DimX2: 496
Sizesystem: 3612
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0166667
MinDetTheta: 0.712005
MaxResidual: 2.19558e-15
E_L2starD1: 1.031074e+00
E_L2starD2: 1.412967e+00
E_L2starD3: 4.848874e-02
E_L2starTheta1: 1.275369e-02
E_L2starTheta2: 1.276716e-02
E_L2starTheta3: 1.025033e-01
E_L2starB1: 2.918636e-01
E_L2starB2: 3.003853e-01
E_L2starB3: 1.463441e-02
absE_L2starD1: 6.648635e+00
absE_L2starD2: 8.020880e+00
absE_L2starD3: 4.736954e-02
relE_L2starD: 5.507931e+00
absE_L2starTheta1: 1.351645e-02
absE_L2starTheta2: 1.353073e-02
absE_L2starTheta3: 1.086337e-01
relE_L2starTheta: 4.314654e-02
absE_L2starB1: 1.988490e+00
absE_L2starB2: 2.168833e+00
absE_L2starB3: 1.463441e-02
relE_L2starB: 2.982941e+00
N_L2starD1: 6.448262e+00
N_L2starD2: 5.676622e+00
N_L2starD3: 9.769185e-01
N_L2starTheta1: 1.059807e+00
N_L2starTheta2: 1.059912e+00
N_L2starTheta3: 1.024391e+00
N_L2starB1: 6.813080e+00
N_L2starB2: 7.220171e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.783470e-01
E_cstarD2: 5.729312e-01
E_cstarD3: 1.590254e-02
E_ctheta1: 5.447744e-02
E_ctheta2: 5.479734e-02
E_ctheta3: 2.431451e-02
E_cstarB1: 5.415295e-01
E_cstarB2: 5.584919e-01
E_cstarB3: 2.472719e-03
absE_cstarD1: 4.901515e-01
absE_cstarD2: 4.855616e-01
absE_cstarD3: 1.553577e-02
absE_ctheta1: 5.777273e-02
absE_ctheta2: 5.811198e-02
absE_ctheta3: 2.489017e-02
absE_cstarB1: 3.786932e-01
absE_cstarB2: 3.905550e-01
absE_cstarB3: 2.472719e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.452118e-02
ConstraintTheta2: 4.848465e-02
ConstraintTheta3: 5.122579e-02
ConstraintB1: 7.497887e-02
ConstraintB2: 7.585811e-02
ConstraintB3: 1.909861e-03
TwallDDRCore: 5.400000e-01
TprocDDRCore: 7.600000e-01
TwallAssemble: 8.166667e-02
TprocAssemble: 2.250667e+01
TwallSolve: 1.616667e-01
TprocSolve: 3.475500e+01
TwallRun: 3.390000e+00
TprocRun: 5.500100e+02
TwallNorms: 5.000000e-02
TprocNorms: 5.400000e-01


==> results/ecddr-einstein-wp/gowdy/stab_30/Tetgen-Cube-0_k0/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 30
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimX1: 628
DimX2: 913
Sizesystem: 6507
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 0.935153
MaxResidual: 2.57146e-15
E_L2starD1: 1.148021e+00
E_L2starD2: 1.312639e+00
E_L2starD3: 2.677653e-02
E_L2starTheta1: 1.304781e-02
E_L2starTheta2: 1.368234e-02
E_L2starTheta3: 9.386159e-02
E_L2starB1: 2.940754e-01
E_L2starB2: 2.967456e-01
E_L2starB3: 1.459619e-02
absE_L2starD1: 6.871277e+00
absE_L2starD2: 7.372792e+00
absE_L2starD3: 2.615786e-02
relE_L2starD: 5.340765e+00
absE_L2starTheta1: 1.383033e-02
absE_L2starTheta2: 1.450292e-02
absE_L2starTheta3: 9.949079e-02
relE_L2starTheta: 4.064805e-02
absE_L2starB1: 1.734457e+00
absE_L2starB2: 1.796760e+00
absE_L2starB3: 1.459619e-02
relE_L2starB: 2.535248e+00
N_L2starD1: 5.985322e+00
N_L2starD2: 5.616770e+00
N_L2starD3: 9.768951e-01
N_L2starTheta1: 1.059974e+00
N_L2starTheta2: 1.060122e+00
N_L2starTheta3: 1.024324e+00
N_L2starB1: 5.897999e+00
N_L2starB2: 6.054883e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.943003e-01
E_cstarD2: 5.733264e-01
E_cstarD3: 1.575759e-02
E_ctheta1: 4.904005e-02
E_ctheta2: 5.131157e-02
E_ctheta3: 2.447194e-02
E_cstarB1: 4.969017e-01
E_cstarB2: 5.289924e-01
E_cstarB3: 1.479117e-03
absE_cstarD1: 5.036720e-01
absE_cstarD2: 4.858965e-01
absE_cstarD3: 1.539416e-02
absE_ctheta1: 5.200644e-02
absE_ctheta2: 5.441536e-02
absE_ctheta3: 2.505133e-02
absE_cstarB1: 3.474848e-01
absE_cstarB2: 3.699260e-01
absE_cstarB3: 1.479117e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.062501e-02
ConstraintTheta2: 3.609040e-02
ConstraintTheta3: 3.860198e-02
ConstraintB1: 6.583422e-02
ConstraintB2: 6.423060e-02
ConstraintB3: 1.101749e-03
TwallDDRCore: 5.100000e-01
TprocDDRCore: 7.700000e-01
TwallAssemble: 1.285714e-01
TprocAssemble: 3.575714e+01
TwallSolve: 2.485714e-01
TprocSolve: 4.755429e+01
TwallRun: 4.810000e+00
TprocRun: 7.437500e+02
TwallNorms: 5.000000e-02
TprocNorms: 9.600000e-01


==> results/ecddr-einstein-wp/gowdy/stab_30/Tetgen-Cube-0_k0/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 30
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimX1: 1217
DimX2: 1805
Sizesystem: 12717
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0125
MinDetTheta: 0.639462
MaxResidual: 3.97074e-15
E_L2starD1: 1.132840e+00
E_L2starD2: 1.227715e+00
E_L2starD3: 2.611666e-02
E_L2starTheta1: 1.245788e-02
E_L2starTheta2: 1.225544e-02
E_L2starTheta3: 7.916131e-02
E_L2starB1: 2.931521e-01
E_L2starB2: 2.968671e-01
E_L2starB3: 1.727301e-02
absE_L2starD1: 5.855567e+00
absE_L2starD2: 6.012475e+00
absE_L2starD3: 2.551393e-02
relE_L2starD: 4.451274e+00
absE_L2starTheta1: 1.320746e-02
absE_L2starTheta2: 1.299284e-02
absE_L2starTheta3: 8.392442e-02
relE_L2starTheta: 3.501966e-02
absE_L2starB1: 1.457353e+00
absE_L2starB2: 1.562307e+00
absE_L2starB3: 1.727301e-02
relE_L2starB: 2.171400e+00
N_L2starD1: 5.168927e+00
N_L2starD2: 4.897289e+00
N_L2starD3: 9.769215e-01
N_L2starTheta1: 1.060170e+00
N_L2starTheta2: 1.060241e+00
N_L2starTheta3: 1.024042e+00
N_L2starB1: 4.971319e+00
N_L2starB2: 5.262650e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.745546e-01
E_cstarD2: 5.612202e-01
E_cstarD3: 1.754712e-02
E_ctheta1: 3.949356e-02
E_ctheta2: 3.955066e-02
E_ctheta3: 2.275516e-02
E_cstarB1: 4.325948e-01
E_cstarB2: 4.432176e-01
E_cstarB3: 1.001633e-03
absE_cstarD1: 4.869374e-01
absE_cstarD2: 4.756364e-01
absE_cstarD3: 1.714241e-02
absE_ctheta1: 4.188250e-02
absE_ctheta2: 4.194304e-02
absE_ctheta3: 2.329390e-02
absE_cstarB1: 3.025148e-01
absE_cstarB2: 3.099434e-01
absE_cstarB3: 1.001633e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.662881e-02
ConstraintTheta2: 2.944993e-02
ConstraintTheta3: 3.131528e-02
ConstraintB1: 5.368896e-02
ConstraintB2: 5.254140e-02
ConstraintB3: 1.720774e-04
TwallDDRCore: 5.400000e-01
TprocDDRCore: 8.600000e-01
TwallAssemble: 2.312500e-01
TprocAssemble: 5.658000e+01
TwallSolve: 1.775000e-01
TprocSolve: 3.633875e+01
TwallRun: 5.640000e+00
TprocRun: 8.533900e+02
TwallNorms: 6.000000e-02
TprocNorms: 1.880000e+00


==> results/ecddr-einstein-wp/gowdy/stab_30/Tetgen-Cube-0_k0/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 30
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimX1: 2139
DimX2: 3261
Sizesystem: 22617
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 0.783181
MaxResidual: 6.29712e-15
E_L2starD1: 1.152965e+00
E_L2starD2: 1.194836e+00
E_L2starD3: 2.565710e-02
E_L2starTheta1: 1.136907e-02
E_L2starTheta2: 1.142924e-02
E_L2starTheta3: 6.519610e-02
E_L2starB1: 2.928207e-01
E_L2starB2: 2.934150e-01
E_L2starB3: 1.718102e-02
absE_L2starD1: 4.506329e+00
absE_L2starD2: 4.724835e+00
absE_L2starD3: 2.506529e-02
relE_L2starD: 3.464230e+00
absE_L2starTheta1: 1.205446e-02
absE_L2starTheta2: 1.211826e-02
absE_L2starTheta3: 6.912649e-02
relE_L2starTheta: 2.966915e-02
absE_L2starB1: 1.218621e+00
absE_L2starB2: 1.229914e+00
absE_L2starB3: 1.718102e-02
relE_L2starB: 1.762982e+00
N_L2starD1: 3.908468e+00
N_L2starD2: 3.954381e+00
N_L2starD3: 9.769336e-01
N_L2starTheta1: 1.060286e+00
N_L2starTheta2: 1.060276e+00
N_L2starTheta3: 1.023826e+00
N_L2starB1: 4.161663e+00
N_L2starB2: 4.191722e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.578198e-01
E_cstarD2: 5.570956e-01
E_cstarD3: 1.481694e-02
E_ctheta1: 2.972641e-02
E_ctheta2: 2.888863e-02
E_ctheta3: 2.036696e-02
E_cstarB1: 3.614052e-01
E_cstarB2: 3.699019e-01
E_cstarB3: 1.516895e-03
absE_cstarD1: 4.727546e-01
absE_cstarD2: 4.721409e-01
absE_cstarD3: 1.447520e-02
absE_ctheta1: 3.152453e-02
absE_ctheta2: 3.063608e-02
absE_ctheta3: 2.084916e-02
absE_cstarB1: 2.527317e-01
absE_cstarB2: 2.586735e-01
absE_cstarB3: 1.516895e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.385241e-02
ConstraintTheta2: 2.408822e-02
ConstraintTheta3: 2.563248e-02
ConstraintB1: 4.469359e-02
ConstraintB2: 4.452579e-02
ConstraintB3: 8.111949e-05
TwallDDRCore: 5.600000e-01
TprocDDRCore: 1.000000e+00
TwallAssemble: 3.220000e-01
TprocAssemble: 5.881800e+01
TwallSolve: 2.200000e-01
TprocSolve: 4.608100e+01
TwallRun: 8.980000e+00
TprocRun: 1.322860e+03
TwallNorms: 5.000000e-02
TprocNorms: 3.520000e+00


==> results/ecddr-einstein-wp/gowdy/stab_30/Tetgen-Cube-0_k0/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 30
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimX1: 3965
DimX2: 6228
Sizesystem: 42474
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00833333
MinDetTheta: 0.825199
MaxResidual: 5.38223e-15
E_L2starD1: 1.128573e+00
E_L2starD2: 1.155934e+00
E_L2starD3: 2.634577e-02
E_L2starTheta1: 1.130574e-02
E_L2starTheta2: 1.145765e-02
E_L2starTheta3: 5.517724e-02
E_L2starB1: 2.899505e-01
E_L2starB2: 2.878833e-01
E_L2starB3: 2.030196e-02
absE_L2starD1: 3.803768e+00
absE_L2starD2: 3.883382e+00
absE_L2starD3: 2.573811e-02
relE_L2starD: 2.886620e+00
absE_L2starTheta1: 1.198835e-02
absE_L2starTheta2: 1.214943e-02
absE_L2starTheta3: 5.850869e-02
relE_L2starTheta: 2.628158e-02
absE_L2starB1: 9.928466e-01
absE_L2starB2: 9.788932e-01
absE_L2starB3: 2.030196e-02
relE_L2starB: 1.424305e+00
N_L2starD1: 3.370422e+00
N_L2starD2: 3.359520e+00
N_L2starD3: 9.769352e-01
N_L2starTheta1: 1.060377e+00
N_L2starTheta2: 1.060383e+00
N_L2starTheta3: 1.023780e+00
N_L2starB1: 3.424194e+00
N_L2starB2: 3.400312e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.560208e-01
E_cstarD2: 5.510493e-01
E_cstarD3: 1.454038e-02
E_ctheta1: 2.516335e-02
E_ctheta2: 2.561095e-02
E_ctheta3: 2.013557e-02
E_cstarB1: 3.091083e-01
E_cstarB2: 3.219153e-01
E_cstarB3: 2.446518e-03
absE_cstarD1: 4.712300e-01
absE_cstarD2: 4.670166e-01
absE_cstarD3: 1.420502e-02
absE_ctheta1: 2.668546e-02
absE_ctheta2: 2.716014e-02
absE_ctheta3: 2.061229e-02
absE_cstarB1: 2.161604e-01
absE_cstarB2: 2.251163e-01
absE_cstarB3: 2.446518e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.147891e-02
ConstraintTheta2: 1.946863e-02
ConstraintTheta3: 2.087065e-02
ConstraintB1: 3.609104e-02
ConstraintB2: 3.600185e-02
ConstraintB3: 3.326715e-05
TwallDDRCore: 5.600000e-01
TprocDDRCore: 1.230000e+00
TwallAssemble: 5.475000e-01
TprocAssemble: 6.094583e+01
TwallSolve: 3.091667e-01
TprocSolve: 7.847917e+01
TwallRun: 1.516000e+01
TprocRun: 2.187000e+03
TwallNorms: 9.000000e-02
TprocNorms: 9.680000e+00


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   9.789126e-01  --     2.247085e+00  --        3.664698e-01  --         1.260117e-02  --         2.407511e-02  --            4.463283e-02      --             2.795864e-01  --     1.214452e+00  --        5.448369e-01  --
0    0.499828  0.0142857   1.086460e+00  -0.93  2.183839e+00  0.26      3.692409e-01  -0.07      1.278194e-02  -0.13      2.329909e-02  0.29          4.162439e-02      0.62           2.768857e-01  0.09   1.025354e+00  1.51      5.042735e-01  0.69
0    0.39203   0.0125      1.054860e+00  0.12   1.814979e+00  0.76      3.543604e-01  0.17       1.189547e-02  0.30       2.043268e-02  0.54          3.373137e-02      0.87           2.695134e-01  0.11   8.763642e-01  0.65      4.257797e-01  0.70
0    0.313068  0.01        1.020861e+00  0.15   1.403844e+00  1.14      3.384655e-01  0.20       1.022503e-02  0.67       1.743613e-02  0.71          2.582941e-02      1.19           2.595513e-01  0.17   7.019156e-01  0.99      3.488246e-01  0.89
0    0.256759  0.00833333  9.613443e-01  0.30   1.163197e+00  0.95      3.254793e-01  0.20       9.609061e-03  0.31       1.582686e-02  0.49          2.279711e-02      0.63           2.446231e-01  0.30   5.611201e-01  1.13      2.923366e-01  0.89


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   1.346800e+00  --     2.247085e+00  --        3.664698e-01  --         1.263587e-02  --         2.407511e-02  --            4.463283e-02      --             2.890252e-01  --     1.214452e+00  --        5.448369e-01  --
0    0.499828  0.0142857   1.242047e+00  0.72   2.183839e+00  0.26      3.692409e-01  -0.07      1.342178e-02  -0.54      2.329909e-02  0.29          4.162439e-02      0.62           2.793929e-01  0.30   1.025354e+00  1.51      5.042735e-01  0.69
0    0.39203   0.0125      1.134777e+00  0.37   1.814979e+00  0.76      3.543604e-01  0.17       1.165768e-02  0.58       2.043268e-02  0.54          3.373137e-02      0.87           2.740819e-01  0.08   8.763642e-01  0.65      4.257797e-01  0.70
0    0.313068  0.01        1.058400e+00  0.31   1.403844e+00  1.14      3.384655e-01  0.20       1.027936e-02  0.56       1.743613e-02  0.71          2.582941e-02      1.19           2.590991e-01  0.25   7.019156e-01  0.99      3.488246e-01  0.89
0    0.256759  0.00833333  9.791750e-01  0.39   1.163197e+00  0.95      3.254793e-01  0.20       9.764223e-03  0.26       1.582686e-02  0.49          2.279711e-02      0.63           2.396740e-01  0.39   5.611201e-01  1.13      2.923366e-01  0.89


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   4.478780e-02  --     2.247085e+00  --        3.664698e-01  --         4.619859e-02  --         2.407511e-02  --            4.463283e-02      --             3.523463e-02  --     1.214452e+00  --        5.448369e-01  --
0    0.499828  0.0142857   4.958138e-02  -0.91  2.183839e+00  0.26      3.692409e-01  -0.07      4.291839e-02  0.66       2.329909e-02  0.29          4.162439e-02      0.62           3.509008e-02  0.04   1.025354e+00  1.51      5.042735e-01  0.69
0    0.39203   0.0125      5.178242e-02  -0.18  1.814979e+00  0.76      3.543604e-01  0.17       3.705386e-02  0.60       2.043268e-02  0.54          3.373137e-02      0.87           4.101984e-02  -0.64  8.763642e-01  0.65      4.257797e-01  0.70
0    0.313068  0.01        5.239203e-02  -0.05  1.403844e+00  1.14      3.384655e-01  0.20       3.120864e-02  0.76       1.743613e-02  0.71          2.582941e-02      1.19           3.913778e-02  0.21   7.019156e-01  0.99      3.488246e-01  0.89
0    0.256759  0.00833333  5.342820e-02  -0.10  1.163197e+00  0.95      3.254793e-01  0.20       2.756285e-02  0.63       1.582686e-02  0.49          2.279711e-02      0.63           4.399301e-02  -0.59  5.611201e-01  1.13      2.923366e-01  0.89


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   9.789126e-01  --     2.247085e+00  --        1.260117e-02  --         2.407511e-02  --            2.795864e-01  --     1.214452e+00  --
--   --        --          1.346800e+00  --     --            --        1.263587e-02  --         --            --            2.890252e-01  --     --            --
--   --        --          4.478780e-02  --     --            --        4.619859e-02  --         --            --            3.523463e-02  --     --            --
0    0.499828  0.0142857   1.086460e+00  -0.93  2.183839e+00  0.26      1.278194e-02  -0.13      2.329909e-02  0.29          2.768857e-01  0.09   1.025354e+00  1.51
--   --        --          1.242047e+00  0.72   --            --        1.342178e-02  -0.54      --            --            2.793929e-01  0.30   --            --
--   --        --          4.958138e-02  -0.91  --            --        4.291839e-02  0.66       --            --            3.509008e-02  0.04   --            --
0    0.39203   0.0125      1.054860e+00  0.12   1.814979e+00  0.76      1.189547e-02  0.30       2.043268e-02  0.54          2.695134e-01  0.11   8.763642e-01  0.65
--   --        --          1.134777e+00  0.37   --            --        1.165768e-02  0.58       --            --            2.740819e-01  0.08   --            --
--   --        --          5.178242e-02  -0.18  --            --        3.705386e-02  0.60       --            --            4.101984e-02  -0.64  --            --
0    0.313068  0.01        1.020861e+00  0.15   1.403844e+00  1.14      1.022503e-02  0.67       1.743613e-02  0.71          2.595513e-01  0.17   7.019156e-01  0.99
--   --        --          1.058400e+00  0.31   --            --        1.027936e-02  0.56       --            --            2.590991e-01  0.25   --            --
--   --        --          5.239203e-02  -0.05  --            --        3.120864e-02  0.76       --            --            3.913778e-02  0.21   --            --
0    0.256759  0.00833333  9.613443e-01  0.30   1.163197e+00  0.95      9.609061e-03  0.31       1.582686e-02  0.49          2.446231e-01  0.30   5.611201e-01  1.13
--   --        --          9.791750e-01  0.39   --            --        9.764223e-03  0.26       --            --            2.396740e-01  0.39   --            --
--   --        --          5.342820e-02  -0.10  --            --        2.756285e-02  0.63       --            --            4.399301e-02  -0.59  --            --


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   9.789126e-01  --     2.247085e+00  --        1.260117e-02  --         2.407511e-02  --            2.795864e-01  --     1.214452e+00  --
0    0.499828  0.0142857   1.086460e+00  -0.93  2.183839e+00  0.26      1.278194e-02  -0.13      2.329909e-02  0.29          2.768857e-01  0.09   1.025354e+00  1.51
0    0.39203   0.0125      1.054860e+00  0.12   1.814979e+00  0.76      1.189547e-02  0.30       2.043268e-02  0.54          2.695134e-01  0.11   8.763642e-01  0.65
0    0.313068  0.01        1.020861e+00  0.15   1.403844e+00  1.14      1.022503e-02  0.67       1.743613e-02  0.71          2.595513e-01  0.17   7.019156e-01  0.99
0    0.256759  0.00833333  9.613443e-01  0.30   1.163197e+00  0.95      9.609061e-03  0.31       1.582686e-02  0.49          2.446231e-01  0.30   5.611201e-01  1.13


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   1.346800e+00  --     --            --        1.263587e-02  --         --            --            2.890252e-01  --     --            --
0    0.499828  0.0142857   1.242047e+00  0.72   --            --        1.342178e-02  -0.54      --            --            2.793929e-01  0.30   --            --
0    0.39203   0.0125      1.134777e+00  0.37   --            --        1.165768e-02  0.58       --            --            2.740819e-01  0.08   --            --
0    0.313068  0.01        1.058400e+00  0.31   --            --        1.027936e-02  0.56       --            --            2.590991e-01  0.25   --            --
0    0.256759  0.00833333  9.791750e-01  0.39   --            --        9.764223e-03  0.26       --            --            2.396740e-01  0.39   --            --


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   4.478780e-02  --     --            --        4.619859e-02  --         --            --            3.523463e-02  --     --            --
0    0.499828  0.0142857   4.958138e-02  -0.91  --            --        4.291839e-02  0.66       --            --            3.509008e-02  0.04   --            --
0    0.39203   0.0125      5.178242e-02  -0.18  --            --        3.705386e-02  0.60       --            --            4.101984e-02  -0.64  --            --
0    0.313068  0.01        5.239203e-02  -0.05  --            --        3.120864e-02  0.76       --            --            3.913778e-02  0.21   --            --
0    0.256759  0.00833333  5.342820e-02  -0.10  --            --        2.756285e-02  0.63       --            --            4.399301e-02  -0.59  --            --


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k0/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 5
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimX1: 354
DimX2: 496
Sizesystem: 3612
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0166667
MinDetTheta: 0.712161
MaxResidual: 2.09888e-15
E_L2starD1: 9.789126e-01
E_L2starD2: 1.346800e+00
E_L2starD3: 4.478780e-02
E_L2starTheta1: 1.260117e-02
E_L2starTheta2: 1.263587e-02
E_L2starTheta3: 4.619859e-02
E_L2starB1: 2.795864e-01
E_L2starB2: 2.890252e-01
E_L2starB3: 3.523463e-02
absE_L2starD1: 2.688527e+00
absE_L2starD2: 3.271807e+00
absE_L2starD3: 4.375157e-02
relE_L2starD: 2.247085e+00
absE_L2starTheta1: 1.335479e-02
absE_L2starTheta2: 1.339157e-02
absE_L2starTheta3: 4.896154e-02
relE_L2starTheta: 2.407511e-02
absE_L2starB1: 7.938613e-01
absE_L2starB2: 8.694432e-01
absE_L2starB3: 3.523463e-02
relE_L2starB: 1.214452e+00
N_L2starD1: 2.746442e+00
N_L2starD2: 2.429320e+00
N_L2starD3: 9.768637e-01
N_L2starTheta1: 1.059806e+00
N_L2starTheta2: 1.059910e+00
N_L2starTheta3: 1.024001e+00
N_L2starB1: 2.839413e+00
N_L2starB2: 3.008191e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.714357e-01
E_cstarD2: 5.654830e-01
E_cstarD3: 1.601289e-02
E_ctheta1: 5.432721e-02
E_ctheta2: 5.468367e-02
E_ctheta3: 2.417751e-02
E_cstarB1: 5.328721e-01
E_cstarB2: 5.512842e-01
E_cstarB3: 3.858628e-03
absE_cstarD1: 4.842941e-01
absE_cstarD2: 4.792492e-01
absE_cstarD3: 1.564356e-02
absE_ctheta1: 5.761342e-02
absE_ctheta2: 5.799144e-02
absE_ctheta3: 2.474992e-02
absE_cstarB1: 3.726390e-01
absE_cstarB2: 3.855146e-01
absE_cstarB3: 3.858628e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.452118e-02
ConstraintTheta2: 4.848465e-02
ConstraintTheta3: 5.122579e-02
ConstraintB1: 7.497887e-02
ConstraintB2: 7.585811e-02
ConstraintB3: 1.909861e-03
TwallDDRCore: 1.422315e-02
TprocDDRCore: 4.000000e-02
TwallAssemble: 3.909391e-02
TprocAssemble: 5.566667e-01
TwallSolve: 1.122348e-02
TprocSolve: 1.233333e-01
TwallRun: 4.634261e-01
TprocRun: 6.540000e+00
TwallNorms: 8.145701e-02
TprocNorms: 1.290000e+00


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k0/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 5
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimX1: 628
DimX2: 913
Sizesystem: 6507
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 0.935153
MaxResidual: 2.81631e-15
E_L2starD1: 1.086460e+00
E_L2starD2: 1.242047e+00
E_L2starD3: 4.958138e-02
E_L2starTheta1: 1.278194e-02
E_L2starTheta2: 1.342178e-02
E_L2starTheta3: 4.291839e-02
E_L2starB1: 2.768857e-01
E_L2starB2: 2.793929e-01
E_L2starB3: 3.509008e-02
absE_L2starD1: 2.788455e+00
absE_L2starD2: 2.998207e+00
absE_L2starD3: 4.843561e-02
relE_L2starD: 2.183839e+00
absE_L2starTheta1: 1.354851e-02
absE_L2starTheta2: 1.422673e-02
absE_L2starTheta3: 4.549235e-02
relE_L2starTheta: 2.329909e-02
absE_L2starB1: 6.868981e-01
absE_L2starB2: 7.120784e-01
absE_L2starB3: 3.509008e-02
relE_L2starB: 1.025354e+00
N_L2starD1: 2.566552e+00
N_L2starD2: 2.413924e+00
N_L2starD3: 9.768910e-01
N_L2starTheta1: 1.059973e+00
N_L2starTheta2: 1.060122e+00
N_L2starTheta3: 1.024000e+00
N_L2starB1: 2.480800e+00
N_L2starB2: 2.548663e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.828043e-01
E_cstarD2: 5.627713e-01
E_cstarD3: 1.608200e-02
E_ctheta1: 4.887418e-02
E_ctheta2: 5.116461e-02
E_ctheta3: 2.423061e-02
E_cstarB1: 4.844015e-01
E_cstarB2: 5.188519e-01
E_cstarB3: 3.702035e-03
absE_cstarD1: 4.939290e-01
absE_cstarD2: 4.769510e-01
absE_cstarD3: 1.571109e-02
absE_ctheta1: 5.183053e-02
absE_ctheta2: 5.425951e-02
absE_ctheta3: 2.480429e-02
absE_cstarB1: 3.387434e-01
absE_cstarB2: 3.628346e-01
absE_cstarB3: 3.702035e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.062501e-02
ConstraintTheta2: 3.609040e-02
ConstraintTheta3: 3.860198e-02
ConstraintB1: 6.583422e-02
ConstraintB2: 6.423060e-02
ConstraintB3: 1.101749e-03
TwallDDRCore: 1.573942e-02
TprocDDRCore: 6.000000e-02
TwallAssemble: 9.035694e-02
TprocAssemble: 1.290000e+00
TwallSolve: 2.550413e-02
TprocSolve: 3.157143e-01
TwallRun: 1.129903e+00
TprocRun: 1.598000e+01
TwallNorms: 1.378384e-01
TprocNorms: 2.170000e+00


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k0/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 5
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimX1: 1217
DimX2: 1805
Sizesystem: 12717
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0125
MinDetTheta: 0.641723
MaxResidual: 3.22305e-15
E_L2starD1: 1.054860e+00
E_L2starD2: 1.134777e+00
E_L2starD3: 5.178242e-02
E_L2starTheta1: 1.189547e-02
E_L2starTheta2: 1.165768e-02
E_L2starTheta3: 3.705386e-02
E_L2starB1: 2.695134e-01
E_L2starB2: 2.740819e-01
E_L2starB3: 4.101984e-02
absE_L2starD1: 2.369987e+00
absE_L2starD2: 2.428949e+00
absE_L2starD3: 5.058733e-02
relE_L2starD: 1.814979e+00
absE_L2starTheta1: 1.261121e-02
absE_L2starTheta2: 1.235911e-02
absE_L2starTheta3: 3.928337e-02
relE_L2starTheta: 2.043268e-02
absE_L2starB1: 5.715279e-01
absE_L2starB2: 6.131403e-01
absE_L2starB3: 4.101984e-02
relE_L2starB: 8.763642e-01
N_L2starD1: 2.246731e+00
N_L2starD2: 2.140464e+00
N_L2starD3: 9.769209e-01
N_L2starTheta1: 1.060170e+00
N_L2starTheta2: 1.060241e+00
N_L2starTheta3: 1.023816e+00
N_L2starB1: 2.120591e+00
N_L2starB2: 2.237070e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.547631e-01
E_cstarD2: 5.418897e-01
E_cstarD3: 1.782441e-02
E_ctheta1: 3.920814e-02
E_ctheta2: 3.925597e-02
E_ctheta3: 2.233434e-02
E_cstarB1: 4.154943e-01
E_cstarB2: 4.287669e-01
E_cstarB3: 5.103761e-03
absE_cstarD1: 4.701641e-01
absE_cstarD2: 4.592538e-01
absE_cstarD3: 1.741331e-02
absE_ctheta1: 4.157981e-02
absE_ctheta2: 4.163053e-02
absE_ctheta3: 2.286312e-02
absE_cstarB1: 2.905563e-01
absE_cstarB2: 2.998379e-01
absE_cstarB3: 5.103761e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.662881e-02
ConstraintTheta2: 2.944993e-02
ConstraintTheta3: 3.131528e-02
ConstraintB1: 5.368896e-02
ConstraintB2: 5.254140e-02
ConstraintB3: 1.720774e-04
TwallDDRCore: 2.097879e-02
TprocDDRCore: 1.200000e-01
TwallAssemble: 1.530860e-01
TprocAssemble: 2.228750e+00
TwallSolve: 5.389835e-02
TprocSolve: 6.700000e-01
TwallRun: 2.217778e+00
TprocRun: 3.118000e+01
TwallNorms: 2.171827e-01
TprocNorms: 3.150000e+00


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k0/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 5
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimX1: 2139
DimX2: 3261
Sizesystem: 22617
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 0.78472
MaxResidual: 4.57606e-15
E_L2starD1: 1.020861e+00
E_L2starD2: 1.058400e+00
E_L2starD3: 5.239203e-02
E_L2starTheta1: 1.022503e-02
E_L2starTheta2: 1.027936e-02
E_L2starTheta3: 3.120864e-02
E_L2starB1: 2.595513e-01
E_L2starB2: 2.590991e-01
E_L2starB3: 3.913778e-02
absE_L2starD1: 1.807502e+00
absE_L2starD2: 1.892308e+00
absE_L2starD3: 5.118353e-02
relE_L2starD: 1.403844e+00
absE_L2starTheta1: 1.084145e-02
absE_L2starTheta2: 1.089906e-02
absE_L2starTheta3: 3.309007e-02
relE_L2starTheta: 1.743613e-02
absE_L2starB1: 4.702228e-01
absE_L2starB2: 4.723427e-01
absE_L2starB3: 3.913778e-02
relE_L2starB: 7.019156e-01
N_L2starD1: 1.770567e+00
N_L2starD2: 1.787895e+00
N_L2starD3: 9.769335e-01
N_L2starTheta1: 1.060286e+00
N_L2starTheta2: 1.060276e+00
N_L2starTheta3: 1.023675e+00
N_L2starB1: 1.811676e+00
N_L2starB2: 1.823020e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.252470e-01
E_cstarD2: 5.246159e-01
E_cstarD3: 1.494232e-02
E_ctheta1: 2.922570e-02
E_ctheta2: 2.838262e-02
E_ctheta3: 1.966595e-02
E_cstarB1: 3.384772e-01
E_cstarB2: 3.488787e-01
E_cstarB3: 7.198155e-03
absE_cstarD1: 4.451490e-01
absE_cstarD2: 4.446142e-01
absE_cstarD3: 1.459769e-02
absE_ctheta1: 3.099354e-02
absE_ctheta2: 3.009946e-02
absE_ctheta3: 2.013156e-02
absE_cstarB1: 2.366981e-01
absE_cstarB2: 2.439719e-01
absE_cstarB3: 7.198155e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.385241e-02
ConstraintTheta2: 2.408822e-02
ConstraintTheta3: 2.563248e-02
ConstraintB1: 4.469359e-02
ConstraintB2: 4.452579e-02
ConstraintB3: 8.111949e-05
TwallDDRCore: 3.135760e-02
TprocDDRCore: 2.100000e-01
TwallAssemble: 2.476205e-01
TprocAssemble: 2.839000e+00
TwallSolve: 1.389304e-01
TprocSolve: 1.830000e+00
TwallRun: 4.766093e+00
TprocRun: 5.889000e+01
TwallNorms: 3.238069e-01
TprocNorms: 4.820000e+00


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k0/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 5
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimX1: 3965
DimX2: 6228
Sizesystem: 42474
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00833333
MinDetTheta: 0.825181
MaxResidual: 5.74599e-15
E_L2starD1: 9.613443e-01
E_L2starD2: 9.791750e-01
E_L2starD3: 5.342820e-02
E_L2starTheta1: 9.609061e-03
E_L2starTheta2: 9.764223e-03
E_L2starTheta3: 2.756285e-02
E_L2starB1: 2.446231e-01
E_L2starB2: 2.396740e-01
E_L2starB3: 4.399301e-02
absE_L2starD1: 1.515911e+00
absE_L2starD2: 1.539890e+00
absE_L2starD3: 5.219588e-02
relE_L2starD: 1.163197e+00
absE_L2starTheta1: 1.018923e-02
absE_L2starTheta2: 1.035376e-02
absE_L2starTheta3: 2.922702e-02
relE_L2starTheta: 1.582686e-02
absE_L2starB1: 3.752176e-01
absE_L2starB2: 3.655753e-01
absE_L2starB3: 4.399301e-02
relE_L2starB: 5.611201e-01
N_L2starD1: 1.576866e+00
N_L2starD2: 1.572641e+00
N_L2starD3: 9.769352e-01
N_L2starTheta1: 1.060377e+00
N_L2starTheta2: 1.060383e+00
N_L2starTheta3: 1.023676e+00
N_L2starB1: 1.533860e+00
N_L2starB2: 1.525302e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.084784e-01
E_cstarD2: 5.009747e-01
E_cstarD3: 1.448073e-02
E_ctheta1: 2.436024e-02
E_ctheta2: 2.481116e-02
E_ctheta3: 1.909128e-02
E_cstarB1: 2.773998e-01
E_cstarB2: 2.924587e-01
E_cstarB3: 1.035999e-02
absE_cstarD1: 4.309376e-01
absE_cstarD2: 4.245781e-01
absE_cstarD3: 1.414675e-02
absE_ctheta1: 2.583377e-02
absE_ctheta2: 2.631197e-02
absE_ctheta3: 1.954328e-02
absE_cstarB1: 1.939865e-01
absE_cstarB2: 2.045172e-01
absE_cstarB3: 1.035999e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.147891e-02
ConstraintTheta2: 1.946863e-02
ConstraintTheta3: 2.087065e-02
ConstraintB1: 3.609104e-02
ConstraintB2: 3.600185e-02
ConstraintB3: 3.326715e-05
TwallDDRCore: 4.945036e-02
TprocDDRCore: 4.200000e-01
TwallAssemble: 4.998323e-01
TprocAssemble: 3.015833e+00
TwallSolve: 4.476936e-01
TprocSolve: 5.939167e+00
TwallRun: 1.366578e+01
TprocRun: 1.374500e+02
TwallNorms: 5.855971e-01
TprocNorms: 8.250000e+00


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
1.422315e-02  4.000000e-02  3.909391e-02   5.566667e-01   1.122348e-02  1.233333e-01  4.634261e-01  6.540000e+00
1.573942e-02  6.000000e-02  9.035694e-02   1.290000e+00   2.550413e-02  3.157143e-01  1.129903e+00  1.598000e+01
2.097879e-02  1.200000e-01  1.530860e-01   2.228750e+00   5.389835e-02  6.700000e-01  2.217778e+00  3.118000e+01
3.135760e-02  2.100000e-01  2.476205e-01   2.839000e+00   1.389304e-01  1.830000e+00  4.766093e+00  5.889000e+01
4.945036e-02  4.200000e-01  4.998323e-01   3.015833e+00   4.476936e-01  5.939167e+00  1.366578e+01  1.374500e+02


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k1/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.558943  0.01        1.172643e+00  --     1.312376e+00  --        1.325851e-01  --         8.102593e-03  --         1.500867e-02  --            9.179121e-03      --             2.926532e-01  --     6.029356e-01  --        1.466941e-01  --
1    0.499828  0.00769231  8.859689e-01  2.51   8.027361e-01  4.40      7.747135e-02  4.81       6.983832e-03  1.33       1.011959e-02  3.53          6.733949e-03      2.77           2.747971e-01  0.56   4.808432e-01  2.02      1.141955e-01  2.24
1    0.39203   0.005       8.056632e-01  0.39   6.794207e-01  0.69      6.810936e-02  0.53       5.067901e-03  1.32       7.767985e-03  1.09          5.014771e-03      1.21           2.300503e-01  0.73   3.247917e-01  1.62      8.640253e-02  1.15
1    0.313068  0.00322581  6.690057e-01  0.83   5.357011e-01  1.06      5.426255e-02  1.01       3.362699e-03  1.82       5.477730e-03  1.55          3.448691e-03      1.66           1.560744e-01  1.72   1.909676e-01  2.36      6.659914e-02  1.16
1    0.256759  0.00217391  4.841977e-01  1.63   3.624722e-01  1.97      4.447129e-02  1.00       2.486654e-03  1.52       3.797812e-03  1.85          2.514808e-03      1.59           1.165256e-01  1.47   1.432487e-01  1.45      7.115945e-02  -0.33


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k1/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.558943  0.01        7.230605e-01  --     1.312376e+00  --        1.325851e-01  --         9.421840e-03  --         1.500867e-02  --            9.179121e-03      --             2.534269e-01  --     6.029356e-01  --        1.466941e-01  --
1    0.499828  0.00769231  7.333851e-01  -0.13  8.027361e-01  4.40      7.747135e-02  4.81       7.734926e-03  1.76       1.011959e-02  3.53          6.733949e-03      2.77           2.488727e-01  0.16   4.808432e-01  2.02      1.141955e-01  2.24
1    0.39203   0.005       6.927219e-01  0.23   6.794207e-01  0.69      6.810936e-02  0.53       5.434771e-03  1.45       7.767985e-03  1.09          5.014771e-03      1.21           2.101558e-01  0.70   3.247917e-01  1.62      8.640253e-02  1.15
1    0.313068  0.00322581  6.460403e-01  0.31   5.357011e-01  1.06      5.426255e-02  1.01       3.217745e-03  2.33       5.477730e-03  1.55          3.448691e-03      1.66           1.467633e-01  1.60   1.909676e-01  2.36      6.659914e-02  1.16
1    0.256759  0.00217391  5.047558e-01  1.24   3.624722e-01  1.97      4.447129e-02  1.00       2.321170e-03  1.65       3.797812e-03  1.85          2.514808e-03      1.59           1.106189e-01  1.43   1.432487e-01  1.45      7.115945e-02  -0.33


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k1/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.558943  0.01        5.783834e-02  --     1.312376e+00  --        1.325851e-01  --         2.696741e-02  --         1.500867e-02  --            9.179121e-03      --             3.781330e-02  --     6.029356e-01  --        1.466941e-01  --
1    0.499828  0.00769231  4.424362e-02  2.40   8.027361e-01  4.40      7.747135e-02  4.81       1.528140e-02  5.08       1.011959e-02  3.53          6.733949e-03      2.77           2.909835e-02  2.34   4.808432e-01  2.02      1.141955e-01  2.24
1    0.39203   0.005       4.034280e-02  0.38   6.794207e-01  0.69      6.810936e-02  0.53       1.252888e-02  0.82       7.767985e-03  1.09          5.014771e-03      1.21           2.943869e-02  -0.05  3.247917e-01  1.62      8.640253e-02  1.15
1    0.313068  0.00322581  3.126962e-02  1.13   5.357011e-01  1.06      5.426255e-02  1.01       9.661879e-03  1.16       5.477730e-03  1.55          3.448691e-03      1.66           2.791164e-02  0.24   1.909676e-01  2.36      6.659914e-02  1.16
1    0.256759  0.00217391  2.815422e-02  0.53   3.624722e-01  1.97      4.447129e-02  1.00       6.453556e-03  2.04       3.797812e-03  1.85          2.514808e-03      1.59           3.203236e-02  -0.69  1.432487e-01  1.45      7.115945e-02  -0.33


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k1/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta  E_L2B         RateB  absE_L2B      RateSumB
1    0.558943  0.01        1.172643e+00  --     1.312376e+00  --        8.102593e-03  --         1.500867e-02  --            2.926532e-01  --     6.029356e-01  --
--   --        --          7.230605e-01  --     --            --        9.421840e-03  --         --            --            2.534269e-01  --     --            --
--   --        --          5.783834e-02  --     --            --        2.696741e-02  --         --            --            3.781330e-02  --     --            --
1    0.499828  0.00769231  8.859689e-01  2.51   8.027361e-01  4.40      6.983832e-03  1.33       1.011959e-02  3.53          2.747971e-01  0.56   4.808432e-01  2.02
--   --        --          7.333851e-01  -0.13  --            --        7.734926e-03  1.76       --            --            2.488727e-01  0.16   --            --
--   --        --          4.424362e-02  2.40   --            --        1.528140e-02  5.08       --            --            2.909835e-02  2.34   --            --
1    0.39203   0.005       8.056632e-01  0.39   6.794207e-01  0.69      5.067901e-03  1.32       7.767985e-03  1.09          2.300503e-01  0.73   3.247917e-01  1.62
--   --        --          6.927219e-01  0.23   --            --        5.434771e-03  1.45       --            --            2.101558e-01  0.70   --            --
--   --        --          4.034280e-02  0.38   --            --        1.252888e-02  0.82       --            --            2.943869e-02  -0.05  --            --
1    0.313068  0.00322581  6.690057e-01  0.83   5.357011e-01  1.06      3.362699e-03  1.82       5.477730e-03  1.55          1.560744e-01  1.72   1.909676e-01  2.36
--   --        --          6.460403e-01  0.31   --            --        3.217745e-03  2.33       --            --            1.467633e-01  1.60   --            --
--   --        --          3.126962e-02  1.13   --            --        9.661879e-03  1.16       --            --            2.791164e-02  0.24   --            --
1    0.256759  0.00217391  4.841977e-01  1.63   3.624722e-01  1.97      2.486654e-03  1.52       3.797812e-03  1.85          1.165256e-01  1.47   1.432487e-01  1.45
--   --        --          5.047558e-01  1.24   --            --        2.321170e-03  1.65       --            --            1.106189e-01  1.43   --            --
--   --        --          2.815422e-02  0.53   --            --        6.453556e-03  2.04       --            --            3.203236e-02  -0.69  --            --


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k1/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.558943  0.01        1.172643e+00  --     1.312376e+00  --        8.102593e-03  --         1.500867e-02  --            2.926532e-01  --     6.029356e-01  --
1    0.499828  0.00769231  8.859689e-01  2.51   8.027361e-01  4.40      6.983832e-03  1.33       1.011959e-02  3.53          2.747971e-01  0.56   4.808432e-01  2.02
1    0.39203   0.005       8.056632e-01  0.39   6.794207e-01  0.69      5.067901e-03  1.32       7.767985e-03  1.09          2.300503e-01  0.73   3.247917e-01  1.62
1    0.313068  0.00322581  6.690057e-01  0.83   5.357011e-01  1.06      3.362699e-03  1.82       5.477730e-03  1.55          1.560744e-01  1.72   1.909676e-01  2.36
1    0.256759  0.00217391  4.841977e-01  1.63   3.624722e-01  1.97      2.486654e-03  1.52       3.797812e-03  1.85          1.165256e-01  1.47   1.432487e-01  1.45


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k1/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.558943  0.01        7.230605e-01  --     --            --        9.421840e-03  --         --            --            2.534269e-01  --     --            --
1    0.499828  0.00769231  7.333851e-01  -0.13  --            --        7.734926e-03  1.76       --            --            2.488727e-01  0.16   --            --
1    0.39203   0.005       6.927219e-01  0.23   --            --        5.434771e-03  1.45       --            --            2.101558e-01  0.70   --            --
1    0.313068  0.00322581  6.460403e-01  0.31   --            --        3.217745e-03  2.33       --            --            1.467633e-01  1.60   --            --
1    0.256759  0.00217391  5.047558e-01  1.24   --            --        2.321170e-03  1.65       --            --            1.106189e-01  1.43   --            --


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k1/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.558943  0.01        5.783834e-02  --     --            --        2.696741e-02  --         --            --            3.781330e-02  --     --            --
1    0.499828  0.00769231  4.424362e-02  2.40   --            --        1.528140e-02  5.08       --            --            2.909835e-02  2.34   --            --
1    0.39203   0.005       4.034280e-02  0.38   --            --        1.252888e-02  0.82       --            --            2.943869e-02  -0.05  --            --
1    0.313068  0.00322581  3.126962e-02  1.13   --            --        9.661879e-03  1.16       --            --            2.791164e-02  0.24   --            --
1    0.256759  0.00217391  2.815422e-02  0.53   --            --        6.453556e-03  2.04       --            --            3.203236e-02  -0.69  --            --


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k1/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimX1: 3060
DimX2: 2784
Sizesystem: 26712
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 0.948991
MaxResidual: 6.88832e-15
E_L2starD1: 1.172643e+00
E_L2starD2: 7.230605e-01
E_L2starD3: 5.783834e-02
E_L2starTheta1: 8.102593e-03
E_L2starTheta2: 9.421840e-03
E_L2starTheta3: 2.696741e-02
E_L2starB1: 2.926532e-01
E_L2starB2: 2.534269e-01
E_L2starB3: 3.781330e-02
absE_L2starD1: 2.051152e+00
absE_L2starD2: 1.398932e+00
absE_L2starD3: 5.651016e-02
relE_L2starD: 1.312376e+00
absE_L2starTheta1: 8.595250e-03
absE_L2starTheta2: 9.994711e-03
absE_L2starTheta3: 2.860710e-02
relE_L2starTheta: 1.500867e-02
absE_L2starB1: 4.571464e-01
absE_L2starB2: 3.483095e-01
absE_L2starB3: 3.781330e-02
relE_L2starB: 6.029356e-01
N_L2starD1: 1.749171e+00
N_L2starD2: 1.934737e+00
N_L2starD3: 9.770364e-01
N_L2starTheta1: 1.060802e+00
N_L2starTheta2: 1.060888e+00
N_L2starTheta3: 1.023704e+00
N_L2starB1: 1.562076e+00
N_L2starB2: 1.374399e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 2.187160e-01
E_cstarD2: 1.717512e-01
E_cstarD3: 2.388818e-02
E_ctheta1: 9.502538e-03
E_ctheta2: 1.043165e-02
E_ctheta3: 7.546505e-03
E_cstarB1: 1.349941e-01
E_cstarB2: 1.099188e-01
E_cstarB3: 3.389905e-02
absE_cstarD1: 1.853628e-01
absE_cstarD2: 1.455599e-01
absE_cstarD3: 2.333723e-02
absE_ctheta1: 1.007734e-02
absE_ctheta2: 1.106265e-02
absE_ctheta3: 7.725174e-03
absE_cstarB1: 9.440177e-02
absE_cstarB2: 7.686652e-02
absE_cstarB3: 3.389905e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.400835e-02
ConstraintTheta2: 9.625666e-02
ConstraintTheta3: 1.029890e-01
ConstraintB1: 4.363915e-01
ConstraintB2: 3.726715e-01
ConstraintB3: 1.343299e-01
TwallDDRCore: 5.400000e-01
TprocDDRCore: 8.200000e-01
TwallAssemble: 7.130000e-01
TprocAssemble: 6.027900e+01
TwallSolve: 2.460000e-01
TprocSolve: 4.789600e+01
TwallRun: 1.308000e+01
TprocRun: 1.308690e+03
TwallNorms: 5.000000e-02
TprocNorms: 5.800000e-01


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k1/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimX1: 5627
DimX2: 5187
Sizesystem: 49323
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00769231
MinDetTheta: 0.962948
MaxResidual: 1.17006e-14
E_L2starD1: 8.859689e-01
E_L2starD2: 7.333851e-01
E_L2starD3: 4.424362e-02
E_L2starTheta1: 6.983832e-03
E_L2starTheta2: 7.734926e-03
E_L2starTheta3: 1.528140e-02
E_L2starB1: 2.747971e-01
E_L2starB2: 2.488727e-01
E_L2starB3: 2.909835e-02
absE_L2starD1: 1.110144e+00
absE_L2starD2: 9.914969e-01
absE_L2starD3: 4.322533e-02
relE_L2starD: 8.027361e-01
absE_L2starTheta1: 7.408082e-03
absE_L2starTheta2: 8.204803e-03
absE_L2starTheta3: 1.620971e-02
relE_L2starTheta: 1.011959e-02
absE_L2starB1: 3.489207e-01
absE_L2starB2: 2.944911e-01
absE_L2starB3: 2.909835e-02
relE_L2starB: 4.808432e-01
N_L2starD1: 1.253028e+00
N_L2starD2: 1.351946e+00
N_L2starD3: 9.769845e-01
N_L2starTheta1: 1.060747e+00
N_L2starTheta2: 1.060798e+00
N_L2starTheta3: 1.023683e+00
N_L2starB1: 1.269739e+00
N_L2starB2: 1.183300e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 1.096089e-01
E_cstarD2: 1.072756e-01
E_cstarD3: 2.373607e-02
E_ctheta1: 7.283757e-03
E_ctheta2: 7.621497e-03
E_ctheta3: 5.244901e-03
E_cstarB1: 1.007388e-01
E_cstarB2: 8.890378e-02
E_cstarB3: 2.709688e-02
absE_cstarD1: 9.289399e-02
absE_cstarD2: 9.091654e-02
absE_cstarD3: 2.318862e-02
absE_ctheta1: 7.724345e-03
absE_ctheta2: 8.082515e-03
absE_ctheta3: 5.369077e-03
absE_cstarB1: 7.044692e-02
absE_cstarB2: 6.217067e-02
absE_cstarB3: 2.709688e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.584901e-02
ConstraintTheta2: 9.869308e-02
ConstraintTheta3: 1.061887e-01
ConstraintB1: 5.001296e-01
ConstraintB2: 4.863628e-01
ConstraintB3: 8.376891e-02
TwallDDRCore: 5.300000e-01
TprocDDRCore: 9.100000e-01
TwallAssemble: 1.230000e+00
TprocAssemble: 6.236000e+01
TwallSolve: 3.323077e-01
TprocSolve: 7.474385e+01
TwallRun: 2.568000e+01
TprocRun: 2.255150e+03
TwallNorms: 6.000000e-02
TprocNorms: 1.020000e+00


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k1/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimX1: 11113
DimX2: 10311
Sizesystem: 97611
InitialTime: 1
FinalTime: 1.1
Timestep: 0.005
MinDetTheta: 0.949362
MaxResidual: 1.51968e-14
E_L2starD1: 8.056632e-01
E_L2starD2: 6.927219e-01
E_L2starD3: 4.034280e-02
E_L2starTheta1: 5.067901e-03
E_L2starTheta2: 5.434771e-03
E_L2starTheta3: 1.252888e-02
E_L2starB1: 2.300503e-01
E_L2starB2: 2.101558e-01
E_L2starB3: 2.943869e-02
absE_L2starD1: 9.641589e-01
absE_L2starD2: 8.118014e-01
absE_L2starD3: 3.941391e-02
relE_L2starD: 6.794207e-01
absE_L2starTheta1: 5.375095e-03
absE_L2starTheta2: 5.764204e-03
absE_L2starTheta3: 1.328833e-02
relE_L2starTheta: 7.767985e-03
absE_L2starB1: 2.252130e-01
absE_L2starB2: 1.996038e-01
absE_L2starB3: 2.943869e-02
relE_L2starB: 3.247917e-01
N_L2starD1: 1.196727e+00
N_L2starD2: 1.171901e+00
N_L2starD3: 9.769751e-01
N_L2starTheta1: 1.060616e+00
N_L2starTheta2: 1.060634e+00
N_L2starTheta3: 1.023681e+00
N_L2starB1: 9.789730e-01
N_L2starB2: 9.497893e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 9.737393e-02
E_cstarD2: 9.197541e-02
E_cstarD3: 2.201786e-02
E_ctheta1: 5.376600e-03
E_ctheta2: 5.518773e-03
E_ctheta3: 4.117801e-03
E_cstarB1: 7.069646e-02
E_cstarB2: 6.339160e-02
E_cstarB3: 2.707497e-02
absE_cstarD1: 8.252481e-02
absE_cstarD2: 7.794954e-02
absE_cstarD3: 2.151004e-02
absE_ctheta1: 5.701825e-03
absE_ctheta2: 5.852598e-03
absE_ctheta3: 4.215293e-03
absE_cstarB1: 4.943824e-02
absE_cstarB2: 4.432993e-02
absE_cstarB3: 2.707497e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.621953e-02
ConstraintTheta2: 9.643031e-02
ConstraintTheta3: 1.031410e-01
ConstraintB1: 6.128519e-01
ConstraintB2: 6.651153e-01
ConstraintB3: 1.129029e-01
TwallDDRCore: 5.600000e-01
TprocDDRCore: 1.110000e+00
TwallAssemble: 2.230000e+00
TprocAssemble: 6.498650e+01
TwallSolve: 5.810000e-01
TprocSolve: 1.149890e+02
TwallRun: 6.636000e+01
TprocRun: 4.861530e+03
TwallNorms: 6.000000e-02
TprocNorms: 2.540000e+00


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k1/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimX1: 20077
DimX2: 18807
Sizesystem: 176883
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00322581
MinDetTheta: 0.956981
MaxResidual: 2.28666e-14
E_L2starD1: 6.690057e-01
E_L2starD2: 6.460403e-01
E_L2starD3: 3.126962e-02
E_L2starTheta1: 3.362699e-03
E_L2starTheta2: 3.217745e-03
E_L2starTheta3: 9.661879e-03
E_L2starB1: 1.560744e-01
E_L2starB2: 1.467633e-01
E_L2starB3: 2.791164e-02
absE_L2starD1: 7.163375e-01
absE_L2starD2: 6.844770e-01
absE_L2starD3: 3.054912e-02
relE_L2starD: 5.357011e-01
absE_L2starTheta1: 3.566263e-03
absE_L2starTheta2: 3.412534e-03
absE_L2starTheta3: 1.024677e-02
relE_L2starTheta: 5.477730e-03
absE_L2starB1: 1.240799e-01
absE_L2starB2: 1.150968e-01
absE_L2starB3: 2.791164e-02
relE_L2starB: 1.909676e-01
N_L2starD1: 1.070749e+00
N_L2starD2: 1.059496e+00
N_L2starD3: 9.769586e-01
N_L2starTheta1: 1.060536e+00
N_L2starTheta2: 1.060531e+00
N_L2starTheta3: 1.023679e+00
N_L2starB1: 7.950050e-01
N_L2starB2: 7.842342e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 7.826171e-02
E_cstarD2: 7.236134e-02
E_cstarD3: 1.774209e-02
E_ctheta1: 3.595782e-03
E_ctheta2: 3.618907e-03
E_ctheta3: 3.119974e-03
E_cstarB1: 4.894992e-02
E_cstarB2: 4.717608e-02
E_cstarB3: 2.592477e-02
absE_cstarD1: 6.632713e-02
absE_cstarD2: 6.132653e-02
absE_cstarD3: 1.733289e-02
absE_ctheta1: 3.813288e-03
absE_ctheta2: 3.837812e-03
absE_ctheta3: 3.193842e-03
absE_cstarB1: 3.423082e-02
absE_cstarB2: 3.299037e-02
absE_cstarB3: 2.592477e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.702712e-02
ConstraintTheta2: 9.646953e-02
ConstraintTheta3: 1.025611e-01
ConstraintB1: 7.901454e-01
ConstraintB2: 7.667693e-01
ConstraintB3: 1.279446e-01
TwallDDRCore: 5.900000e-01
TprocDDRCore: 1.360000e+00
TwallAssemble: 3.867097e+00
TprocAssemble: 7.170452e+01
TwallSolve: 1.198065e+00
TprocSolve: 2.063555e+02
TwallRun: 1.776400e+02
TprocRun: 1.203710e+04
TwallNorms: 7.000000e-02
TprocNorms: 5.590000e+00


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k1/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimX1: 38314
DimX2: 36234
Sizesystem: 338586
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00217391
MinDetTheta: 0.954612
MaxResidual: 3.81085e-14
E_L2starD1: 4.841977e-01
E_L2starD2: 5.047558e-01
E_L2starD3: 2.815422e-02
E_L2starTheta1: 2.486654e-03
E_L2starTheta2: 2.321170e-03
E_L2starTheta3: 6.453556e-03
E_L2starB1: 1.165256e-01
E_L2starB2: 1.106189e-01
E_L2starB3: 3.203236e-02
absE_L2starD1: 4.610758e-01
absE_L2starD2: 4.799246e-01
absE_L2starD3: 2.750516e-02
relE_L2starD: 3.624722e-01
absE_L2starTheta1: 2.637121e-03
absE_L2starTheta2: 2.461624e-03
absE_L2starTheta3: 6.844060e-03
relE_L2starTheta: 3.797812e-03
absE_L2starB1: 8.652881e-02
absE_L2starB2: 8.178727e-02
absE_L2starB3: 3.203236e-02
relE_L2starB: 1.432487e-01
N_L2starD1: 9.522471e-01
N_L2starD2: 9.508057e-01
N_L2starD3: 9.769463e-01
N_L2starTheta1: 1.060510e+00
N_L2starTheta2: 1.060507e+00
N_L2starTheta3: 1.023677e+00
N_L2starB1: 7.425735e-01
N_L2starB2: 7.393609e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 5.907989e-02
E_cstarD2: 5.622005e-02
E_cstarD3: 2.160597e-02
E_ctheta1: 2.616014e-03
E_ctheta2: 2.594127e-03
E_ctheta3: 2.327791e-03
E_cstarB1: 5.103584e-02
E_cstarB2: 4.743298e-02
E_cstarB3: 3.066451e-02
absE_cstarD1: 5.007045e-02
absE_cstarD2: 4.764673e-02
absE_cstarD3: 2.110765e-02
absE_ctheta1: 2.774254e-03
absE_ctheta2: 2.751044e-03
absE_ctheta3: 2.382903e-03
absE_cstarB1: 3.568951e-02
absE_cstarB2: 3.317002e-02
absE_cstarB3: 3.066451e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.853780e-02
ConstraintTheta2: 9.861590e-02
ConstraintTheta3: 1.051205e-01
ConstraintB1: 9.689742e-01
ConstraintB2: 1.001031e+00
ConstraintB3: 1.143029e-01
TwallDDRCore: 6.200000e-01
TprocDDRCore: 1.930000e+00
TwallAssemble: 7.132174e+00
TprocAssemble: 8.342500e+01
TwallSolve: 2.897826e+00
TprocSolve: 4.935774e+02
TwallRun: 5.061300e+02
TprocRun: 3.527669e+04
TwallNorms: 1.200000e-01
TprocNorms: 1.231000e+01


==> results/ecddr-einstein-wp/gowdy/stab_5/Tetgen-Cube-0_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
5.400000e-01  8.200000e-01  7.130000e-01   6.027900e+01   2.460000e-01  4.789600e+01  1.308000e+01  1.308690e+03
5.300000e-01  9.100000e-01  1.230000e+00   6.236000e+01   3.323077e-01  7.474385e+01  2.568000e+01  2.255150e+03
5.600000e-01  1.110000e+00  2.230000e+00   6.498650e+01   5.810000e-01  1.149890e+02  6.636000e+01  4.861530e+03
5.900000e-01  1.360000e+00  3.867097e+00   7.170452e+01   1.198065e+00  2.063555e+02  1.776400e+02  1.203710e+04
6.200000e-01  1.930000e+00  7.132174e+00   8.342500e+01   2.897826e+00  4.935774e+02  5.061300e+02  3.527669e+04


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       5.284965e-01  --     1.981561e+00  --        3.177525e-01  --         2.769248e-02  --         4.463067e-02  --            5.039159e-02      --             2.913249e-01  --     1.583413e+00  --        8.267925e-01  --
0    0.454124  0.0142857   1.120708e+00  -1.25  1.550805e+00  0.41      3.548835e-01  -0.18      1.358078e-02  1.19       2.511797e-02  0.96          3.439660e-02      0.64           2.699945e-01  0.13   9.199672e-01  0.91      4.987299e-01  0.84
0    0.305313  0.01        1.026240e+00  0.22   1.382911e+00  0.29      3.571884e-01  -0.02      1.016080e-02  0.73       2.463295e-02  0.05          2.574989e-02      0.73           2.416868e-01  0.28   6.246411e-01  0.98      3.617754e-01  0.81
0    0.221382  0.00714286  9.767591e-01  0.15   1.175522e+00  0.51      3.516967e-01  0.05       9.987988e-03  0.05       2.239034e-02  0.30          2.175870e-02      0.52           2.211156e-01  0.28   5.084892e-01  0.64      2.894662e-01  0.69
0    0.176754  0.00588235  8.912230e-01  0.41   9.359933e-01  1.01      3.348928e-01  0.22       9.637808e-03  0.16       1.989583e-02  0.52          1.930781e-02      0.53           1.979308e-01  0.49   3.982887e-01  1.08      2.390173e-01  0.85


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       1.924846e+00  --     1.981561e+00  --        3.177525e-01  --         3.377813e-02  --         4.463067e-02  --            5.039159e-02      --             2.942105e-01  --     1.583413e+00  --        8.267925e-01  --
0    0.454124  0.0142857   1.313907e+00  0.64   1.550805e+00  0.41      3.548835e-01  -0.18      1.319747e-02  1.57       2.511797e-02  0.96          3.439660e-02      0.64           2.800930e-01  0.08   9.199672e-01  0.91      4.987299e-01  0.84
0    0.305313  0.01        1.072439e+00  0.51   1.382911e+00  0.29      3.571884e-01  -0.02      9.699205e-03  0.78       2.463295e-02  0.05          2.574989e-02      0.73           2.515968e-01  0.27   6.246411e-01  0.98      3.617754e-01  0.81
0    0.221382  0.00714286  9.865774e-01  0.26   1.175522e+00  0.51      3.516967e-01  0.05       9.626744e-03  0.02       2.239034e-02  0.30          2.175870e-02      0.52           2.323130e-01  0.25   5.084892e-01  0.64      2.894662e-01  0.69
0    0.176754  0.00588235  8.938572e-01  0.44   9.359933e-01  1.01      3.348928e-01  0.22       9.578630e-03  0.02       1.989583e-02  0.52          1.930781e-02      0.53           2.058777e-01  0.54   3.982887e-01  1.08      2.390173e-01  0.85


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       5.343157e-02  --     1.981561e+00  --        3.177525e-01  --         7.065193e-02  --         4.463067e-02  --            5.039159e-02      --             5.719473e-03  --     1.583413e+00  --        8.267925e-01  --
0    0.454124  0.0142857   4.750905e-02  0.20   1.550805e+00  0.41      3.548835e-01  -0.18      4.759254e-02  0.66       2.511797e-02  0.96          3.439660e-02      0.64           8.466861e-03  -0.65  9.199672e-01  0.91      4.987299e-01  0.84
0    0.305313  0.01        3.784249e-02  0.57   1.382911e+00  0.29      3.571884e-01  -0.02      5.313388e-02  -0.28      2.463295e-02  0.05          2.574989e-02      0.73           1.821901e-02  -1.93  6.246411e-01  0.98      3.617754e-01  0.81
0    0.221382  0.00714286  2.666171e-02  1.09   1.175522e+00  0.51      3.516967e-01  0.05       4.676513e-02  0.40       2.239034e-02  0.30          2.175870e-02      0.52           2.835896e-02  -1.38  5.084892e-01  0.64      2.894662e-01  0.69
0    0.176754  0.00588235  2.171437e-02  0.91   9.359933e-01  1.01      3.348928e-01  0.22       3.977250e-02  0.72       1.989583e-02  0.52          1.930781e-02      0.53           3.599672e-02  -1.06  3.982887e-01  1.08      2.390173e-01  0.85


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta  E_L2B         RateB  absE_L2B      RateSumB
0    0.826611  0.025       5.284965e-01  --     1.981561e+00  --        2.769248e-02  --         4.463067e-02  --            2.913249e-01  --     1.583413e+00  --
--   --        --          1.924846e+00  --     --            --        3.377813e-02  --         --            --            2.942105e-01  --     --            --
--   --        --          5.343157e-02  --     --            --        7.065193e-02  --         --            --            5.719473e-03  --     --            --
0    0.454124  0.0142857   1.120708e+00  -1.25  1.550805e+00  0.41      1.358078e-02  1.19       2.511797e-02  0.96          2.699945e-01  0.13   9.199672e-01  0.91
--   --        --          1.313907e+00  0.64   --            --        1.319747e-02  1.57       --            --            2.800930e-01  0.08   --            --
--   --        --          4.750905e-02  0.20   --            --        4.759254e-02  0.66       --            --            8.466861e-03  -0.65  --            --
0    0.305313  0.01        1.026240e+00  0.22   1.382911e+00  0.29      1.016080e-02  0.73       2.463295e-02  0.05          2.416868e-01  0.28   6.246411e-01  0.98
--   --        --          1.072439e+00  0.51   --            --        9.699205e-03  0.78       --            --            2.515968e-01  0.27   --            --
--   --        --          3.784249e-02  0.57   --            --        5.313388e-02  -0.28      --            --            1.821901e-02  -1.93  --            --
0    0.221382  0.00714286  9.767591e-01  0.15   1.175522e+00  0.51      9.987988e-03  0.05       2.239034e-02  0.30          2.211156e-01  0.28   5.084892e-01  0.64
--   --        --          9.865774e-01  0.26   --            --        9.626744e-03  0.02       --            --            2.323130e-01  0.25   --            --
--   --        --          2.666171e-02  1.09   --            --        4.676513e-02  0.40       --            --            2.835896e-02  -1.38  --            --
0    0.176754  0.00588235  8.912230e-01  0.41   9.359933e-01  1.01      9.637808e-03  0.16       1.989583e-02  0.52          1.979308e-01  0.49   3.982887e-01  1.08
--   --        --          8.938572e-01  0.44   --            --        9.578630e-03  0.02       --            --            2.058777e-01  0.54   --            --
--   --        --          2.171437e-02  0.91   --            --        3.977250e-02  0.72       --            --            3.599672e-02  -1.06  --            --


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       5.284965e-01  --     1.981561e+00  --        2.769248e-02  --         4.463067e-02  --            2.913249e-01  --     1.583413e+00  --
0    0.454124  0.0142857   1.120708e+00  -1.25  1.550805e+00  0.41      1.358078e-02  1.19       2.511797e-02  0.96          2.699945e-01  0.13   9.199672e-01  0.91
0    0.305313  0.01        1.026240e+00  0.22   1.382911e+00  0.29      1.016080e-02  0.73       2.463295e-02  0.05          2.416868e-01  0.28   6.246411e-01  0.98
0    0.221382  0.00714286  9.767591e-01  0.15   1.175522e+00  0.51      9.987988e-03  0.05       2.239034e-02  0.30          2.211156e-01  0.28   5.084892e-01  0.64
0    0.176754  0.00588235  8.912230e-01  0.41   9.359933e-01  1.01      9.637808e-03  0.16       1.989583e-02  0.52          1.979308e-01  0.49   3.982887e-01  1.08


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       1.924846e+00  --     --            --        3.377813e-02  --         --            --            2.942105e-01  --     --            --
0    0.454124  0.0142857   1.313907e+00  0.64   --            --        1.319747e-02  1.57       --            --            2.800930e-01  0.08   --            --
0    0.305313  0.01        1.072439e+00  0.51   --            --        9.699205e-03  0.78       --            --            2.515968e-01  0.27   --            --
0    0.221382  0.00714286  9.865774e-01  0.26   --            --        9.626744e-03  0.02       --            --            2.323130e-01  0.25   --            --
0    0.176754  0.00588235  8.938572e-01  0.44   --            --        9.578630e-03  0.02       --            --            2.058777e-01  0.54   --            --


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       5.343157e-02  --     --            --        7.065193e-02  --         --            --            5.719473e-03  --     --            --
0    0.454124  0.0142857   4.750905e-02  0.20   --            --        4.759254e-02  0.66       --            --            8.466861e-03  -0.65  --            --
0    0.305313  0.01        3.784249e-02  0.57   --            --        5.313388e-02  -0.28      --            --            1.821901e-02  -1.93  --            --
0    0.221382  0.00714286  2.666171e-02  1.09   --            --        4.676513e-02  0.40       --            --            2.835896e-02  -1.38  --            --
0    0.176754  0.00588235  2.171437e-02  0.91   --            --        3.977250e-02  0.72       --            --            3.599672e-02  -1.06  --            --


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k0/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimX1: 272
DimX2: 162
Sizesystem: 2118
InitialTime: 1
FinalTime: 1.1
Timestep: 0.025
MinDetTheta: 0.966323
MaxResidual: 1.64985e-15
E_L2starD1: 5.284965e-01
E_L2starD2: 1.924846e+00
E_L2starD3: 5.343157e-02
E_L2starTheta1: 2.769248e-02
E_L2starTheta2: 3.377813e-02
E_L2starTheta3: 7.065193e-02
E_L2starB1: 2.913249e-01
E_L2starB2: 2.942105e-01
E_L2starB3: 5.719473e-03
absE_L2starD1: 1.475528e+00
absE_L2starD2: 3.766874e+00
absE_L2starD3: 5.222022e-02
relE_L2starD: 1.981561e+00
absE_L2starTheta1: 2.941651e-02
absE_L2starTheta2: 3.588103e-02
absE_L2starTheta3: 7.505045e-02
relE_L2starTheta: 4.463067e-02
absE_L2starB1: 1.057543e+00
absE_L2starB2: 1.151308e+00
absE_L2starB3: 5.719473e-03
relE_L2starB: 1.583413e+00
N_L2starD1: 2.791935e+00
N_L2starD2: 1.956974e+00
N_L2starD3: 9.773290e-01
N_L2starTheta1: 1.062256e+00
N_L2starTheta2: 1.063641e+00
N_L2starTheta3: 1.022347e+00
N_L2starB1: 3.630115e+00
N_L2starB2: 3.913211e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.560639e-01
E_cstarD2: 4.979662e-01
E_cstarD3: 4.142783e-02
E_ctheta1: 6.513023e-02
E_ctheta2: 6.618995e-02
E_ctheta3: 1.875636e-02
E_cstarB1: 8.051678e-01
E_cstarB2: 8.464125e-01
E_cstarB3: 1.402105e-03
absE_cstarD1: 3.865161e-01
absE_cstarD2: 4.220284e-01
absE_cstarD3: 4.047234e-02
absE_ctheta1: 6.906991e-02
absE_ctheta2: 7.019372e-02
absE_ctheta3: 1.920043e-02
absE_cstarB1: 5.630562e-01
absE_cstarB2: 5.918987e-01
absE_cstarB3: 1.402105e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 3.569578e-02
ConstraintTheta2: 5.714019e-02
ConstraintTheta3: 6.273776e-02
ConstraintB1: 6.431367e-02
ConstraintB2: 6.012575e-02
ConstraintB3: 2.877687e-03
TwallDDRCore: 5.300000e-01
TprocDDRCore: 7.400000e-01
TwallAssemble: 1.300000e-01
TprocAssemble: 2.420500e+01
TwallSolve: 2.150000e-01
TprocSolve: 3.314500e+01
TwallRun: 2.730000e+00
TprocRun: 3.077600e+02
TwallNorms: 2.000000e-01
TprocNorms: 2.260000e+00


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k0/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimX1: 1352
DimX2: 800
Sizesystem: 10512
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 0.989238
MaxResidual: 3.29262e-15
E_L2starD1: 1.120708e+00
E_L2starD2: 1.313907e+00
E_L2starD3: 4.750905e-02
E_L2starTheta1: 1.358078e-02
E_L2starTheta2: 1.319747e-02
E_L2starTheta3: 4.759254e-02
E_L2starB1: 2.699945e-01
E_L2starB2: 2.800930e-01
E_L2starB3: 8.466861e-03
absE_L2starD1: 1.866841e+00
absE_L2starD2: 2.230408e+00
absE_L2starD3: 4.641503e-02
relE_L2starD: 1.550805e+00
absE_L2starTheta1: 1.442379e-02
absE_L2starTheta2: 1.401670e-02
absE_L2starTheta3: 5.054682e-02
relE_L2starTheta: 2.511797e-02
absE_L2starB1: 6.202632e-01
absE_L2starB2: 6.579413e-01
absE_L2starB3: 8.466861e-03
relE_L2starB: 9.199672e-01
N_L2starD1: 1.665769e+00
N_L2starD2: 1.697538e+00
N_L2starD3: 9.769724e-01
N_L2starTheta1: 1.062074e+00
N_L2starTheta2: 1.061781e+00
N_L2starTheta3: 1.024692e+00
N_L2starB1: 2.297318e+00
N_L2starB2: 2.349010e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.255097e-01
E_cstarD2: 5.629504e-01
E_cstarD3: 2.636247e-02
E_ctheta1: 4.686735e-02
E_ctheta2: 4.688792e-02
E_ctheta3: 8.536850e-03
E_cstarB1: 4.826301e-01
E_cstarB2: 5.135172e-01
E_cstarB3: 9.179265e-04
absE_cstarD1: 4.453717e-01
absE_cstarD2: 4.771028e-01
absE_cstarD3: 2.575445e-02
absE_ctheta1: 4.970231e-02
absE_ctheta2: 4.972413e-02
absE_ctheta3: 8.738965e-03
absE_cstarB1: 3.375046e-01
absE_cstarB2: 3.591041e-01
absE_cstarB3: 9.179265e-04
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.147014e-02
ConstraintTheta2: 3.520361e-02
ConstraintTheta3: 3.843982e-02
ConstraintB1: 4.361876e-02
ConstraintB2: 4.314444e-02
ConstraintB3: 5.177550e-03
TwallDDRCore: 5.400000e-01
TprocDDRCore: 8.400000e-01
TwallAssemble: 5.328571e-01
TprocAssemble: 5.544714e+01
TwallSolve: 4.228571e-01
TprocSolve: 8.618000e+01
TwallRun: 8.840000e+00
TprocRun: 1.086610e+03
TwallNorms: 2.100000e-01
TprocNorms: 1.324000e+01


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k0/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimX1: 4018
DimX2: 2351
Sizesystem: 31161
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 0.977153
MaxResidual: 5.3706e-15
E_L2starD1: 1.026240e+00
E_L2starD2: 1.072439e+00
E_L2starD3: 3.784249e-02
E_L2starTheta1: 1.016080e-02
E_L2starTheta2: 9.699205e-03
E_L2starTheta3: 5.313388e-02
E_L2starB1: 2.416868e-01
E_L2starB2: 2.515968e-01
E_L2starB3: 1.821901e-02
absE_L2starD1: 1.797683e+00
absE_L2starD2: 1.860408e+00
absE_L2starD3: 3.697095e-02
relE_L2starD: 1.382911e+00
absE_L2starTheta1: 1.078277e-02
absE_L2starTheta2: 1.029293e-02
absE_L2starTheta3: 5.638639e-02
relE_L2starTheta: 2.463295e-02
absE_L2starB1: 4.124259e-01
absE_L2starB2: 4.429818e-01
absE_L2starB3: 1.821901e-02
relE_L2starB: 6.246411e-01
N_L2starD1: 1.751718e+00
N_L2starD2: 1.734744e+00
N_L2starD3: 9.769691e-01
N_L2starTheta1: 1.061214e+00
N_L2starTheta2: 1.061212e+00
N_L2starTheta3: 1.024128e+00
N_L2starB1: 1.706448e+00
N_L2starB2: 1.760681e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.474491e-01
E_cstarD2: 5.565105e-01
E_cstarD3: 1.922024e-02
E_ctheta1: 3.290507e-02
E_ctheta2: 3.283703e-02
E_ctheta3: 1.099539e-02
E_cstarB1: 3.493487e-01
E_cstarB2: 3.708278e-01
E_cstarB3: 2.359759e-03
absE_cstarD1: 4.639654e-01
absE_cstarD2: 4.716450e-01
absE_cstarD3: 1.877694e-02
absE_ctheta1: 3.489547e-02
absE_ctheta2: 3.482331e-02
absE_ctheta3: 1.125571e-02
absE_cstarB1: 2.443005e-01
absE_cstarB2: 2.593210e-01
absE_cstarB3: 2.359759e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.483338e-02
ConstraintTheta2: 2.500210e-02
ConstraintTheta3: 2.701761e-02
ConstraintB1: 3.239887e-02
ConstraintB2: 3.236733e-02
ConstraintB3: 5.003723e-03
TwallDDRCore: 5.800000e-01
TprocDDRCore: 1.100000e+00
TwallAssemble: 1.519000e+00
TprocAssemble: 6.669500e+01
TwallSolve: 1.036000e+00
TprocSolve: 1.662030e+02
TwallRun: 2.952000e+01
TprocRun: 2.751410e+03
TwallNorms: 3.800000e-01
TprocNorms: 5.941000e+01


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k0/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimX1: 8736
DimX2: 5096
Sizesystem: 67704
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00714286
MinDetTheta: 0.971368
MaxResidual: 9.85209e-15
E_L2starD1: 9.767591e-01
E_L2starD2: 9.865774e-01
E_L2starD3: 2.666171e-02
E_L2starTheta1: 9.987988e-03
E_L2starTheta2: 9.626744e-03
E_L2starTheta3: 4.676513e-02
E_L2starB1: 2.211156e-01
E_L2starB2: 2.323130e-01
E_L2starB3: 2.835896e-02
absE_L2starD1: 1.557463e+00
absE_L2starD2: 1.557419e+00
absE_L2starD3: 2.604716e-02
relE_L2starD: 1.175522e+00
absE_L2starTheta1: 1.059437e-02
absE_L2starTheta2: 1.021119e-02
absE_L2starTheta3: 4.960430e-02
relE_L2starTheta: 2.239034e-02
absE_L2starB1: 3.270696e-01
absE_L2starB2: 3.557474e-01
absE_L2starB3: 2.835896e-02
relE_L2starB: 5.084892e-01
N_L2starD1: 1.594521e+00
N_L2starD2: 1.578608e+00
N_L2starD3: 9.769502e-01
N_L2starTheta1: 1.060711e+00
N_L2starTheta2: 1.060757e+00
N_L2starTheta3: 1.023917e+00
N_L2starB1: 1.479179e+00
N_L2starB2: 1.531328e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.456237e-01
E_cstarD2: 5.438570e-01
E_cstarD3: 1.676103e-02
E_ctheta1: 2.562332e-02
E_ctheta2: 2.545911e-02
E_ctheta3: 1.392160e-02
E_cstarB1: 2.771122e-01
E_cstarB2: 2.957111e-01
E_cstarB3: 4.272173e-03
absE_cstarD1: 4.624184e-01
absE_cstarD2: 4.609211e-01
absE_cstarD3: 1.637446e-02
absE_ctheta1: 2.717326e-02
absE_ctheta2: 2.699911e-02
absE_ctheta3: 1.425121e-02
absE_cstarB1: 1.937854e-01
absE_cstarB2: 2.067916e-01
absE_cstarB3: 4.272173e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.196029e-02
ConstraintTheta2: 1.986183e-02
ConstraintTheta3: 2.137527e-02
ConstraintB1: 2.510956e-02
ConstraintB2: 2.502524e-02
ConstraintB3: 2.010836e-03
TwallDDRCore: 5.900000e-01
TprocDDRCore: 1.460000e+00
TwallAssemble: 3.225000e+00
TprocAssemble: 8.108429e+01
TwallSolve: 2.592857e+00
TprocSolve: 4.447229e+02
TwallRun: 8.966000e+01
TprocRun: 8.596230e+03
TwallNorms: 8.200000e-01
TprocNorms: 1.260300e+02


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k0/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimX1: 16354
DimX2: 9507
Sizesystem: 126645
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00588235
MinDetTheta: 0.970166
MaxResidual: 1.45275e-14
E_L2starD1: 8.912230e-01
E_L2starD2: 8.938572e-01
E_L2starD3: 2.171437e-02
E_L2starTheta1: 9.637808e-03
E_L2starTheta2: 9.578630e-03
E_L2starTheta3: 3.977250e-02
E_L2starB1: 1.979308e-01
E_L2starB2: 2.058777e-01
E_L2starB3: 3.599672e-02
absE_L2starD1: 1.240716e+00
absE_L2starD2: 1.238992e+00
absE_L2starD3: 2.121375e-02
relE_L2starD: 9.359933e-01
absE_L2starTheta1: 1.022216e-02
absE_L2starTheta2: 1.015939e-02
absE_L2starTheta3: 4.218395e-02
relE_L2starTheta: 1.989583e-02
absE_L2starB1: 2.527003e-01
absE_L2starB2: 2.683518e-01
absE_L2starB3: 3.599672e-02
relE_L2starB: 3.982887e-01
N_L2starD1: 1.392150e+00
N_L2starD2: 1.386119e+00
N_L2starD3: 9.769450e-01
N_L2starTheta1: 1.060631e+00
N_L2starTheta2: 1.060635e+00
N_L2starTheta3: 1.023810e+00
N_L2starB1: 1.276711e+00
N_L2starB2: 1.303453e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.208885e-01
E_cstarD2: 5.178940e-01
E_cstarD3: 1.478325e-02
E_ctheta1: 2.118081e-02
E_ctheta2: 2.112714e-02
E_ctheta3: 1.548269e-02
E_cstarB1: 2.259951e-01
E_cstarB2: 2.426746e-01
E_cstarB3: 6.548983e-03
absE_cstarD1: 4.414551e-01
absE_cstarD2: 4.389173e-01
absE_cstarD3: 1.444229e-02
absE_ctheta1: 2.246202e-02
absE_ctheta2: 2.240510e-02
absE_ctheta3: 1.584925e-02
absE_cstarB1: 1.580390e-01
absE_cstarB2: 1.697030e-01
absE_cstarB3: 6.548983e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 9.815909e-03
ConstraintTheta2: 1.622683e-02
ConstraintTheta3: 1.741450e-02
ConstraintB1: 2.038535e-02
ConstraintB2: 2.036611e-02
ConstraintB3: 1.892113e-03
TwallDDRCore: 6.400000e-01
TprocDDRCore: 2.140000e+00
TwallAssemble: 6.091176e+00
TprocAssemble: 1.122153e+02
TwallSolve: 7.254118e+00
TprocSolve: 1.454802e+03
TwallRun: 2.417000e+02
TprocRun: 2.944680e+04
TwallNorms: 1.230000e+00
TprocNorms: 2.192000e+02


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k1/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.826611  0.02        1.696225e+00  --     1.374695e+00  --        2.743157e-01  --         1.184341e-02  --         2.678720e-02  --            2.525338e-02      --             2.850702e-01  --     7.400593e-01  --        2.879917e-01  --
1    0.454124  0.00666667  9.824011e-01  0.91   1.020750e+00  0.50      2.100692e-01  0.45       4.906376e-03  1.47       1.874766e-02  0.60          9.722545e-03      1.59           2.189352e-01  0.44   3.299201e-01  1.35      1.282957e-01  1.35
1    0.305313  0.0030303   5.995392e-01  1.24   4.096964e-01  2.30      9.582173e-02  1.98       2.500685e-03  1.70       8.211552e-03  2.08          4.745867e-03      1.81           1.353610e-01  1.21   1.649188e-01  1.75      6.248971e-02  1.81
1    0.221382  0.0016129   4.115888e-01  1.17   2.576046e-01  1.44      4.929209e-02  2.07       1.687912e-03  1.22       5.007329e-03  1.54          2.655162e-03      1.81           9.177970e-02  1.21   1.046195e-01  1.42      4.357153e-02  1.12
1    0.176754  0.00103093  2.794974e-01  1.72   1.779063e-01  1.64      3.892540e-02  1.05       1.569549e-03  0.32       3.635455e-03  1.42          2.006087e-03      1.25           7.912703e-02  0.66   8.758163e-02  0.79      5.316349e-02  -0.88


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k1/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.826611  0.02        5.403503e-01  --     1.374695e+00  --        2.743157e-01  --         1.741911e-02  --         2.678720e-02  --            2.525338e-02      --             2.843441e-01  --     7.400593e-01  --        2.879917e-01  --
1    0.454124  0.00666667  7.712760e-01  -0.59  1.020750e+00  0.50      2.100692e-01  0.45       5.515479e-03  1.92       1.874766e-02  0.60          9.722545e-03      1.59           2.114850e-01  0.49   3.299201e-01  1.35      1.282957e-01  1.35
1    0.305313  0.0030303   4.816397e-01  1.19   4.096964e-01  2.30      9.582173e-02  1.98       2.763614e-03  1.74       8.211552e-03  2.08          4.745867e-03      1.81           1.313670e-01  1.20   1.649188e-01  1.75      6.248971e-02  1.81
1    0.221382  0.0016129   3.302647e-01  1.17   2.576046e-01  1.44      4.929209e-02  2.07       1.793304e-03  1.35       5.007329e-03  1.54          2.655162e-03      1.81           8.923892e-02  1.20   1.046195e-01  1.42      4.357153e-02  1.12
1    0.176754  0.00103093  2.366598e-01  1.48   1.779063e-01  1.64      3.892540e-02  1.05       1.555534e-03  0.63       3.635455e-03  1.42          2.006087e-03      1.25           7.176262e-02  0.97   8.758163e-02  0.79      5.316349e-02  -0.88


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k1/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.826611  0.02        4.966199e-02  --     1.374695e+00  --        2.743157e-01  --         5.013679e-02  --         2.678720e-02  --            2.525338e-02      --             2.113842e-02  --     7.400593e-01  --        2.879917e-01  --
1    0.454124  0.00666667  3.294871e-02  0.68   1.020750e+00  0.50      2.100692e-01  0.45       4.516472e-02  0.17       1.874766e-02  0.60          9.722545e-03      1.59           2.982593e-02  -0.57  3.299201e-01  1.35      1.282957e-01  1.35
1    0.305313  0.0030303   1.580580e-02  1.85   4.096964e-01  2.30      9.582173e-02  1.98       1.908462e-02  2.17       8.211552e-03  2.08          4.745867e-03      1.81           2.370687e-02  0.58   1.649188e-01  1.75      6.248971e-02  1.81
1    0.221382  0.0016129   1.479725e-02  0.21   2.576046e-01  1.44      4.929209e-02  2.07       1.136687e-02  1.61       5.007329e-03  1.54          2.655162e-03      1.81           1.474875e-02  1.48   1.046195e-01  1.42      4.357153e-02  1.12
1    0.176754  0.00103093  2.446112e-02  -2.23  1.779063e-01  1.64      3.892540e-02  1.05       7.655056e-03  1.76       3.635455e-03  1.42          2.006087e-03      1.25           1.528541e-02  -0.16  8.758163e-02  0.79      5.316349e-02  -0.88


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k1/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta  E_L2B         RateB  absE_L2B      RateSumB
1    0.826611  0.02        1.696225e+00  --     1.374695e+00  --        1.184341e-02  --         2.678720e-02  --            2.850702e-01  --     7.400593e-01  --
--   --        --          5.403503e-01  --     --            --        1.741911e-02  --         --            --            2.843441e-01  --     --            --
--   --        --          4.966199e-02  --     --            --        5.013679e-02  --         --            --            2.113842e-02  --     --            --
1    0.454124  0.00666667  9.824011e-01  0.91   1.020750e+00  0.50      4.906376e-03  1.47       1.874766e-02  0.60          2.189352e-01  0.44   3.299201e-01  1.35
--   --        --          7.712760e-01  -0.59  --            --        5.515479e-03  1.92       --            --            2.114850e-01  0.49   --            --
--   --        --          3.294871e-02  0.68   --            --        4.516472e-02  0.17       --            --            2.982593e-02  -0.57  --            --
1    0.305313  0.0030303   5.995392e-01  1.24   4.096964e-01  2.30      2.500685e-03  1.70       8.211552e-03  2.08          1.353610e-01  1.21   1.649188e-01  1.75
--   --        --          4.816397e-01  1.19   --            --        2.763614e-03  1.74       --            --            1.313670e-01  1.20   --            --
--   --        --          1.580580e-02  1.85   --            --        1.908462e-02  2.17       --            --            2.370687e-02  0.58   --            --
1    0.221382  0.0016129   4.115888e-01  1.17   2.576046e-01  1.44      1.687912e-03  1.22       5.007329e-03  1.54          9.177970e-02  1.21   1.046195e-01  1.42
--   --        --          3.302647e-01  1.17   --            --        1.793304e-03  1.35       --            --            8.923892e-02  1.20   --            --
--   --        --          1.479725e-02  0.21   --            --        1.136687e-02  1.61       --            --            1.474875e-02  1.48   --            --
1    0.176754  0.00103093  2.794974e-01  1.72   1.779063e-01  1.64      1.569549e-03  0.32       3.635455e-03  1.42          7.912703e-02  0.66   8.758163e-02  0.79
--   --        --          2.366598e-01  1.48   --            --        1.555534e-03  0.63       --            --            7.176262e-02  0.97   --            --
--   --        --          2.446112e-02  -2.23  --            --        7.655056e-03  1.76       --            --            1.528541e-02  -0.16  --            --


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k1/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.826611  0.02        1.696225e+00  --     1.374695e+00  --        1.184341e-02  --         2.678720e-02  --            2.850702e-01  --     7.400593e-01  --
1    0.454124  0.00666667  9.824011e-01  0.91   1.020750e+00  0.50      4.906376e-03  1.47       1.874766e-02  0.60          2.189352e-01  0.44   3.299201e-01  1.35
1    0.305313  0.0030303   5.995392e-01  1.24   4.096964e-01  2.30      2.500685e-03  1.70       8.211552e-03  2.08          1.353610e-01  1.21   1.649188e-01  1.75
1    0.221382  0.0016129   4.115888e-01  1.17   2.576046e-01  1.44      1.687912e-03  1.22       5.007329e-03  1.54          9.177970e-02  1.21   1.046195e-01  1.42
1    0.176754  0.00103093  2.794974e-01  1.72   1.779063e-01  1.64      1.569549e-03  0.32       3.635455e-03  1.42          7.912703e-02  0.66   8.758163e-02  0.79


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k1/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.826611  0.02        5.403503e-01  --     --            --        1.741911e-02  --         --            --            2.843441e-01  --     --            --
1    0.454124  0.00666667  7.712760e-01  -0.59  --            --        5.515479e-03  1.92       --            --            2.114850e-01  0.49   --            --
1    0.305313  0.0030303   4.816397e-01  1.19   --            --        2.763614e-03  1.74       --            --            1.313670e-01  1.20   --            --
1    0.221382  0.0016129   3.302647e-01  1.17   --            --        1.793304e-03  1.35       --            --            8.923892e-02  1.20   --            --
1    0.176754  0.00103093  2.366598e-01  1.48   --            --        1.555534e-03  0.63       --            --            7.176262e-02  0.97   --            --


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k1/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.826611  0.02        4.966199e-02  --     --            --        5.013679e-02  --         --            --            2.113842e-02  --     --            --
1    0.454124  0.00666667  3.294871e-02  0.68   --            --        4.516472e-02  0.17       --            --            2.982593e-02  -0.57  --            --
1    0.305313  0.0030303   1.580580e-02  1.85   --            --        1.908462e-02  2.17       --            --            2.370687e-02  0.58   --            --
1    0.221382  0.0016129   1.479725e-02  0.21   --            --        1.136687e-02  1.61       --            --            1.474875e-02  1.48   --            --
1    0.176754  0.00103093  2.446112e-02  -2.23  --            --        7.655056e-03  1.76       --            --            1.528541e-02  -0.16  --            --


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k1/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimX1: 1138
DimX2: 648
Sizesystem: 8772
InitialTime: 1
FinalTime: 1.1
Timestep: 0.02
MinDetTheta: 0.96174
MaxResidual: 3.3541e-15
E_L2starD1: 1.696225e+00
E_L2starD2: 5.403503e-01
E_L2starD3: 4.966199e-02
E_L2starTheta1: 1.184341e-02
E_L2starTheta2: 1.741911e-02
E_L2starTheta3: 5.013679e-02
E_L2starB1: 2.850702e-01
E_L2starB2: 2.843441e-01
E_L2starB3: 2.113842e-02
absE_L2starD1: 2.568162e+00
absE_L2starD2: 1.056425e+00
absE_L2starD3: 4.852045e-02
relE_L2starD: 1.374695e+00
absE_L2starTheta1: 1.256494e-02
absE_L2starTheta2: 1.848032e-02
absE_L2starTheta3: 5.319123e-02
relE_L2starTheta: 2.678720e-02
absE_L2starB1: 4.769256e-01
absE_L2starB2: 5.369873e-01
absE_L2starB3: 2.113842e-02
relE_L2starB: 7.400593e-01
N_L2starD1: 1.514046e+00
N_L2starD2: 1.955075e+00
N_L2starD3: 9.770139e-01
N_L2starTheta1: 1.060922e+00
N_L2starTheta2: 1.061819e+00
N_L2starTheta3: 1.023779e+00
N_L2starB1: 1.673011e+00
N_L2starB2: 1.888512e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.660208e-01
E_cstarD2: 3.804049e-01
E_cstarD3: 1.597540e-02
E_ctheta1: 3.070899e-02
E_ctheta2: 3.444227e-02
E_ctheta3: 1.008223e-02
E_cstarB1: 2.477936e-01
E_cstarB2: 3.104789e-01
E_cstarB3: 1.238530e-02
absE_cstarD1: 3.949546e-01
absE_cstarD2: 3.223947e-01
absE_cstarD3: 1.560694e-02
absE_ctheta1: 3.256655e-02
absE_ctheta2: 3.652565e-02
absE_ctheta3: 1.032094e-02
absE_cstarB1: 1.732828e-01
absE_cstarB2: 2.171188e-01
absE_cstarB3: 1.238530e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 6.789424e-02
ConstraintTheta2: 1.187192e-01
ConstraintTheta3: 1.282944e-01
ConstraintB1: 4.091290e-01
ConstraintB2: 3.603242e-01
ConstraintB3: 8.262924e-02
TwallDDRCore: 5.500000e-01
TprocDDRCore: 7.800000e-01
TwallAssemble: 3.394000e+00
TprocAssemble: 6.326200e+01
TwallSolve: 4.440000e-01
TprocSolve: 8.288000e+01
TwallRun: 2.133000e+01
TprocRun: 8.220400e+02
TwallNorms: 2.100000e-01
TprocNorms: 2.220000e+00


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k1/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimX1: 5604
DimX2: 3150
Sizesystem: 43074
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00666667
MinDetTheta: 0.951689
MaxResidual: 1.33041e-14
E_L2starD1: 9.824011e-01
E_L2starD2: 7.712760e-01
E_L2starD3: 3.294871e-02
E_L2starTheta1: 4.906376e-03
E_L2starTheta2: 5.515479e-03
E_L2starTheta3: 4.516472e-02
E_L2starB1: 2.189352e-01
E_L2starB2: 2.114850e-01
E_L2starB3: 2.982593e-02
absE_L2starD1: 1.503901e+00
absE_L2starD2: 1.191295e+00
absE_L2starD3: 3.218979e-02
relE_L2starD: 1.020750e+00
absE_L2starTheta1: 5.203684e-03
absE_L2starTheta2: 5.849696e-03
absE_L2starTheta3: 4.790153e-02
relE_L2starTheta: 1.874766e-02
absE_L2starB1: 2.199281e-01
absE_L2starB2: 2.116742e-01
absE_L2starB3: 2.982593e-02
relE_L2starB: 3.299201e-01
N_L2starD1: 1.530842e+00
N_L2starD2: 1.544577e+00
N_L2starD3: 9.769664e-01
N_L2starTheta1: 1.060596e+00
N_L2starTheta2: 1.060632e+00
N_L2starTheta3: 1.023762e+00
N_L2starB1: 1.004535e+00
N_L2starB2: 1.000895e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 3.737290e-01
E_cstarD2: 2.711693e-01
E_cstarD3: 1.508707e-02
E_ctheta1: 7.599403e-03
E_ctheta2: 8.775394e-03
E_ctheta3: 1.290326e-02
E_cstarB1: 1.244950e-01
E_cstarB2: 1.160976e-01
E_cstarB3: 1.118810e-02
absE_cstarD1: 3.167369e-01
absE_cstarD2: 2.298171e-01
absE_cstarD3: 1.473910e-02
absE_ctheta1: 8.059084e-03
absE_ctheta2: 9.306210e-03
absE_ctheta3: 1.320875e-02
absE_cstarB1: 8.705973e-02
absE_cstarB2: 8.118737e-02
absE_cstarB3: 1.118810e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 7.311163e-02
ConstraintTheta2: 1.238276e-01
ConstraintTheta3: 1.316356e-01
ConstraintB1: 6.585797e-01
ConstraintB2: 6.274149e-01
ConstraintB3: 1.389864e-01
TwallDDRCore: 5.600000e-01
TprocDDRCore: 9.900000e-01
TwallAssemble: 6.528667e+00
TprocAssemble: 1.866253e+02
TwallSolve: 2.014000e+00
TprocSolve: 3.047987e+02
TwallRun: 1.367400e+02
TprocRun: 8.457130e+03
TwallNorms: 2.500000e-01
TprocNorms: 1.710000e+01


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k1/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimX1: 16461
DimX2: 9111
Sizesystem: 126099
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0030303
MinDetTheta: 0.952275
MaxResidual: 3.32516e-14
E_L2starD1: 5.995392e-01
E_L2starD2: 4.816397e-01
E_L2starD3: 1.580580e-02
E_L2starTheta1: 2.500685e-03
E_L2starTheta2: 2.763614e-03
E_L2starTheta3: 1.908462e-02
E_L2starB1: 1.353610e-01
E_L2starB2: 1.313670e-01
E_L2starB3: 2.370687e-02
absE_L2starD1: 5.986325e-01
absE_L2starD2: 4.806122e-01
absE_L2starD3: 1.544135e-02
relE_L2starD: 4.096964e-01
absE_L2starTheta1: 2.652024e-03
absE_L2starTheta2: 2.930865e-03
absE_L2starTheta3: 2.023960e-02
relE_L2starTheta: 8.211552e-03
absE_L2starB1: 1.050906e-01
absE_L2starB2: 1.018589e-01
absE_L2starB3: 2.370687e-02
relE_L2starB: 1.649188e-01
N_L2starD1: 9.984876e-01
N_L2starD2: 9.978667e-01
N_L2starD3: 9.769420e-01
N_L2starTheta1: 1.060519e+00
N_L2starTheta2: 1.060522e+00
N_L2starTheta3: 1.023690e+00
N_L2starB1: 7.763729e-01
N_L2starB2: 7.753768e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 1.635310e-01
E_cstarD2: 1.293946e-01
E_cstarD3: 7.958180e-03
E_ctheta1: 3.879727e-03
E_ctheta2: 4.300042e-03
E_ctheta3: 6.105017e-03
E_cstarB1: 5.669397e-02
E_cstarB2: 5.137954e-02
E_cstarB3: 1.182237e-02
absE_cstarD1: 1.385932e-01
absE_cstarD2: 1.096625e-01
absE_cstarD3: 7.774632e-03
absE_ctheta1: 4.114408e-03
absE_ctheta2: 4.560148e-03
absE_ctheta3: 6.249557e-03
absE_cstarB1: 3.964626e-02
absE_cstarB2: 3.592986e-02
absE_cstarB3: 1.182237e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 7.519718e-02
ConstraintTheta2: 1.261769e-01
ConstraintTheta3: 1.348349e-01
ConstraintB1: 9.419616e-01
ConstraintB2: 9.229847e-01
ConstraintB3: 6.942164e-02
TwallDDRCore: 5.700000e-01
TprocDDRCore: 1.510000e+00
TwallAssemble: 1.858121e+01
TprocAssemble: 6.630200e+02
TwallSolve: 1.069364e+01
TprocSolve: 2.369516e+03
TwallRun: 1.005820e+03
TprocRun: 1.073541e+05
TwallNorms: 4.100000e-01
TprocNorms: 6.006000e+01


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k1/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimX1: 35676
DimX2: 19662
Sizesystem: 273042
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0016129
MinDetTheta: 0.959871
MaxResidual: 3.92578e-14
E_L2starD1: 4.115888e-01
E_L2starD2: 3.302647e-01
E_L2starD3: 1.479725e-02
E_L2starTheta1: 1.687912e-03
E_L2starTheta2: 1.793304e-03
E_L2starTheta3: 1.136687e-02
E_L2starB1: 9.177970e-02
E_L2starB2: 8.923892e-02
E_L2starB3: 1.474875e-02
absE_L2starD1: 3.747396e-01
absE_L2starD2: 2.991094e-01
absE_L2starD3: 1.445598e-02
relE_L2starD: 2.576046e-01
absE_L2starTheta1: 1.790022e-03
absE_L2starTheta2: 1.901789e-03
absE_L2starTheta3: 1.205451e-02
relE_L2starTheta: 5.007329e-03
absE_L2starB1: 6.671977e-02
absE_L2starB2: 6.485295e-02
absE_L2starB3: 1.474875e-02
relE_L2starB: 1.046195e-01
N_L2starD1: 9.104709e-01
N_L2starD2: 9.056658e-01
N_L2starD3: 9.769373e-01
N_L2starTheta1: 1.060495e+00
N_L2starTheta2: 1.060496e+00
N_L2starTheta3: 1.023681e+00
N_L2starB1: 7.269557e-01
N_L2starB2: 7.267340e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 7.846708e-02
E_cstarD2: 6.512912e-02
E_cstarD3: 1.024352e-02
E_ctheta1: 2.487925e-03
E_ctheta2: 2.642325e-03
E_ctheta3: 2.841714e-03
E_cstarB1: 3.958665e-02
E_cstarB2: 3.594917e-02
E_cstarB3: 8.116976e-03
absE_cstarD1: 6.650118e-02
absE_cstarD2: 5.519720e-02
absE_cstarD3: 1.000727e-02
absE_ctheta1: 2.638417e-03
absE_ctheta2: 2.802157e-03
absE_ctheta3: 2.908993e-03
absE_cstarB1: 2.768306e-02
absE_cstarB2: 2.513936e-02
absE_cstarB3: 8.116976e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 7.581082e-02
ConstraintTheta2: 1.266386e-01
ConstraintTheta3: 1.348118e-01
ConstraintB1: 1.228562e+00
ConstraintB2: 1.221165e+00
ConstraintB3: 4.820418e-02
TwallDDRCore: 6.300000e-01
TprocDDRCore: 2.410000e+00
TwallAssemble: 5.035323e+01
TprocAssemble: 1.645023e+03
TwallSolve: 4.252161e+01
TprocSolve: 1.187240e+04
TwallRun: 5.908560e+03
TprocRun: 8.665394e+05
TwallNorms: 7.900000e-01
TprocNorms: 1.339000e+02


==> results/ecddr-einstein-wp/gowdy/stab_5/Voro-small-0_k1/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 5
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimX1: 66553
DimX2: 36507
Sizesystem: 508839
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00103093
MinDetTheta: 0.958684
MaxResidual: 6.56386e-14
E_L2starD1: 2.794974e-01
E_L2starD2: 2.366598e-01
E_L2starD3: 2.446112e-02
E_L2starTheta1: 1.569549e-03
E_L2starTheta2: 1.555534e-03
E_L2starTheta3: 7.655056e-03
E_L2starB1: 7.912703e-02
E_L2starB2: 7.176262e-02
E_L2starB3: 1.528541e-02
absE_L2starD1: 2.446844e-01
absE_L2starD2: 2.067744e-01
absE_L2starD3: 2.389696e-02
relE_L2starD: 1.779063e-01
absE_L2starTheta1: 1.664493e-03
absE_L2starTheta2: 1.649631e-03
absE_L2starTheta3: 8.118123e-03
relE_L2starTheta: 3.635455e-03
absE_L2starB1: 5.622187e-02
absE_L2starB2: 5.098489e-02
absE_L2starB3: 1.528541e-02
relE_L2starB: 8.758163e-02
N_L2starD1: 8.754444e-01
N_L2starD2: 8.737199e-01
N_L2starD3: 9.769366e-01
N_L2starTheta1: 1.060492e+00
N_L2starTheta2: 1.060492e+00
N_L2starTheta3: 1.023678e+00
N_L2starB1: 7.105267e-01
N_L2starB2: 7.104658e-01
N_L2starB3: 0.000000e+00
E_cstarD1: 5.551990e-02
E_cstarD2: 4.601787e-02
E_cstarD3: 1.837663e-02
E_ctheta1: 1.987670e-03
E_ctheta2: 2.017826e-03
E_ctheta3: 2.013005e-03
E_cstarB1: 5.018050e-02
E_cstarB2: 4.305736e-02
E_cstarB3: 9.153268e-03
absE_cstarD1: 4.705335e-02
absE_cstarD2: 3.900034e-02
absE_cstarD3: 1.795279e-02
absE_ctheta1: 2.107902e-03
absE_ctheta2: 2.139883e-03
absE_ctheta3: 2.060664e-03
absE_cstarB1: 3.509137e-02
absE_cstarB2: 3.011014e-02
absE_cstarB3: 9.153268e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
N_cL2starB1: 6.993029e-01
N_cL2starB2: 6.993029e-01
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 7.650550e-02
ConstraintTheta2: 1.276916e-01
ConstraintTheta3: 1.357142e-01
ConstraintB1: 1.527385e+00
ConstraintB2: 1.526349e+00
ConstraintB3: 3.908895e-02
TwallDDRCore: 7.400000e-01
TprocDDRCore: 3.970000e+00
TwallAssemble: 1.045640e+02
TprocAssemble: 3.314870e+03
TwallSolve: 1.321098e+02
TprocSolve: 4.108378e+04
TwallRun: 2.343773e+04
TprocRun: 4.378703e+06
TwallNorms: 1.270000e+00
TprocNorms: 2.558700e+02


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   5.905118e-04  --     3.693034e-04  --        3.288450e-04  --         5.482670e-04  --         5.892599e-04  --            5.892597e-04      --             1.123169e-03  --     3.502491e-03  --        1.781786e-03  --
0    0.499828  0.0142857   5.765511e-04  0.21   3.595809e-04  0.24      2.898516e-04  1.13       4.690765e-04  1.40       5.039565e-04  1.40          5.039562e-04      1.40           1.073244e-03  0.41   3.430737e-03  0.19      1.923904e-03  -0.69
0    0.39203   0.0125      5.950899e-04  -0.13  3.950641e-04  -0.39     2.724677e-04  0.25       4.098795e-04  0.56       4.402324e-04  0.56          4.402318e-04      0.56           1.112837e-03  -0.15  3.512519e-03  -0.10     2.091840e-03  -0.34
0    0.313068  0.01        6.120667e-04  -0.13  4.033255e-04  -0.09     2.459922e-04  0.45       3.272781e-04  1.00       3.513757e-04  1.00          3.513751e-04      1.00           1.013108e-03  0.42   3.227836e-03  0.38      2.046105e-03  0.10
0    0.256759  0.00833333  6.752161e-04  -0.50  4.492337e-04  -0.54     2.431228e-04  0.06       2.723940e-04  0.93       2.923737e-04  0.93          2.923726e-04      0.93           9.682804e-04  0.23   3.065582e-03  0.26      2.011089e-03  0.09


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   1.651957e-04  --     3.693034e-04  --        3.288450e-04  --         8.485777e-04  --         5.892599e-04  --            5.892597e-04      --             1.689479e-03  --     3.502491e-03  --        1.781786e-03  --
0    0.499828  0.0142857   1.539081e-04  0.63   3.595809e-04  0.24      2.898516e-04  1.13       7.253188e-04  1.40       5.039565e-04  1.40          5.039562e-04      1.40           1.663323e-03  0.14   3.430737e-03  0.19      1.923904e-03  -0.69
0    0.39203   0.0125      1.668018e-04  -0.33  3.950641e-04  -0.39     2.724677e-04  0.25       6.333295e-04  0.56       4.402324e-04  0.56          4.402318e-04      0.56           1.694465e-03  -0.08  3.512519e-03  -0.10     2.091840e-03  -0.34
0    0.313068  0.01        1.622177e-04  0.12   4.033255e-04  -0.09     2.459922e-04  0.45       5.051909e-04  1.01       3.513757e-04  1.00          3.513751e-04      1.00           1.567758e-03  0.35   3.227836e-03  0.38      2.046105e-03  0.10
0    0.256759  0.00833333  1.743275e-04  -0.36  4.492337e-04  -0.54     2.431228e-04  0.06       4.201856e-04  0.93       2.923737e-04  0.93          2.923726e-04      0.93           1.487788e-03  0.26   3.065582e-03  0.26      2.011089e-03  0.09


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   1.329144e-03  --     3.693034e-04  --        3.288450e-04  --         3.448195e-04  --         5.892599e-04  --            5.892597e-04      --             6.898433e-04  --     3.502491e-03  --        1.781786e-03  --
0    0.499828  0.0142857   1.342782e-03  -0.09  3.595809e-04  0.24      2.898516e-04  1.13       2.951393e-04  1.39       5.039565e-04  1.40          5.039562e-04      1.40           6.941695e-04  -0.06  3.430737e-03  0.19      1.923904e-03  -0.69
0    0.39203   0.0125      1.596193e-03  -0.71  3.950641e-04  -0.39     2.724677e-04  0.25       2.579776e-04  0.55       4.402324e-04  0.56          4.402318e-04      0.56           7.052166e-04  -0.06  3.512519e-03  -0.10     2.091840e-03  -0.34
0    0.313068  0.01        1.678900e-03  -0.22  4.033255e-04  -0.09     2.459922e-04  0.45       2.060853e-04  1.00       3.513757e-04  1.00          3.513751e-04      1.00           6.469698e-04  0.38   3.227836e-03  0.38      2.046105e-03  0.10
0    0.256759  0.00833333  1.936027e-03  -0.72  4.492337e-04  -0.54     2.431228e-04  0.06       1.715836e-04  0.92       2.923737e-04  0.93          2.923726e-04      0.93           6.095143e-04  0.30   3.065582e-03  0.26      2.011089e-03  0.09


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta  E_L2B         RateB  absE_L2B      RateSumB
0    0.558943  0.0166667   5.905118e-04  --     3.693034e-04  --        5.482670e-04  --         5.892599e-04  --            1.123169e-03  --     3.502491e-03  --
--   --        --          1.651957e-04  --     --            --        8.485777e-04  --         --            --            1.689479e-03  --     --            --
--   --        --          1.329144e-03  --     --            --        3.448195e-04  --         --            --            6.898433e-04  --     --            --
0    0.499828  0.0142857   5.765511e-04  0.21   3.595809e-04  0.24      4.690765e-04  1.40       5.039565e-04  1.40          1.073244e-03  0.41   3.430737e-03  0.19
--   --        --          1.539081e-04  0.63   --            --        7.253188e-04  1.40       --            --            1.663323e-03  0.14   --            --
--   --        --          1.342782e-03  -0.09  --            --        2.951393e-04  1.39       --            --            6.941695e-04  -0.06  --            --
0    0.39203   0.0125      5.950899e-04  -0.13  3.950641e-04  -0.39     4.098795e-04  0.56       4.402324e-04  0.56          1.112837e-03  -0.15  3.512519e-03  -0.10
--   --        --          1.668018e-04  -0.33  --            --        6.333295e-04  0.56       --            --            1.694465e-03  -0.08  --            --
--   --        --          1.596193e-03  -0.71  --            --        2.579776e-04  0.55       --            --            7.052166e-04  -0.06  --            --
0    0.313068  0.01        6.120667e-04  -0.13  4.033255e-04  -0.09     3.272781e-04  1.00       3.513757e-04  1.00          1.013108e-03  0.42   3.227836e-03  0.38
--   --        --          1.622177e-04  0.12   --            --        5.051909e-04  1.01       --            --            1.567758e-03  0.35   --            --
--   --        --          1.678900e-03  -0.22  --            --        2.060853e-04  1.00       --            --            6.469698e-04  0.38   --            --
0    0.256759  0.00833333  6.752161e-04  -0.50  4.492337e-04  -0.54     2.723940e-04  0.93       2.923737e-04  0.93          9.682804e-04  0.23   3.065582e-03  0.26
--   --        --          1.743275e-04  -0.36  --            --        4.201856e-04  0.93       --            --            1.487788e-03  0.26   --            --
--   --        --          1.936027e-03  -0.72  --            --        1.715836e-04  0.92       --            --            6.095143e-04  0.30   --            --


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   5.905118e-04  --     3.693034e-04  --        5.482670e-04  --         5.892599e-04  --            1.123169e-03  --     3.502491e-03  --
0    0.499828  0.0142857   5.765511e-04  0.21   3.595809e-04  0.24      4.690765e-04  1.40       5.039565e-04  1.40          1.073244e-03  0.41   3.430737e-03  0.19
0    0.39203   0.0125      5.950899e-04  -0.13  3.950641e-04  -0.39     4.098795e-04  0.56       4.402324e-04  0.56          1.112837e-03  -0.15  3.512519e-03  -0.10
0    0.313068  0.01        6.120667e-04  -0.13  4.033255e-04  -0.09     3.272781e-04  1.00       3.513757e-04  1.00          1.013108e-03  0.42   3.227836e-03  0.38
0    0.256759  0.00833333  6.752161e-04  -0.50  4.492337e-04  -0.54     2.723940e-04  0.93       2.923737e-04  0.93          9.682804e-04  0.23   3.065582e-03  0.26


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   1.651957e-04  --     --            --        8.485777e-04  --         --            --            1.689479e-03  --     --            --
0    0.499828  0.0142857   1.539081e-04  0.63   --            --        7.253188e-04  1.40       --            --            1.663323e-03  0.14   --            --
0    0.39203   0.0125      1.668018e-04  -0.33  --            --        6.333295e-04  0.56       --            --            1.694465e-03  -0.08  --            --
0    0.313068  0.01        1.622177e-04  0.12   --            --        5.051909e-04  1.01       --            --            1.567758e-03  0.35   --            --
0    0.256759  0.00833333  1.743275e-04  -0.36  --            --        4.201856e-04  0.93       --            --            1.487788e-03  0.26   --            --


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   1.329144e-03  --     --            --        3.448195e-04  --         --            --            6.898433e-04  --     --            --
0    0.499828  0.0142857   1.342782e-03  -0.09  --            --        2.951393e-04  1.39       --            --            6.941695e-04  -0.06  --            --
0    0.39203   0.0125      1.596193e-03  -0.71  --            --        2.579776e-04  0.55       --            --            7.052166e-04  -0.06  --            --
0    0.313068  0.01        1.678900e-03  -0.22  --            --        2.060853e-04  1.00       --            --            6.469698e-04  0.38   --            --
0    0.256759  0.00833333  1.936027e-03  -0.72  --            --        1.715836e-04  0.92       --            --            6.095143e-04  0.30   --            --


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k0/results-1.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /Users/jdroniou/latex/theses/jiajia/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimX1: 354
DimX2: 496
Sizesystem: 3612
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0166667
MinDetTheta: 1
MaxResidual: 1.02935e-14
E_L2starD1: 5.905118e-04
E_L2starD2: 1.651957e-04
E_L2starD3: 1.329144e-03
E_L2starTheta1: 5.482670e-04
E_L2starTheta2: 8.485777e-04
E_L2starTheta3: 3.448195e-04
E_L2starB1: 1.123169e-03
E_L2starB2: 1.689479e-03
E_L2starB3: 6.898433e-04
absE_L2starD1: 2.815154e-04
absE_L2starD2: 2.227076e-04
absE_L2starD3: 2.350062e-04
relE_L2starD: 3.693034e-04
absE_L2starTheta1: 5.750273e-04
absE_L2starTheta2: 8.899958e-04
absE_L2starTheta3: 3.616497e-04
relE_L2starTheta: 5.892599e-04
absE_L2starB1: 1.123169e-03
absE_L2starB2: 1.689479e-03
absE_L2starB3: 6.898433e-04
relE_L2starB: 3.502491e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.419579e-04
E_cstarD2: 1.526672e-04
E_cstarD3: 1.097552e-03
E_ctheta1: 5.482669e-04
E_ctheta2: 9.165980e-04
E_ctheta3: 3.348117e-04
E_cstarB1: 5.697899e-04
E_cstarB2: 8.671349e-04
E_cstarB3: 3.448616e-04
absE_cstarD1: 2.583683e-04
absE_cstarD2: 2.058174e-04
absE_cstarD3: 1.940585e-04
absE_ctheta1: 5.750272e-04
absE_ctheta2: 8.899956e-04
absE_ctheta3: 3.616496e-04
absE_cstarB1: 5.697899e-04
absE_cstarB2: 8.671349e-04
absE_cstarB3: 3.448616e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 4.282492e-02
ConstraintTheta2: 4.782118e-02
ConstraintTheta3: 2.945006e-02
ConstraintB1: 5.470507e-17
ConstraintB2: 3.569761e-17
ConstraintB3: 8.012774e-17
TwallDDRCore: 2.300000e-01
TprocDDRCore: 3.130000e+00
TwallAssemble: 1.133333e-01
TprocAssemble: 4.783333e-01
TwallSolve: 2.666667e-02
TprocSolve: 1.800000e-01
TwallRun: 1.360000e+00
TprocRun: 7.470000e+00
TwallNorms: 6.000000e-02
TprocNorms: 7.800000e-01


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k0/results-2.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /Users/jdroniou/latex/theses/jiajia/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimX1: 628
DimX2: 913
Sizesystem: 6507
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 1
MaxResidual: 1.41175e-14
E_L2starD1: 5.765511e-04
E_L2starD2: 1.539081e-04
E_L2starD3: 1.342782e-03
E_L2starTheta1: 4.690765e-04
E_L2starTheta2: 7.253188e-04
E_L2starTheta3: 2.951393e-04
E_L2starB1: 1.073244e-03
E_L2starB2: 1.663323e-03
E_L2starB3: 6.941695e-04
absE_L2starD1: 2.748599e-04
absE_L2starD2: 2.074904e-04
absE_L2starD3: 2.374176e-04
relE_L2starD: 3.595809e-04
absE_L2starTheta1: 4.919716e-04
absE_L2starTheta2: 7.607208e-04
absE_L2starTheta3: 3.095447e-04
relE_L2starTheta: 5.039565e-04
absE_L2starB1: 1.073244e-03
absE_L2starB2: 1.663323e-03
absE_L2starB3: 6.941695e-04
relE_L2starB: 3.430737e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.758265e-04
E_cstarD2: 1.329965e-04
E_cstarD3: 9.843984e-04
E_ctheta1: 4.690763e-04
E_ctheta2: 7.834588e-04
E_ctheta3: 2.865733e-04
E_cstarB1: 6.029458e-04
E_cstarB2: 9.329570e-04
E_cstarB3: 3.880014e-04
absE_cstarD1: 2.268414e-04
absE_cstarD2: 1.792985e-04
absE_cstarD3: 1.740517e-04
absE_ctheta1: 4.919714e-04
absE_ctheta2: 7.607205e-04
absE_ctheta3: 3.095445e-04
absE_cstarB1: 6.029458e-04
absE_cstarB2: 9.329570e-04
absE_cstarB3: 3.880014e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 3.560556e-02
ConstraintTheta2: 3.907937e-02
ConstraintTheta3: 2.299847e-02
ConstraintB1: 6.391873e-17
ConstraintB2: 2.876373e-17
ConstraintB3: 8.983473e-17
TwallDDRCore: 2.300000e-01
TprocDDRCore: 3.030000e+00
TwallAssemble: 2.200000e-01
TprocAssemble: 9.371429e-01
TwallSolve: 5.571429e-02
TprocSolve: 3.757143e-01
TwallRun: 2.820000e+00
TprocRun: 1.602000e+01
TwallNorms: 1.300000e-01
TprocNorms: 1.560000e+00


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k0/results-3.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /Users/jdroniou/latex/theses/jiajia/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimX1: 1217
DimX2: 1805
Sizesystem: 12717
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0125
MinDetTheta: 1
MaxResidual: 2.07561e-14
E_L2starD1: 5.950899e-04
E_L2starD2: 1.668018e-04
E_L2starD3: 1.596193e-03
E_L2starTheta1: 4.098795e-04
E_L2starTheta2: 6.333295e-04
E_L2starTheta3: 2.579776e-04
E_L2starB1: 1.112837e-03
E_L2starB2: 1.694465e-03
E_L2starB3: 7.052166e-04
absE_L2starD1: 2.836980e-04
absE_L2starD2: 2.248729e-04
absE_L2starD3: 2.822232e-04
relE_L2starD: 3.950641e-04
absE_L2starTheta1: 4.298853e-04
absE_L2starTheta2: 6.642416e-04
absE_L2starTheta3: 2.705691e-04
relE_L2starTheta: 4.402324e-04
absE_L2starB1: 1.112837e-03
absE_L2starB2: 1.694465e-03
absE_L2starB3: 7.052166e-04
relE_L2starB: 3.512519e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.351512e-04
E_cstarD2: 1.234918e-04
E_cstarD3: 9.697383e-04
E_ctheta1: 4.098791e-04
E_ctheta2: 6.840955e-04
E_ctheta3: 2.504899e-04
E_cstarB1: 6.727127e-04
E_cstarB2: 9.970719e-04
E_cstarB3: 4.220554e-04
absE_cstarD1: 2.074502e-04
absE_cstarD2: 1.664848e-04
absE_cstarD3: 1.714596e-04
absE_ctheta1: 4.298848e-04
absE_ctheta2: 6.642410e-04
absE_ctheta3: 2.705687e-04
absE_cstarB1: 6.727127e-04
absE_cstarB2: 9.970719e-04
absE_cstarB3: 4.220554e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.729690e-02
ConstraintTheta2: 3.018058e-02
ConstraintTheta3: 1.832037e-02
ConstraintB1: 1.035670e-16
ConstraintB2: 3.614401e-17
ConstraintB3: 9.632855e-17
TwallDDRCore: 2.400000e-01
TprocDDRCore: 2.680000e+00
TwallAssemble: 4.550000e-01
TprocAssemble: 2.048750e+00
TwallSolve: 1.175000e-01
TprocSolve: 8.975000e-01
TwallRun: 6.140000e+00
TprocRun: 3.792000e+01
TwallNorms: 2.700000e-01
TprocNorms: 3.570000e+00


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k0/results-4.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /Users/jdroniou/latex/theses/jiajia/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimX1: 2139
DimX2: 3261
Sizesystem: 22617
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 1
MaxResidual: 2.08524e-14
E_L2starD1: 6.120667e-04
E_L2starD2: 1.622177e-04
E_L2starD3: 1.678900e-03
E_L2starTheta1: 3.272781e-04
E_L2starTheta2: 5.051909e-04
E_L2starTheta3: 2.060853e-04
E_L2starB1: 1.013108e-03
E_L2starB2: 1.567758e-03
E_L2starB3: 6.469698e-04
absE_L2starD1: 2.917913e-04
absE_L2starD2: 2.186929e-04
absE_L2starD3: 2.968467e-04
relE_L2starD: 4.033255e-04
absE_L2starTheta1: 3.432522e-04
absE_L2starTheta2: 5.298487e-04
absE_L2starTheta3: 2.161441e-04
relE_L2starTheta: 3.513757e-04
absE_L2starB1: 1.013108e-03
absE_L2starB2: 1.567758e-03
absE_L2starB3: 6.469698e-04
relE_L2starB: 3.227836e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 3.885402e-04
E_cstarD2: 1.074378e-04
E_cstarD3: 9.180909e-04
E_ctheta1: 3.272776e-04
E_ctheta2: 5.456854e-04
E_ctheta3: 2.001035e-04
E_cstarB1: 6.463992e-04
E_cstarB2: 9.926417e-04
E_cstarB3: 4.070643e-04
absE_cstarD1: 1.852293e-04
absE_cstarD2: 1.448417e-04
absE_cstarD3: 1.623278e-04
absE_ctheta1: 3.432516e-04
absE_ctheta2: 5.298479e-04
absE_ctheta3: 2.161435e-04
absE_cstarB1: 6.463992e-04
absE_cstarB2: 9.926417e-04
absE_cstarB3: 4.070643e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.239418e-02
ConstraintTheta2: 2.456777e-02
ConstraintTheta3: 1.485322e-02
ConstraintB1: 8.632259e-17
ConstraintB2: 3.571567e-17
ConstraintB3: 1.064534e-16
TwallDDRCore: 2.800000e-01
TprocDDRCore: 2.890000e+00
TwallAssemble: 8.680000e-01
TprocAssemble: 4.253000e+00
TwallSolve: 2.440000e-01
TprocSolve: 2.065000e+00
TwallRun: 1.430000e+01
TprocRun: 9.489000e+01
TwallNorms: 5.800000e-01
TprocNorms: 7.790000e+00


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k0/results-5.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /Users/jdroniou/latex/theses/jiajia/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimX1: 3965
DimX2: 6228
Sizesystem: 42474
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00833333
MinDetTheta: 1
MaxResidual: 3.32986e-14
E_L2starD1: 6.752161e-04
E_L2starD2: 1.743275e-04
E_L2starD3: 1.936027e-03
E_L2starTheta1: 2.723940e-04
E_L2starTheta2: 4.201856e-04
E_L2starTheta3: 1.715836e-04
E_L2starB1: 9.682804e-04
E_L2starB2: 1.487788e-03
E_L2starB3: 6.095143e-04
absE_L2starD1: 3.218966e-04
absE_L2starD2: 2.350186e-04
absE_L2starD3: 3.423093e-04
relE_L2starD: 4.492337e-04
absE_L2starTheta1: 2.856892e-04
absE_L2starTheta2: 4.406944e-04
absE_L2starTheta3: 1.799584e-04
relE_L2starTheta: 2.923737e-04
absE_L2starB1: 9.682804e-04
absE_L2starB2: 1.487788e-03
absE_L2starB3: 6.095143e-04
relE_L2starB: 3.065582e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 3.779616e-04
E_cstarD2: 1.011847e-04
E_cstarD3: 9.618088e-04
E_ctheta1: 2.723931e-04
E_ctheta2: 4.538658e-04
E_ctheta3: 1.666028e-04
E_cstarB1: 6.349853e-04
E_cstarB2: 9.773586e-04
E_cstarB3: 3.987451e-04
absE_cstarD1: 1.801861e-04
absE_cstarD2: 1.364115e-04
absE_cstarD3: 1.700576e-04
absE_ctheta1: 2.856882e-04
absE_ctheta2: 4.406932e-04
absE_ctheta3: 1.799574e-04
absE_cstarB1: 6.349853e-04
absE_cstarB2: 9.773586e-04
absE_cstarB3: 3.987451e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.810915e-02
ConstraintTheta2: 1.989193e-02
ConstraintTheta3: 1.218487e-02
ConstraintB1: 9.704001e-17
ConstraintB2: 4.131083e-17
ConstraintB3: 1.291925e-16
TwallDDRCore: 4.900000e-01
TprocDDRCore: 5.610000e+00
TwallAssemble: 1.815000e+00
TprocAssemble: 1.018167e+01
TwallSolve: 5.300000e-01
TprocSolve: 4.786667e+00
TwallRun: 3.531000e+01
TprocRun: 2.534500e+02
TwallNorms: 1.480000e+00
TprocNorms: 1.982000e+01


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
2.300000e-01  3.130000e+00  1.133333e-01   4.783333e-01   2.666667e-02  1.800000e-01  1.360000e+00  7.470000e+00
2.300000e-01  3.030000e+00  2.200000e-01   9.371429e-01   5.571429e-02  3.757143e-01  2.820000e+00  1.602000e+01
2.400000e-01  2.680000e+00  4.550000e-01   2.048750e+00   1.175000e-01  8.975000e-01  6.140000e+00  3.792000e+01
2.800000e-01  2.890000e+00  8.680000e-01   4.253000e+00   2.440000e-01  2.065000e+00  1.430000e+01  9.489000e+01
4.900000e-01  5.610000e+00  1.815000e+00   1.018167e+01   5.300000e-01  4.786667e+00  3.531000e+01  2.534500e+02


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k1/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.558943  0.01        3.348282e-03  --     2.353615e-03  --        2.115133e-03  --         3.308691e-04  --         3.553406e-04  --            3.553232e-04      --             2.211559e-03  --     6.871947e-03  --        6.529694e-03  --
1    0.499828  0.00769231  4.114068e-03  -1.84  2.727040e-03  -1.32     2.454794e-03  -1.33      2.569896e-04  2.26       2.759341e-04  2.26          2.759072e-04      2.26           2.044083e-03  0.70   6.561202e-03  0.41      6.161615e-03  0.52
1    0.39203   0.005       3.660619e-03  0.48   2.550421e-03  0.28      2.281559e-03  0.30       1.697067e-04  1.71       1.823153e-04  1.71          1.822848e-04      1.71           1.694275e-03  0.77   5.468007e-03  0.75      5.041166e-03  0.83
1    0.313068  0.00322581  3.152163e-03  0.66   2.172219e-03  0.71      1.923857e-03  0.76       1.119365e-04  1.85       1.199188e-04  1.86          1.198861e-04      1.86           1.374523e-03  0.93   4.354727e-03  1.01      3.942984e-03  1.09
1    0.256759  0.00217391  2.836916e-03  0.53   1.955434e-03  0.53      1.701750e-03  0.62       7.814640e-05  1.81       8.372138e-05  1.81          8.368109e-05      1.81           1.225649e-03  0.58   3.785345e-03  0.71      3.339005e-03  0.84


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k1/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.558943  0.01        9.560135e-04  --     2.353615e-03  --        2.115133e-03  --         5.082588e-04  --         3.553406e-04  --            3.553232e-04      --             3.206643e-03  --     6.871947e-03  --        6.529694e-03  --
1    0.499828  0.00769231  1.080342e-03  -1.09  2.727040e-03  -1.32     2.454794e-03  -1.33      3.918876e-04  2.33       2.759341e-04  2.26          2.759072e-04      2.26           3.056589e-03  0.43   6.561202e-03  0.41      6.161615e-03  0.52
1    0.39203   0.005       1.029651e-03  0.20   2.550421e-03  0.28      2.281559e-03  0.30       2.563921e-04  1.75       1.823153e-04  1.71          1.822848e-04      1.71           2.473091e-03  0.87   5.468007e-03  0.75      5.041166e-03  0.83
1    0.313068  0.00322581  8.874500e-04  0.66   2.172219e-03  0.71      1.923857e-03  0.76       1.669087e-04  1.91       1.199188e-04  1.86          1.198861e-04      1.86           1.901031e-03  1.17   4.354727e-03  1.01      3.942984e-03  1.09
1    0.256759  0.00217391  8.217513e-04  0.39   1.955434e-03  0.53      1.701750e-03  0.62       1.147002e-04  1.89       8.372138e-05  1.81          8.368109e-05      1.81           1.596286e-03  0.88   3.785345e-03  0.71      3.339005e-03  0.84


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k1/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.558943  0.01        1.032816e-02  --     2.353615e-03  --        2.115133e-03  --         2.111456e-04  --         3.553406e-04  --            3.553232e-04      --             1.453746e-03  --     6.871947e-03  --        6.529694e-03  --
1    0.499828  0.00769231  1.154297e-02  -0.99  2.727040e-03  -1.32     2.454794e-03  -1.33      1.666960e-04  2.11       2.759341e-04  2.26          2.759072e-04      2.26           1.460530e-03  -0.04  6.561202e-03  0.41      6.161615e-03  0.52
1    0.39203   0.005       1.115259e-02  0.14   2.550421e-03  0.28      2.281559e-03  0.30       1.127669e-04  1.61       1.823153e-04  1.71          1.822848e-04      1.71           1.300641e-03  0.48   5.468007e-03  0.75      5.041166e-03  0.83
1    0.313068  0.00322581  9.326129e-03  0.80   2.172219e-03  0.71      1.923857e-03  0.76       7.559660e-05  1.78       1.199188e-04  1.86          1.198861e-04      1.86           1.079173e-03  0.83   4.354727e-03  1.01      3.942984e-03  1.09
1    0.256759  0.00217391  8.222823e-03  0.63   1.955434e-03  0.53      1.701750e-03  0.62       5.460705e-05  1.64       8.372138e-05  1.81          8.368109e-05      1.81           9.634100e-04  0.57   3.785345e-03  0.71      3.339005e-03  0.84


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k1/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta  E_L2B         RateB  absE_L2B      RateSumB
1    0.558943  0.01        3.348282e-03  --     2.353615e-03  --        3.308691e-04  --         3.553406e-04  --            2.211559e-03  --     6.871947e-03  --
--   --        --          9.560135e-04  --     --            --        5.082588e-04  --         --            --            3.206643e-03  --     --            --
--   --        --          1.032816e-02  --     --            --        2.111456e-04  --         --            --            1.453746e-03  --     --            --
1    0.499828  0.00769231  4.114068e-03  -1.84  2.727040e-03  -1.32     2.569896e-04  2.26       2.759341e-04  2.26          2.044083e-03  0.70   6.561202e-03  0.41
--   --        --          1.080342e-03  -1.09  --            --        3.918876e-04  2.33       --            --            3.056589e-03  0.43   --            --
--   --        --          1.154297e-02  -0.99  --            --        1.666960e-04  2.11       --            --            1.460530e-03  -0.04  --            --
1    0.39203   0.005       3.660619e-03  0.48   2.550421e-03  0.28      1.697067e-04  1.71       1.823153e-04  1.71          1.694275e-03  0.77   5.468007e-03  0.75
--   --        --          1.029651e-03  0.20   --            --        2.563921e-04  1.75       --            --            2.473091e-03  0.87   --            --
--   --        --          1.115259e-02  0.14   --            --        1.127669e-04  1.61       --            --            1.300641e-03  0.48   --            --
1    0.313068  0.00322581  3.152163e-03  0.66   2.172219e-03  0.71      1.119365e-04  1.85       1.199188e-04  1.86          1.374523e-03  0.93   4.354727e-03  1.01
--   --        --          8.874500e-04  0.66   --            --        1.669087e-04  1.91       --            --            1.901031e-03  1.17   --            --
--   --        --          9.326129e-03  0.80   --            --        7.559660e-05  1.78       --            --            1.079173e-03  0.83   --            --
1    0.256759  0.00217391  2.836916e-03  0.53   1.955434e-03  0.53      7.814640e-05  1.81       8.372138e-05  1.81          1.225649e-03  0.58   3.785345e-03  0.71
--   --        --          8.217513e-04  0.39   --            --        1.147002e-04  1.89       --            --            1.596286e-03  0.88   --            --
--   --        --          8.222823e-03  0.63   --            --        5.460705e-05  1.64       --            --            9.634100e-04  0.57   --            --


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k1/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.558943  0.01        3.348282e-03  --     2.353615e-03  --        3.308691e-04  --         3.553406e-04  --            2.211559e-03  --     6.871947e-03  --
1    0.499828  0.00769231  4.114068e-03  -1.84  2.727040e-03  -1.32     2.569896e-04  2.26       2.759341e-04  2.26          2.044083e-03  0.70   6.561202e-03  0.41
1    0.39203   0.005       3.660619e-03  0.48   2.550421e-03  0.28      1.697067e-04  1.71       1.823153e-04  1.71          1.694275e-03  0.77   5.468007e-03  0.75
1    0.313068  0.00322581  3.152163e-03  0.66   2.172219e-03  0.71      1.119365e-04  1.85       1.199188e-04  1.86          1.374523e-03  0.93   4.354727e-03  1.01
1    0.256759  0.00217391  2.836916e-03  0.53   1.955434e-03  0.53      7.814640e-05  1.81       8.372138e-05  1.81          1.225649e-03  0.58   3.785345e-03  0.71


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k1/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.558943  0.01        9.560135e-04  --     --            --        5.082588e-04  --         --            --            3.206643e-03  --     --            --
1    0.499828  0.00769231  1.080342e-03  -1.09  --            --        3.918876e-04  2.33       --            --            3.056589e-03  0.43   --            --
1    0.39203   0.005       1.029651e-03  0.20   --            --        2.563921e-04  1.75       --            --            2.473091e-03  0.87   --            --
1    0.313068  0.00322581  8.874500e-04  0.66   --            --        1.669087e-04  1.91       --            --            1.901031e-03  1.17   --            --
1    0.256759  0.00217391  8.217513e-04  0.39   --            --        1.147002e-04  1.89       --            --            1.596286e-03  0.88   --            --


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k1/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.558943  0.01        1.032816e-02  --     --            --        2.111456e-04  --         --            --            1.453746e-03  --     --            --
1    0.499828  0.00769231  1.154297e-02  -0.99  --            --        1.666960e-04  2.11       --            --            1.460530e-03  -0.04  --            --
1    0.39203   0.005       1.115259e-02  0.14   --            --        1.127669e-04  1.61       --            --            1.300641e-03  0.48   --            --
1    0.313068  0.00322581  9.326129e-03  0.80   --            --        7.559660e-05  1.78       --            --            1.079173e-03  0.83   --            --
1    0.256759  0.00217391  8.222823e-03  0.63   --            --        5.460705e-05  1.64       --            --            9.634100e-04  0.57   --            --


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k1/results-1.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimX1: 3060
DimX2: 2784
Sizesystem: 26712
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 1
MaxResidual: 1.24452e-14
E_L2starD1: 3.348282e-03
E_L2starD2: 9.560135e-04
E_L2starD3: 1.032816e-02
E_L2starTheta1: 3.308691e-04
E_L2starTheta2: 5.082588e-04
E_L2starTheta3: 2.111456e-04
E_L2starB1: 2.211559e-03
E_L2starB2: 3.206643e-03
E_L2starB3: 1.453746e-03
absE_L2starD1: 1.596231e-03
absE_L2starD2: 1.288844e-03
absE_L2starD3: 1.826124e-03
relE_L2starD: 2.353615e-03
absE_L2starTheta1: 3.470184e-04
absE_L2starTheta2: 5.330663e-04
absE_L2starTheta3: 2.214514e-04
relE_L2starTheta: 3.553406e-04
absE_L2starB1: 2.211559e-03
absE_L2starB2: 3.206643e-03
absE_L2starB3: 1.453746e-03
relE_L2starB: 6.871947e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 3.019967e-03
E_cstarD2: 8.555035e-04
E_cstarD3: 9.279865e-03
E_ctheta1: 3.308550e-04
E_ctheta2: 5.489922e-04
E_ctheta3: 2.049881e-04
E_cstarB1: 2.104055e-03
E_cstarB2: 3.045208e-03
E_cstarB3: 1.380431e-03
absE_cstarD1: 1.439713e-03
absE_cstarD2: 1.153342e-03
absE_cstarD3: 1.640775e-03
absE_ctheta1: 3.470037e-04
absE_ctheta2: 5.330589e-04
absE_ctheta3: 2.214196e-04
absE_cstarB1: 2.104055e-03
absE_cstarB2: 3.045208e-03
absE_cstarB3: 1.380431e-03
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 9.137556e-02
ConstraintTheta2: 1.009951e-01
ConstraintTheta3: 6.118641e-02
ConstraintB1: 8.339740e-15
ConstraintB2: 4.132477e-15
ConstraintB3: 1.297073e-14
TwallDDRCore: 5.400000e-01
TprocDDRCore: 8.200000e-01
TwallAssemble: 6.970000e-01
TprocAssemble: 5.951600e+01
TwallSolve: 2.600000e-01
TprocSolve: 4.945600e+01
TwallRun: 1.288000e+01
TprocRun: 1.289400e+03
TwallNorms: 4.000000e-02
TprocNorms: 1.300000e-01


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k1/results-2.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimX1: 5627
DimX2: 5187
Sizesystem: 49323
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00769231
MinDetTheta: 1
MaxResidual: 1.33834e-14
E_L2starD1: 4.114068e-03
E_L2starD2: 1.080342e-03
E_L2starD3: 1.154297e-02
E_L2starTheta1: 2.569896e-04
E_L2starTheta2: 3.918876e-04
E_L2starTheta3: 1.666960e-04
E_L2starB1: 2.044083e-03
E_L2starB2: 3.056589e-03
E_L2starB3: 1.460530e-03
absE_L2starD1: 1.961305e-03
absE_L2starD2: 1.456457e-03
absE_L2starD3: 2.040916e-03
relE_L2starD: 2.727040e-03
absE_L2starTheta1: 2.695329e-04
absE_L2starTheta2: 4.110152e-04
absE_L2starTheta3: 1.748323e-04
relE_L2starTheta: 2.759341e-04
absE_L2starB1: 2.044083e-03
absE_L2starB2: 3.056589e-03
absE_L2starB3: 1.460530e-03
relE_L2starB: 6.561202e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 3.699656e-03
E_cstarD2: 9.779048e-04
E_cstarD3: 1.035927e-02
E_ctheta1: 2.569631e-04
E_ctheta2: 4.232907e-04
E_ctheta3: 1.618152e-04
E_cstarB1: 1.919044e-03
E_cstarB2: 2.889930e-03
E_cstarB3: 1.352641e-03
absE_cstarD1: 1.763742e-03
absE_cstarD2: 1.318357e-03
absE_cstarD3: 1.831625e-03
absE_ctheta1: 2.695052e-04
absE_ctheta2: 4.110056e-04
absE_ctheta3: 1.747860e-04
absE_cstarB1: 1.919044e-03
absE_cstarB2: 2.889930e-03
absE_cstarB3: 1.352641e-03
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 9.234988e-02
ConstraintTheta2: 1.020266e-01
ConstraintTheta3: 6.233048e-02
ConstraintB1: 1.102724e-14
ConstraintB2: 6.160695e-15
ConstraintB3: 1.898103e-14
TwallDDRCore: 5.600000e-01
TprocDDRCore: 9.300000e-01
TwallAssemble: 1.218462e+00
TprocAssemble: 6.240462e+01
TwallSolve: 3.507692e-01
TprocSolve: 8.081769e+01
TwallRun: 2.545000e+01
TprocRun: 2.284200e+03
TwallNorms: 5.000000e-02
TprocNorms: 2.100000e-01


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k1/results-3.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimX1: 11113
DimX2: 10311
Sizesystem: 97611
InitialTime: 1
FinalTime: 1.1
Timestep: 0.005
MinDetTheta: 1
MaxResidual: 1.57186e-14
E_L2starD1: 3.660619e-03
E_L2starD2: 1.029651e-03
E_L2starD3: 1.115259e-02
E_L2starTheta1: 1.697067e-04
E_L2starTheta2: 2.563921e-04
E_L2starTheta3: 1.127669e-04
E_L2starB1: 1.694275e-03
E_L2starB2: 2.473091e-03
E_L2starB3: 1.300641e-03
absE_L2starD1: 1.745132e-03
absE_L2starD2: 1.388118e-03
absE_L2starD3: 1.971891e-03
relE_L2starD: 2.550421e-03
absE_L2starTheta1: 1.779899e-04
absE_L2starTheta2: 2.689063e-04
absE_L2starTheta3: 1.182709e-04
relE_L2starTheta: 1.823153e-04
absE_L2starB1: 1.694275e-03
absE_L2starB2: 2.473091e-03
absE_L2starB3: 1.300641e-03
relE_L2starB: 5.468007e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 3.282701e-03
E_cstarD2: 9.154449e-04
E_cstarD3: 9.998540e-03
E_ctheta1: 1.696787e-04
E_ctheta2: 2.769327e-04
E_ctheta3: 1.094442e-04
E_cstarB1: 1.556886e-03
E_cstarB2: 2.304244e-03
E_cstarB3: 1.180036e-03
absE_cstarD1: 1.564966e-03
absE_cstarD2: 1.234152e-03
absE_cstarD3: 1.767844e-03
absE_ctheta1: 1.779605e-04
absE_ctheta2: 2.688953e-04
absE_ctheta3: 1.182170e-04
absE_cstarB1: 1.556886e-03
absE_cstarB2: 2.304244e-03
absE_cstarB3: 1.180036e-03
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 9.014597e-02
ConstraintTheta2: 9.922265e-02
ConstraintTheta3: 6.023086e-02
ConstraintB1: 1.962416e-14
ConstraintB2: 1.189941e-14
ConstraintB3: 3.298200e-14
TwallDDRCore: 5.700000e-01
TprocDDRCore: 1.110000e+00
TwallAssemble: 2.190000e+00
TprocAssemble: 6.596800e+01
TwallSolve: 5.465000e-01
TprocSolve: 1.121950e+02
TwallRun: 6.457000e+01
TprocRun: 4.819130e+03
TwallNorms: 6.000000e-02
TprocNorms: 4.000000e-01


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k1/results-4.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimX1: 20077
DimX2: 18807
Sizesystem: 176883
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00322581
MinDetTheta: 1
MaxResidual: 1.95924e-14
E_L2starD1: 3.152163e-03
E_L2starD2: 8.874500e-04
E_L2starD3: 9.326129e-03
E_L2starTheta1: 1.119365e-04
E_L2starTheta2: 1.669087e-04
E_L2starTheta3: 7.559660e-05
E_L2starB1: 1.374523e-03
E_L2starB2: 1.901031e-03
E_L2starB3: 1.079173e-03
absE_L2starD1: 1.502735e-03
absE_L2starD2: 1.196410e-03
absE_L2starD3: 1.648955e-03
relE_L2starD: 2.172219e-03
absE_L2starTheta1: 1.174000e-04
absE_L2starTheta2: 1.750554e-04
absE_L2starTheta3: 7.928638e-05
relE_L2starTheta: 1.199188e-04
absE_L2starB1: 1.374523e-03
absE_L2starB2: 1.901031e-03
absE_L2starB3: 1.079173e-03
relE_L2starB: 4.354727e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 2.790846e-03
E_cstarD2: 7.835548e-04
E_cstarD3: 8.280780e-03
E_ctheta1: 1.119079e-04
E_ctheta2: 1.802744e-04
E_ctheta3: 7.334836e-05
E_cstarB1: 1.246384e-03
E_cstarB2: 1.738180e-03
E_cstarB3: 9.584197e-04
absE_cstarD1: 1.330484e-03
absE_cstarD2: 1.056345e-03
absE_cstarD3: 1.464127e-03
absE_ctheta1: 1.173700e-04
absE_ctheta2: 1.750423e-04
absE_ctheta3: 7.922783e-05
absE_cstarB1: 1.246384e-03
absE_cstarB2: 1.738180e-03
absE_cstarB3: 9.584197e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 9.068126e-02
ConstraintTheta2: 9.990545e-02
ConstraintTheta3: 6.032955e-02
ConstraintB1: 3.165073e-14
ConstraintB2: 1.789021e-14
ConstraintB3: 5.249057e-14
TwallDDRCore: 5.900000e-01
TprocDDRCore: 1.370000e+00
TwallAssemble: 3.834516e+00
TprocAssemble: 7.218871e+01
TwallSolve: 1.194194e+00
TprocSolve: 2.000906e+02
TwallRun: 1.763800e+02
TprocRun: 1.169300e+04
TwallNorms: 5.000000e-02
TprocNorms: 8.100000e-01


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k1/results-5.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimX1: 38314
DimX2: 36234
Sizesystem: 338586
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00217391
MinDetTheta: 1
MaxResidual: 1.67475e-14
E_L2starD1: 2.836916e-03
E_L2starD2: 8.217513e-04
E_L2starD3: 8.222823e-03
E_L2starTheta1: 7.814640e-05
E_L2starTheta2: 1.147002e-04
E_L2starTheta3: 5.460705e-05
E_L2starB1: 1.225649e-03
E_L2starB2: 1.596286e-03
E_L2starB3: 9.634100e-04
absE_L2starD1: 1.352447e-03
absE_L2starD2: 1.107839e-03
absE_L2starD3: 1.453879e-03
relE_L2starD: 1.955434e-03
absE_L2starTheta1: 8.196064e-05
absE_L2starTheta2: 1.202986e-04
absE_L2starTheta3: 5.727235e-05
relE_L2starTheta: 8.372138e-05
absE_L2starB1: 1.225649e-03
absE_L2starB2: 1.596286e-03
absE_L2starB3: 9.634100e-04
relE_L2starB: 3.785345e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 2.478265e-03
E_cstarD2: 7.079340e-04
E_cstarD3: 7.185694e-03
E_ctheta1: 7.810971e-05
E_ctheta2: 1.238769e-04
E_ctheta3: 5.295790e-05
E_cstarB1: 1.082809e-03
E_cstarB2: 1.422045e-03
E_cstarB3: 8.341513e-04
absE_cstarD1: 1.181466e-03
absE_cstarD2: 9.543971e-04
absE_cstarD3: 1.270504e-03
absE_ctheta1: 8.192215e-05
absE_ctheta2: 1.202816e-04
absE_ctheta3: 5.720291e-05
absE_cstarB1: 1.082809e-03
absE_cstarB2: 1.422045e-03
absE_cstarB3: 8.341513e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 9.168440e-02
ConstraintTheta2: 1.009509e-01
ConstraintTheta3: 6.140881e-02
ConstraintB1: 5.171146e-14
ConstraintB2: 3.072341e-14
ConstraintB3: 7.752435e-14
TwallDDRCore: 6.600000e-01
TprocDDRCore: 2.010000e+00
TwallAssemble: 7.242391e+00
TprocAssemble: 8.324935e+01
TwallSolve: 2.929565e+00
TprocSolve: 4.983770e+02
TwallRun: 5.116200e+02
TprocRun: 3.500748e+04
TwallNorms: 6.000000e-02
TprocNorms: 2.400000e+00


==> results/ecddr-einstein-wp/kasner/stab_1/Tetgen-Cube-0_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
5.400000e-01  8.200000e-01  6.970000e-01   5.951600e+01   2.600000e-01  4.945600e+01  1.288000e+01  1.289400e+03
5.600000e-01  9.300000e-01  1.218462e+00   6.240462e+01   3.507692e-01  8.081769e+01  2.545000e+01  2.284200e+03
5.700000e-01  1.110000e+00  2.190000e+00   6.596800e+01   5.465000e-01  1.121950e+02  6.457000e+01  4.819130e+03
5.900000e-01  1.370000e+00  3.834516e+00   7.218871e+01   1.194194e+00  2.000906e+02  1.763800e+02  1.169300e+04
6.600000e-01  2.010000e+00  7.242391e+00   8.324935e+01   2.929565e+00  4.983770e+02  5.116200e+02  3.500748e+04


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       9.760167e-04  --     6.150851e-04  --        5.047213e-04  --         8.277767e-04  --         8.908730e-04  --            8.908709e-04      --             1.754439e-03  --     5.571116e-03  --        2.581346e-03  --
0    0.454124  0.0142857   8.845678e-04  0.16   5.881429e-04  0.07      3.423156e-04  0.65       4.690955e-04  0.95       5.039775e-04  0.95          5.039730e-04      0.95           1.454806e-03  0.31   4.618359e-03  0.31      2.606852e-03  -0.02
0    0.305313  0.01        1.016143e-03  -0.35  6.744740e-04  -0.34     3.196875e-04  0.17       3.273108e-04  0.91       3.514112e-04  0.91          3.514041e-04      0.91           1.282314e-03  0.32   4.075874e-03  0.31      2.448073e-03  0.16
0    0.221382  0.00714286  9.603398e-04  0.18   6.478244e-04  0.13      2.866443e-04  0.34       2.333041e-04  1.05       2.503709e-04  1.05          2.503628e-04      1.05           1.046046e-03  0.63   3.311425e-03  0.65      2.003298e-03  0.62
0    0.176754  0.00588235  1.044537e-03  -0.37  7.072662e-04  -0.39     2.936300e-04  -0.11      1.919769e-04  0.87       2.059814e-04  0.87          2.059711e-04      0.87           9.735851e-04  0.32   3.076756e-03  0.33      1.854136e-03  0.34


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       2.644376e-04  --     6.150851e-04  --        5.047213e-04  --         1.285501e-03  --         8.908730e-04  --            8.908709e-04      --             2.720530e-03  --     5.571116e-03  --        2.581346e-03  --
0    0.454124  0.0142857   2.295572e-04  0.24   5.881429e-04  0.07      3.423156e-04  0.65       7.253282e-04  0.96       5.039775e-04  0.95          5.039730e-04      0.95           2.241995e-03  0.32   4.618359e-03  0.31      2.606852e-03  -0.02
0    0.305313  0.01        2.520925e-04  -0.24  6.744740e-04  -0.34     3.196875e-04  0.17       5.052058e-04  0.91       3.514112e-04  0.91          3.514041e-04      0.91           1.979082e-03  0.31   4.075874e-03  0.31      2.448073e-03  0.16
0    0.221382  0.00714286  2.405862e-04  0.15   6.478244e-04  0.13      2.866443e-04  0.34       3.596778e-04  1.06       2.503709e-04  1.05          2.503628e-04      1.05           1.603243e-03  0.66   3.311425e-03  0.65      2.003298e-03  0.62
0    0.176754  0.00588235  2.633647e-04  -0.40  7.072662e-04  -0.39     2.936300e-04  -0.11      2.957938e-04  0.87       2.059814e-04  0.87          2.059711e-04      0.87           1.485245e-03  0.34   3.076756e-03  0.33      1.854136e-03  0.34


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       2.315530e-03  --     6.150851e-04  --        5.047213e-04  --         5.198581e-04  --         8.908730e-04  --            8.908709e-04      --             1.096148e-03  --     5.571116e-03  --        2.581346e-03  --
0    0.454124  0.0142857   2.523044e-03  -0.14  5.881429e-04  0.07      3.423156e-04  0.65       2.951729e-04  0.94       5.039775e-04  0.95          5.039730e-04      0.95           9.215579e-04  0.29   4.618359e-03  0.31      2.606852e-03  -0.02
0    0.305313  0.01        2.973814e-03  -0.41  6.744740e-04  -0.34     3.196875e-04  0.17       2.061427e-04  0.90       3.514112e-04  0.91          3.514041e-04      0.91           8.144780e-04  0.31   4.075874e-03  0.31      2.448073e-03  0.16
0    0.221382  0.00714286  2.910307e-03  0.07   6.478244e-04  0.13      2.866443e-04  0.34       1.470345e-04  1.05       2.503709e-04  1.05          2.503628e-04      1.05           6.621350e-04  0.64   3.311425e-03  0.65      2.003298e-03  0.62
0    0.176754  0.00588235  3.182553e-03  -0.40  7.072662e-04  -0.39     2.936300e-04  -0.11      1.210446e-04  0.86       2.059814e-04  0.87          2.059711e-04      0.87           6.179261e-04  0.31   3.076756e-03  0.33      1.854136e-03  0.34


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta  E_L2B         RateB  absE_L2B      RateSumB
0    0.826611  0.025       9.760167e-04  --     6.150851e-04  --        8.277767e-04  --         8.908730e-04  --            1.754439e-03  --     5.571116e-03  --
--   --        --          2.644376e-04  --     --            --        1.285501e-03  --         --            --            2.720530e-03  --     --            --
--   --        --          2.315530e-03  --     --            --        5.198581e-04  --         --            --            1.096148e-03  --     --            --
0    0.454124  0.0142857   8.845678e-04  0.16   5.881429e-04  0.07      4.690955e-04  0.95       5.039775e-04  0.95          1.454806e-03  0.31   4.618359e-03  0.31
--   --        --          2.295572e-04  0.24   --            --        7.253282e-04  0.96       --            --            2.241995e-03  0.32   --            --
--   --        --          2.523044e-03  -0.14  --            --        2.951729e-04  0.94       --            --            9.215579e-04  0.29   --            --
0    0.305313  0.01        1.016143e-03  -0.35  6.744740e-04  -0.34     3.273108e-04  0.91       3.514112e-04  0.91          1.282314e-03  0.32   4.075874e-03  0.31
--   --        --          2.520925e-04  -0.24  --            --        5.052058e-04  0.91       --            --            1.979082e-03  0.31   --            --
--   --        --          2.973814e-03  -0.41  --            --        2.061427e-04  0.90       --            --            8.144780e-04  0.31   --            --
0    0.221382  0.00714286  9.603398e-04  0.18   6.478244e-04  0.13      2.333041e-04  1.05       2.503709e-04  1.05          1.046046e-03  0.63   3.311425e-03  0.65
--   --        --          2.405862e-04  0.15   --            --        3.596778e-04  1.06       --            --            1.603243e-03  0.66   --            --
--   --        --          2.910307e-03  0.07   --            --        1.470345e-04  1.05       --            --            6.621350e-04  0.64   --            --
0    0.176754  0.00588235  1.044537e-03  -0.37  7.072662e-04  -0.39     1.919769e-04  0.87       2.059814e-04  0.87          9.735851e-04  0.32   3.076756e-03  0.33
--   --        --          2.633647e-04  -0.40  --            --        2.957938e-04  0.87       --            --            1.485245e-03  0.34   --            --
--   --        --          3.182553e-03  -0.40  --            --        1.210446e-04  0.86       --            --            6.179261e-04  0.31   --            --


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       9.760167e-04  --     6.150851e-04  --        8.277767e-04  --         8.908730e-04  --            1.754439e-03  --     5.571116e-03  --
0    0.454124  0.0142857   8.845678e-04  0.16   5.881429e-04  0.07      4.690955e-04  0.95       5.039775e-04  0.95          1.454806e-03  0.31   4.618359e-03  0.31
0    0.305313  0.01        1.016143e-03  -0.35  6.744740e-04  -0.34     3.273108e-04  0.91       3.514112e-04  0.91          1.282314e-03  0.32   4.075874e-03  0.31
0    0.221382  0.00714286  9.603398e-04  0.18   6.478244e-04  0.13      2.333041e-04  1.05       2.503709e-04  1.05          1.046046e-03  0.63   3.311425e-03  0.65
0    0.176754  0.00588235  1.044537e-03  -0.37  7.072662e-04  -0.39     1.919769e-04  0.87       2.059814e-04  0.87          9.735851e-04  0.32   3.076756e-03  0.33


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       2.644376e-04  --     --            --        1.285501e-03  --         --            --            2.720530e-03  --     --            --
0    0.454124  0.0142857   2.295572e-04  0.24   --            --        7.253282e-04  0.96       --            --            2.241995e-03  0.32   --            --
0    0.305313  0.01        2.520925e-04  -0.24  --            --        5.052058e-04  0.91       --            --            1.979082e-03  0.31   --            --
0    0.221382  0.00714286  2.405862e-04  0.15   --            --        3.596778e-04  1.06       --            --            1.603243e-03  0.66   --            --
0    0.176754  0.00588235  2.633647e-04  -0.40  --            --        2.957938e-04  0.87       --            --            1.485245e-03  0.34   --            --


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       2.315530e-03  --     --            --        5.198581e-04  --         --            --            1.096148e-03  --     --            --
0    0.454124  0.0142857   2.523044e-03  -0.14  --            --        2.951729e-04  0.94       --            --            9.215579e-04  0.29   --            --
0    0.305313  0.01        2.973814e-03  -0.41  --            --        2.061427e-04  0.90       --            --            8.144780e-04  0.31   --            --
0    0.221382  0.00714286  2.910307e-03  0.07   --            --        1.470345e-04  1.05       --            --            6.621350e-04  0.64   --            --
0    0.176754  0.00588235  3.182553e-03  -0.40  --            --        1.210446e-04  0.86       --            --            6.179261e-04  0.31   --            --


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k0/results-1.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimX1: 272
DimX2: 162
Sizesystem: 2118
InitialTime: 1
FinalTime: 1.1
Timestep: 0.025
MinDetTheta: 1
MaxResidual: 5.17067e-15
E_L2starD1: 9.760167e-04
E_L2starD2: 2.644376e-04
E_L2starD3: 2.315530e-03
E_L2starTheta1: 8.277767e-04
E_L2starTheta2: 1.285501e-03
E_L2starTheta3: 5.198581e-04
E_L2starB1: 1.754439e-03
E_L2starB2: 2.720530e-03
E_L2starB3: 1.096148e-03
absE_L2starD1: 4.652977e-04
absE_L2starD2: 3.565000e-04
absE_L2starD3: 4.094094e-04
relE_L2starD: 6.150851e-04
absE_L2starTheta1: 8.681796e-04
absE_L2starTheta2: 1.348245e-03
absE_L2starTheta3: 5.452318e-04
relE_L2starTheta: 8.908730e-04
absE_L2starB1: 1.754439e-03
absE_L2starB2: 2.720530e-03
absE_L2starB3: 1.096148e-03
relE_L2starB: 5.571116e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 8.292972e-04
E_cstarD2: 2.325935e-04
E_cstarD3: 1.704492e-03
E_ctheta1: 8.277749e-04
E_ctheta2: 1.388544e-03
E_ctheta3: 5.047673e-04
E_cstarB1: 8.175600e-04
E_cstarB2: 1.252562e-03
E_cstarB3: 5.112238e-04
absE_cstarD1: 3.953519e-04
absE_cstarD2: 3.135696e-04
absE_cstarD3: 3.013717e-04
absE_ctheta1: 8.681776e-04
absE_ctheta2: 1.348244e-03
absE_ctheta3: 5.452286e-04
absE_cstarB1: 8.175600e-04
absE_cstarB2: 1.252562e-03
absE_cstarB3: 5.112238e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.585880e-02
ConstraintTheta2: 6.264865e-02
ConstraintTheta3: 3.683524e-02
ConstraintB1: 4.509203e-17
ConstraintB2: 2.586722e-17
ConstraintB3: 5.526891e-17
TwallDDRCore: 5.300000e-01
TprocDDRCore: 7.300000e-01
TwallAssemble: 1.300000e-01
TprocAssemble: 2.686750e+01
TwallSolve: 2.650000e-01
TprocSolve: 4.885750e+01
TwallRun: 2.980000e+00
TprocRun: 3.948400e+02
TwallNorms: 5.000000e-02
TprocNorms: 4.600000e-01


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k0/results-2.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimX1: 1352
DimX2: 800
Sizesystem: 10512
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 1
MaxResidual: 7.33056e-15
E_L2starD1: 8.845678e-04
E_L2starD2: 2.295572e-04
E_L2starD3: 2.523044e-03
E_L2starTheta1: 4.690955e-04
E_L2starTheta2: 7.253282e-04
E_L2starTheta3: 2.951729e-04
E_L2starB1: 1.454806e-03
E_L2starB2: 2.241995e-03
E_L2starB3: 9.215579e-04
absE_L2starD1: 4.217011e-04
absE_L2starD2: 3.094761e-04
absE_L2starD3: 4.460999e-04
relE_L2starD: 5.881429e-04
absE_L2starTheta1: 4.919915e-04
absE_L2starTheta2: 7.607306e-04
absE_L2starTheta3: 3.095800e-04
relE_L2starTheta: 5.039775e-04
absE_L2starB1: 1.454806e-03
absE_L2starB2: 2.241995e-03
absE_L2starB3: 9.215579e-04
relE_L2starB: 4.618359e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.433135e-04
E_cstarD2: 1.493352e-04
E_cstarD3: 1.271806e-03
E_ctheta1: 4.690912e-04
E_ctheta2: 7.834672e-04
E_ctheta3: 2.865989e-04
E_cstarB1: 8.221849e-04
E_cstarB2: 1.269088e-03
E_cstarB3: 5.155789e-04
absE_cstarD1: 2.590145e-04
absE_cstarD2: 2.013254e-04
absE_cstarD3: 2.248682e-04
absE_ctheta1: 4.919870e-04
absE_ctheta2: 7.607287e-04
absE_ctheta3: 3.095721e-04
absE_cstarB1: 8.221849e-04
absE_cstarB2: 1.269088e-03
absE_cstarB3: 5.155789e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 3.427645e-02
ConstraintTheta2: 3.804139e-02
ConstraintTheta3: 2.275993e-02
ConstraintB1: 4.610647e-17
ConstraintB2: 3.224043e-17
ConstraintB3: 7.179622e-17
TwallDDRCore: 5.400000e-01
TprocDDRCore: 8.300000e-01
TwallAssemble: 5.342857e-01
TprocAssemble: 5.630714e+01
TwallSolve: 4.157143e-01
TprocSolve: 8.539000e+01
TwallRun: 8.770000e+00
TprocRun: 1.079270e+03
TwallNorms: 6.000000e-02
TprocNorms: 2.400000e+00


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k0/results-3.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimX1: 4018
DimX2: 2351
Sizesystem: 31161
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 1
MaxResidual: 5.89493e-15
E_L2starD1: 1.016143e-03
E_L2starD2: 2.520925e-04
E_L2starD3: 2.973814e-03
E_L2starTheta1: 3.273108e-04
E_L2starTheta2: 5.052058e-04
E_L2starTheta3: 2.061427e-04
E_L2starB1: 1.282314e-03
E_L2starB2: 1.979082e-03
E_L2starB3: 8.144780e-04
absE_L2starD1: 4.844273e-04
absE_L2starD2: 3.398570e-04
absE_L2starD3: 5.258007e-04
relE_L2starD: 6.744740e-04
absE_L2starTheta1: 3.432864e-04
absE_L2starTheta2: 5.298643e-04
absE_L2starTheta3: 2.162043e-04
relE_L2starTheta: 3.514112e-04
absE_L2starB1: 1.282314e-03
absE_L2starB2: 1.979082e-03
absE_L2starB3: 8.144780e-04
relE_L2starB: 4.075874e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.934329e-04
E_cstarD2: 1.308951e-04
E_cstarD3: 1.290725e-03
E_ctheta1: 3.273044e-04
E_ctheta2: 5.456983e-04
E_ctheta3: 2.001492e-04
E_cstarB1: 7.717713e-04
E_cstarB2: 1.188266e-03
E_cstarB3: 4.880352e-04
absE_cstarD1: 2.352349e-04
absE_cstarD2: 1.764654e-04
absE_cstarD3: 2.282134e-04
absE_ctheta1: 3.432797e-04
absE_ctheta2: 5.298605e-04
absE_ctheta3: 2.161929e-04
absE_cstarB1: 7.717713e-04
absE_cstarB2: 1.188266e-03
absE_cstarB3: 4.880352e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.386525e-02
ConstraintTheta2: 2.640663e-02
ConstraintTheta3: 1.597109e-02
ConstraintB1: 5.290612e-17
ConstraintB2: 3.508563e-17
ConstraintB3: 8.090675e-17
TwallDDRCore: 5.600000e-01
TprocDDRCore: 1.100000e+00
TwallAssemble: 1.535000e+00
TprocAssemble: 6.652200e+01
TwallSolve: 1.049000e+00
TprocSolve: 1.704670e+02
TwallRun: 3.019000e+01
TprocRun: 2.814700e+03
TwallNorms: 9.000000e-02
TprocNorms: 6.580000e+00


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k0/results-4.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimX1: 8736
DimX2: 5096
Sizesystem: 67704
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00714286
MinDetTheta: 1
MaxResidual: 1.4627e-14
E_L2starD1: 9.603398e-04
E_L2starD2: 2.405862e-04
E_L2starD3: 2.910307e-03
E_L2starTheta1: 2.333041e-04
E_L2starTheta2: 3.596778e-04
E_L2starTheta3: 1.470345e-04
E_L2starB1: 1.046046e-03
E_L2starB2: 1.603243e-03
E_L2starB3: 6.621350e-04
absE_L2starD1: 4.578240e-04
absE_L2starD2: 3.243448e-04
absE_L2starD3: 5.145720e-04
relE_L2starD: 6.478244e-04
absE_L2starTheta1: 2.446914e-04
absE_L2starTheta2: 3.772333e-04
absE_L2starTheta3: 1.542111e-04
relE_L2starTheta: 2.503709e-04
absE_L2starB1: 1.046046e-03
absE_L2starB2: 1.603243e-03
absE_L2starB3: 6.621350e-04
relE_L2starB: 3.311425e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.318431e-04
E_cstarD2: 1.131264e-04
E_cstarD3: 1.218186e-03
E_ctheta1: 2.332966e-04
E_ctheta2: 3.885048e-04
E_ctheta3: 1.427550e-04
E_cstarB1: 6.344568e-04
E_cstarB2: 9.698138e-04
E_cstarB3: 3.990276e-04
absE_cstarD1: 2.058731e-04
absE_cstarD2: 1.525107e-04
absE_cstarD3: 2.153877e-04
absE_ctheta1: 2.446836e-04
absE_ctheta2: 3.772292e-04
absE_ctheta3: 1.541980e-04
absE_cstarB1: 6.344568e-04
absE_cstarB2: 9.698138e-04
absE_cstarB3: 3.990276e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.882532e-02
ConstraintTheta2: 2.080544e-02
ConstraintTheta3: 1.256782e-02
ConstraintB1: 6.008820e-17
ConstraintB2: 3.803608e-17
ConstraintB3: 9.017980e-17
TwallDDRCore: 5.900000e-01
TprocDDRCore: 1.480000e+00
TwallAssemble: 3.170000e+00
TprocAssemble: 8.266214e+01
TwallSolve: 2.620714e+00
TprocSolve: 4.519800e+02
TwallRun: 8.971000e+01
TprocRun: 8.839960e+03
TwallNorms: 1.100000e-01
TprocNorms: 1.205000e+01


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k0/results-5.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimX1: 16354
DimX2: 9507
Sizesystem: 126645
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00588235
MinDetTheta: 1
MaxResidual: 1.01528e-14
E_L2starD1: 1.044537e-03
E_L2starD2: 2.633647e-04
E_L2starD3: 3.182553e-03
E_L2starTheta1: 1.919769e-04
E_L2starTheta2: 2.957938e-04
E_L2starTheta3: 1.210446e-04
E_L2starB1: 9.735851e-04
E_L2starB2: 1.485245e-03
E_L2starB3: 6.179261e-04
absE_L2starD1: 4.979633e-04
absE_L2starD2: 3.550536e-04
absE_L2starD3: 5.627078e-04
relE_L2starD: 7.072662e-04
absE_L2starTheta1: 2.013471e-04
absE_L2starTheta2: 3.102312e-04
absE_L2starTheta3: 1.269527e-04
relE_L2starTheta: 2.059814e-04
absE_L2starB1: 9.735851e-04
absE_L2starB2: 1.485245e-03
absE_L2starB3: 6.179261e-04
relE_L2starB: 3.076756e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.386907e-04
E_cstarD2: 1.139571e-04
E_cstarD3: 1.272474e-03
E_ctheta1: 1.919675e-04
E_ctheta2: 3.194983e-04
E_ctheta3: 1.175164e-04
E_cstarB1: 5.866097e-04
E_cstarB2: 8.962007e-04
E_cstarB3: 3.713255e-04
absE_cstarD1: 2.091376e-04
absE_cstarD2: 1.536306e-04
absE_cstarD3: 2.249865e-04
absE_ctheta1: 2.013372e-04
absE_ctheta2: 3.102255e-04
absE_ctheta3: 1.269363e-04
absE_cstarB1: 5.866097e-04
absE_cstarB2: 8.962007e-04
absE_cstarB3: 3.713255e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.536603e-02
ConstraintTheta2: 1.694646e-02
ConstraintTheta3: 1.022689e-02
ConstraintB1: 6.273967e-17
ConstraintB2: 3.908597e-17
ConstraintB3: 9.562987e-17
TwallDDRCore: 6.300000e-01
TprocDDRCore: 2.110000e+00
TwallAssemble: 5.972941e+00
TprocAssemble: 1.110747e+02
TwallSolve: 7.271176e+00
TprocSolve: 1.448336e+03
TwallRun: 2.402300e+02
TprocRun: 2.923559e+04
TwallNorms: 1.700000e-01
TprocNorms: 1.989000e+01


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
5.300000e-01  7.300000e-01  1.300000e-01   2.686750e+01   2.650000e-01  4.885750e+01  2.980000e+00  3.948400e+02
5.400000e-01  8.300000e-01  5.342857e-01   5.630714e+01   4.157143e-01  8.539000e+01  8.770000e+00  1.079270e+03
5.600000e-01  1.100000e+00  1.535000e+00   6.652200e+01   1.049000e+00  1.704670e+02  3.019000e+01  2.814700e+03
5.900000e-01  1.480000e+00  3.170000e+00   8.266214e+01   2.620714e+00  4.519800e+02  8.971000e+01  8.839960e+03
6.300000e-01  2.110000e+00  5.972941e+00   1.110747e+02   7.271176e+00  1.448336e+03  2.402300e+02  2.923559e+04


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k1/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.826611  0.02        4.747833e-03  --     3.452390e-03  --        2.513787e-03  --         6.629078e-04  --         7.132847e-04  --            7.132380e-04      --             3.801576e-03  --     1.208683e-02  --        1.059008e-02  --
1    0.454124  0.00666667  3.956760e-03  0.30   2.939591e-03  0.27      2.029827e-03  0.36       2.213523e-04  1.83       2.378096e-04  1.83          2.377002e-04      1.83           2.107074e-03  0.99   6.698789e-03  0.99      5.260523e-03  1.17
1    0.305313  0.0030303   3.316515e-03  0.44   2.461803e-03  0.45      1.696479e-03  0.45       1.033367e-04  1.92       1.111536e-04  1.92          1.110002e-04      1.92           1.550421e-03  0.77   4.667294e-03  0.91      3.429802e-03  1.08
1    0.221382  0.0016129   2.919307e-03  0.40   2.045430e-03  0.58      1.460995e-03  0.46       5.891524e-05  1.75       6.319066e-05  1.76          6.309669e-05      1.76           1.180174e-03  0.85   3.698130e-03  0.72      2.689215e-03  0.76
1    0.176754  0.00103093  2.855984e-03  0.10   1.992980e-03  0.12      1.372395e-03  0.28       4.135455e-05  1.57       4.419175e-05  1.59          4.407673e-05      1.59           1.141710e-03  0.15   3.554831e-03  0.18      2.422086e-03  0.46


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k1/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.826611  0.02        1.351388e-03  --     3.452390e-03  --        2.513787e-03  --         1.025134e-03  --         7.132847e-04  --            7.132380e-04      --             5.806367e-03  --     1.208683e-02  --        1.059008e-02  --
1    0.454124  0.00666667  1.310001e-03  0.05   2.939591e-03  0.27      2.029827e-03  0.36       3.387861e-04  1.85       2.378096e-04  1.83          2.377002e-04      1.83           2.977894e-03  1.11   6.698789e-03  0.99      5.260523e-03  1.17
1    0.305313  0.0030303   9.902253e-04  0.70   2.461803e-03  0.45      1.696479e-03  0.45       1.562383e-04  1.95       1.111536e-04  1.92          1.110002e-04      1.92           2.041456e-03  0.95   4.667294e-03  0.91      3.429802e-03  1.08
1    0.221382  0.0016129   8.624022e-04  0.43   2.045430e-03  0.58      1.460995e-03  0.46       8.697131e-05  1.82       6.319066e-05  1.76          6.309669e-05      1.76           1.624654e-03  0.71   3.698130e-03  0.72      2.689215e-03  0.76
1    0.176754  0.00103093  8.666422e-04  -0.02  1.992980e-03  0.12      1.372395e-03  0.28       5.912840e-05  1.71       4.419175e-05  1.59          4.407673e-05      1.59           1.513397e-03  0.32   3.554831e-03  0.18      2.422086e-03  0.46


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k1/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
1    0.826611  0.02        1.597925e-02  --     3.452390e-03  --        2.513787e-03  --         4.202004e-04  --         7.132847e-04  --            7.132380e-04      --             2.478887e-03  --     1.208683e-02  --        1.059008e-02  --
1    0.454124  0.00666667  1.262233e-02  0.39   2.939591e-03  0.27      2.029827e-03  0.36       1.427507e-04  1.80       2.378096e-04  1.83          2.377002e-04      1.83           1.613820e-03  0.72   6.698789e-03  0.99      5.260523e-03  1.17
1    0.305313  0.0030303   1.137775e-02  0.26   2.461803e-03  0.45      1.696479e-03  0.45       6.895963e-05  1.83       1.111536e-04  1.92          1.110002e-04      1.92           1.075418e-03  1.02   4.667294e-03  0.91      3.429802e-03  1.08
1    0.221382  0.0016129   8.709562e-03  0.83   2.045430e-03  0.58      1.460995e-03  0.46       4.088487e-05  1.63       6.319066e-05  1.76          6.309669e-05      1.76           8.933011e-04  0.58   3.698130e-03  0.72      2.689215e-03  0.76
1    0.176754  0.00103093  8.254184e-03  0.24   1.992980e-03  0.12      1.372395e-03  0.28       3.013375e-05  1.36       4.419175e-05  1.59          4.407673e-05      1.59           8.997238e-04  -0.03  3.554831e-03  0.18      2.422086e-03  0.46


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k1/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta  E_L2B         RateB  absE_L2B      RateSumB
1    0.826611  0.02        4.747833e-03  --     3.452390e-03  --        6.629078e-04  --         7.132847e-04  --            3.801576e-03  --     1.208683e-02  --
--   --        --          1.351388e-03  --     --            --        1.025134e-03  --         --            --            5.806367e-03  --     --            --
--   --        --          1.597925e-02  --     --            --        4.202004e-04  --         --            --            2.478887e-03  --     --            --
1    0.454124  0.00666667  3.956760e-03  0.30   2.939591e-03  0.27      2.213523e-04  1.83       2.378096e-04  1.83          2.107074e-03  0.99   6.698789e-03  0.99
--   --        --          1.310001e-03  0.05   --            --        3.387861e-04  1.85       --            --            2.977894e-03  1.11   --            --
--   --        --          1.262233e-02  0.39   --            --        1.427507e-04  1.80       --            --            1.613820e-03  0.72   --            --
1    0.305313  0.0030303   3.316515e-03  0.44   2.461803e-03  0.45      1.033367e-04  1.92       1.111536e-04  1.92          1.550421e-03  0.77   4.667294e-03  0.91
--   --        --          9.902253e-04  0.70   --            --        1.562383e-04  1.95       --            --            2.041456e-03  0.95   --            --
--   --        --          1.137775e-02  0.26   --            --        6.895963e-05  1.83       --            --            1.075418e-03  1.02   --            --
1    0.221382  0.0016129   2.919307e-03  0.40   2.045430e-03  0.58      5.891524e-05  1.75       6.319066e-05  1.76          1.180174e-03  0.85   3.698130e-03  0.72
--   --        --          8.624022e-04  0.43   --            --        8.697131e-05  1.82       --            --            1.624654e-03  0.71   --            --
--   --        --          8.709562e-03  0.83   --            --        4.088487e-05  1.63       --            --            8.933011e-04  0.58   --            --
1    0.176754  0.00103093  2.855984e-03  0.10   1.992980e-03  0.12      4.135455e-05  1.57       4.419175e-05  1.59          1.141710e-03  0.15   3.554831e-03  0.18
--   --        --          8.666422e-04  -0.02  --            --        5.912840e-05  1.71       --            --            1.513397e-03  0.32   --            --
--   --        --          8.254184e-03  0.24   --            --        3.013375e-05  1.36       --            --            8.997238e-04  -0.03  --            --


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k1/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.826611  0.02        4.747833e-03  --     3.452390e-03  --        6.629078e-04  --         7.132847e-04  --            3.801576e-03  --     1.208683e-02  --
1    0.454124  0.00666667  3.956760e-03  0.30   2.939591e-03  0.27      2.213523e-04  1.83       2.378096e-04  1.83          2.107074e-03  0.99   6.698789e-03  0.99
1    0.305313  0.0030303   3.316515e-03  0.44   2.461803e-03  0.45      1.033367e-04  1.92       1.111536e-04  1.92          1.550421e-03  0.77   4.667294e-03  0.91
1    0.221382  0.0016129   2.919307e-03  0.40   2.045430e-03  0.58      5.891524e-05  1.75       6.319066e-05  1.76          1.180174e-03  0.85   3.698130e-03  0.72
1    0.176754  0.00103093  2.855984e-03  0.10   1.992980e-03  0.12      4.135455e-05  1.57       4.419175e-05  1.59          1.141710e-03  0.15   3.554831e-03  0.18


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k1/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.826611  0.02        1.351388e-03  --     --            --        1.025134e-03  --         --            --            5.806367e-03  --     --            --
1    0.454124  0.00666667  1.310001e-03  0.05   --            --        3.387861e-04  1.85       --            --            2.977894e-03  1.11   --            --
1    0.305313  0.0030303   9.902253e-04  0.70   --            --        1.562383e-04  1.95       --            --            2.041456e-03  0.95   --            --
1    0.221382  0.0016129   8.624022e-04  0.43   --            --        8.697131e-05  1.82       --            --            1.624654e-03  0.71   --            --
1    0.176754  0.00103093  8.666422e-04  -0.02  --            --        5.912840e-05  1.71       --            --            1.513397e-03  0.32   --            --


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k1/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
1    0.826611  0.02        1.597925e-02  --     --            --        4.202004e-04  --         --            --            2.478887e-03  --     --            --
1    0.454124  0.00666667  1.262233e-02  0.39   --            --        1.427507e-04  1.80       --            --            1.613820e-03  0.72   --            --
1    0.305313  0.0030303   1.137775e-02  0.26   --            --        6.895963e-05  1.83       --            --            1.075418e-03  1.02   --            --
1    0.221382  0.0016129   8.709562e-03  0.83   --            --        4.088487e-05  1.63       --            --            8.933011e-04  0.58   --            --
1    0.176754  0.00103093  8.254184e-03  0.24   --            --        3.013375e-05  1.36       --            --            8.997238e-04  -0.03  --            --


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k1/results-1.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimX1: 1138
DimX2: 648
Sizesystem: 8772
InitialTime: 1
FinalTime: 1.1
Timestep: 0.02
MinDetTheta: 1
MaxResidual: 6.15048e-15
E_L2starD1: 4.747833e-03
E_L2starD2: 1.351388e-03
E_L2starD3: 1.597925e-02
E_L2starTheta1: 6.629078e-04
E_L2starTheta2: 1.025134e-03
E_L2starTheta3: 4.202004e-04
E_L2starB1: 3.801576e-03
E_L2starB2: 5.806367e-03
E_L2starB3: 2.478887e-03
absE_L2starD1: 2.263440e-03
absE_L2starD2: 1.821866e-03
absE_L2starD3: 2.825294e-03
relE_L2starD: 3.452390e-03
absE_L2starTheta1: 6.952636e-04
absE_L2starTheta2: 1.075169e-03
absE_L2starTheta3: 4.407099e-04
relE_L2starTheta: 7.132847e-04
absE_L2starB1: 3.801576e-03
absE_L2starB2: 5.806367e-03
absE_L2starB3: 2.478887e-03
relE_L2starB: 1.208683e-02
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 3.351796e-03
E_cstarD2: 9.914351e-04
E_cstarD3: 1.186191e-02
E_ctheta1: 6.628592e-04
E_ctheta2: 1.107273e-03
E_ctheta3: 4.079491e-04
E_cstarB1: 3.310209e-03
E_cstarB2: 5.104875e-03
E_cstarB3: 2.174997e-03
absE_cstarD1: 1.597906e-03
absE_cstarD2: 1.336597e-03
absE_cstarD3: 2.097307e-03
absE_ctheta1: 6.952126e-04
absE_ctheta2: 1.075136e-03
absE_ctheta3: 4.406496e-04
absE_cstarB1: 3.310209e-03
absE_cstarB2: 5.104875e-03
absE_cstarB3: 2.174997e-03
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.151898e-01
ConstraintTheta2: 1.264759e-01
ConstraintTheta3: 7.626301e-02
ConstraintB1: 7.315213e-13
ConstraintB2: 7.835428e-13
ConstraintB3: 3.428054e-14
TwallDDRCore: 5.400000e-01
TprocDDRCore: 7.700000e-01
TwallAssemble: 3.412000e+00
TprocAssemble: 6.395600e+01
TwallSolve: 4.640000e-01
TprocSolve: 8.600400e+01
TwallRun: 2.097000e+01
TprocRun: 8.198300e+02
TwallNorms: 4.000000e-02
TprocNorms: 4.000000e-01


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k1/results-2.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimX1: 5604
DimX2: 3150
Sizesystem: 43074
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00666667
MinDetTheta: 1
MaxResidual: 1.06884e-14
E_L2starD1: 3.956760e-03
E_L2starD2: 1.310001e-03
E_L2starD3: 1.262233e-02
E_L2starTheta1: 2.213523e-04
E_L2starTheta2: 3.387861e-04
E_L2starTheta3: 1.427507e-04
E_L2starB1: 2.107074e-03
E_L2starB2: 2.977894e-03
E_L2starB3: 1.613820e-03
absE_L2starD1: 1.886311e-03
absE_L2starD2: 1.766070e-03
absE_L2starD3: 2.231756e-03
relE_L2starD: 2.939591e-03
absE_L2starTheta1: 2.321563e-04
absE_L2starTheta2: 3.553219e-04
absE_L2starTheta3: 1.497182e-04
relE_L2starTheta: 2.378096e-04
absE_L2starB1: 2.107074e-03
absE_L2starB2: 2.977894e-03
absE_L2starB3: 1.613820e-03
relE_L2starB: 6.698789e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 2.763497e-03
E_cstarD2: 8.948090e-04
E_cstarD3: 8.705923e-03
E_ctheta1: 2.212567e-04
E_ctheta2: 3.658530e-04
E_ctheta3: 1.384673e-04
E_cstarB1: 1.658149e-03
E_cstarB2: 2.406339e-03
E_cstarB3: 1.196035e-03
absE_cstarD1: 1.317446e-03
absE_cstarD2: 1.206332e-03
absE_cstarD3: 1.539296e-03
absE_ctheta1: 2.320560e-04
absE_ctheta2: 3.552348e-04
absE_ctheta3: 1.495666e-04
absE_cstarB1: 1.658149e-03
absE_cstarB2: 2.406339e-03
absE_cstarB3: 1.196035e-03
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.169685e-01
ConstraintTheta2: 1.289455e-01
ConstraintTheta3: 7.818944e-02
ConstraintB1: 5.815026e-11
ConstraintB2: 7.900118e-11
ConstraintB3: 1.655318e-12
TwallDDRCore: 5.700000e-01
TprocDDRCore: 1.040000e+00
TwallAssemble: 6.519333e+00
TprocAssemble: 1.867573e+02
TwallSolve: 2.016667e+00
TprocSolve: 3.052480e+02
TwallRun: 1.343100e+02
TprocRun: 8.155480e+03
TwallNorms: 6.000000e-02
TprocNorms: 2.850000e+00


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k1/results-3.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimX1: 16461
DimX2: 9111
Sizesystem: 126099
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0030303
MinDetTheta: 1
MaxResidual: 1.24124e-14
E_L2starD1: 3.316515e-03
E_L2starD2: 9.902253e-04
E_L2starD3: 1.137775e-02
E_L2starTheta1: 1.033367e-04
E_L2starTheta2: 1.562383e-04
E_L2starTheta3: 6.895963e-05
E_L2starB1: 1.550421e-03
E_L2starB2: 2.041456e-03
E_L2starB3: 1.075418e-03
absE_L2starD1: 1.581087e-03
absE_L2starD2: 1.334966e-03
absE_L2starD3: 2.011702e-03
relE_L2starD: 2.461803e-03
absE_L2starTheta1: 1.083804e-04
absE_L2starTheta2: 1.638641e-04
absE_L2starTheta3: 7.232547e-05
relE_L2starTheta: 1.111536e-04
absE_L2starB1: 1.550421e-03
absE_L2starB2: 2.041456e-03
absE_L2starB3: 1.075418e-03
relE_L2starB: 4.667294e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 2.254715e-03
E_cstarD2: 6.877395e-04
E_cstarD3: 7.882757e-03
E_ctheta1: 1.032152e-04
E_ctheta2: 1.686489e-04
E_ctheta3: 6.673756e-05
E_cstarB1: 1.161919e-03
E_cstarB2: 1.532184e-03
E_cstarB3: 7.356991e-04
absE_cstarD1: 1.074893e-03
absE_cstarD2: 9.271720e-04
absE_cstarD3: 1.393752e-03
absE_ctheta1: 1.082530e-04
absE_ctheta2: 1.637542e-04
absE_ctheta3: 7.208712e-05
absE_cstarB1: 1.161919e-03
absE_cstarB2: 1.532184e-03
absE_cstarB3: 7.356991e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.190383e-01
ConstraintTheta2: 1.310819e-01
ConstraintTheta3: 7.943389e-02
ConstraintB1: 5.195893e-13
ConstraintB2: 6.317047e-13
ConstraintB3: 8.674507e-14
TwallDDRCore: 5.900000e-01
TprocDDRCore: 1.570000e+00
TwallAssemble: 1.897697e+01
TprocAssemble: 6.652821e+02
TwallSolve: 1.063545e+01
TprocSolve: 2.343853e+03
TwallRun: 1.004930e+03
TprocRun: 1.046977e+05
TwallNorms: 1.300000e-01
TprocNorms: 1.355000e+01


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k1/results-4.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimX1: 35676
DimX2: 19662
Sizesystem: 273042
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0016129
MinDetTheta: 1
MaxResidual: 1.5395e-14
E_L2starD1: 2.919307e-03
E_L2starD2: 8.624022e-04
E_L2starD3: 8.709562e-03
E_L2starTheta1: 5.891524e-05
E_L2starTheta2: 8.697131e-05
E_L2starTheta3: 4.088487e-05
E_L2starB1: 1.180174e-03
E_L2starB2: 1.624654e-03
E_L2starB3: 8.933011e-04
absE_L2starD1: 1.391725e-03
absE_L2starD2: 1.162643e-03
absE_L2starD3: 1.539940e-03
relE_L2starD: 2.045430e-03
absE_L2starTheta1: 6.179083e-05
absE_L2starTheta2: 9.121628e-05
absE_L2starTheta3: 4.288042e-05
relE_L2starTheta: 6.319066e-05
absE_L2starB1: 1.180174e-03
absE_L2starB2: 1.624654e-03
absE_L2starB3: 8.933011e-04
relE_L2starB: 3.698130e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 2.099782e-03
E_cstarD2: 6.036077e-04
E_cstarD3: 6.276054e-03
E_ctheta1: 5.883113e-05
E_ctheta2: 9.386973e-05
E_ctheta3: 3.957587e-05
E_cstarB1: 8.645158e-04
E_cstarB2: 1.218442e-03
E_cstarB3: 6.062569e-04
absE_cstarD1: 1.001032e-03
absE_cstarD2: 8.137502e-04
absE_cstarD3: 1.109670e-03
absE_ctheta1: 6.170261e-05
absE_ctheta2: 9.114535e-05
absE_ctheta3: 4.274820e-05
absE_cstarB1: 8.645158e-04
absE_cstarB2: 1.218442e-03
absE_cstarB3: 6.062569e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.191629e-01
ConstraintTheta2: 1.311451e-01
ConstraintTheta3: 7.924929e-02
ConstraintB1: 1.988887e-08
ConstraintB2: 4.241678e-10
ConstraintB3: 1.074128e-09
TwallDDRCore: 6.400000e-01
TprocDDRCore: 2.430000e+00
TwallAssemble: 4.713323e+01
TprocAssemble: 1.643969e+03
TwallSolve: 4.301839e+01
TprocSolve: 1.207268e+04
TwallRun: 5.690410e+03
TprocRun: 8.707155e+05
TwallNorms: 1.900000e-01
TprocNorms: 2.294000e+01


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k1/results-5.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimX1: 66553
DimX2: 36507
Sizesystem: 508839
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00103093
MinDetTheta: 1
MaxResidual: 1.59814e-14
E_L2starD1: 2.855984e-03
E_L2starD2: 8.666422e-04
E_L2starD3: 8.254184e-03
E_L2starTheta1: 4.135455e-05
E_L2starTheta2: 5.912840e-05
E_L2starTheta3: 3.013375e-05
E_L2starB1: 1.141710e-03
E_L2starB2: 1.513397e-03
E_L2starB3: 8.997238e-04
absE_L2starD1: 1.361537e-03
absE_L2starD2: 1.168359e-03
absE_L2starD3: 1.459424e-03
relE_L2starD: 1.992980e-03
absE_L2starTheta1: 4.337302e-05
absE_L2starTheta2: 6.201439e-05
absE_L2starTheta3: 3.160454e-05
relE_L2starTheta: 4.419175e-05
absE_L2starB1: 1.141710e-03
absE_L2starB2: 1.513397e-03
absE_L2starB3: 8.997238e-04
relE_L2starB: 3.554831e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 2.009944e-03
E_cstarD2: 5.726684e-04
E_cstarD3: 5.751137e-03
E_ctheta1: 4.124538e-05
E_ctheta2: 6.377797e-05
E_ctheta3: 2.911603e-05
E_cstarB1: 7.776515e-04
E_cstarB2: 1.068737e-03
E_cstarB3: 5.756979e-04
absE_cstarD1: 9.582030e-04
absE_cstarD2: 7.720395e-04
absE_cstarD3: 1.016860e-03
absE_ctheta1: 4.325852e-05
absE_ctheta2: 6.192694e-05
absE_ctheta3: 3.144992e-05
absE_cstarB1: 7.776515e-04
absE_cstarB2: 1.068737e-03
absE_cstarB3: 5.756979e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.195186e-01
ConstraintTheta2: 1.315565e-01
ConstraintTheta3: 7.958319e-02
ConstraintB1: 1.687165e-11
ConstraintB2: 5.718528e-11
ConstraintB3: 8.522981e-11
TwallDDRCore: 7.600000e-01
TprocDDRCore: 4.060000e+00
TwallAssemble: 1.156608e+02
TprocAssemble: 3.331808e+03
TwallSolve: 1.270998e+02
TprocSolve: 3.941258e+04
TwallRun: 2.389946e+04
TprocRun: 4.194774e+06
TwallNorms: 3.100000e-01
TprocNorms: 3.807000e+01


==> results/ecddr-einstein-wp/kasner/stab_1/Voro-small-0_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
5.400000e-01  7.700000e-01  3.412000e+00   6.395600e+01   4.640000e-01  8.600400e+01  2.097000e+01  8.198300e+02
5.700000e-01  1.040000e+00  6.519333e+00   1.867573e+02   2.016667e+00  3.052480e+02  1.343100e+02  8.155480e+03
5.900000e-01  1.570000e+00  1.897697e+01   6.652821e+02   1.063545e+01  2.343853e+03  1.004930e+03  1.046977e+05
6.400000e-01  2.430000e+00  4.713323e+01   1.643969e+03   4.301839e+01  1.207268e+04  5.690410e+03  8.707155e+05
7.600000e-01  4.060000e+00  1.156608e+02   3.331808e+03   1.270998e+02  3.941258e+04  2.389946e+04  4.194774e+06


==> results/ecddr-einstein-wp/kasner/stab_10/Tetgen-Cube-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   5.349330e-04  --     3.231458e-04  --        3.230263e-04  --         5.482650e-04  --         5.892576e-04  --            5.892577e-04      --             4.108984e-04  --     1.282736e-03  --        2.630024e-04  --
0    0.499828  0.0142857   4.572771e-04  1.40   2.763614e-04  1.40      2.760493e-04  1.41       4.690721e-04  1.40       5.039516e-04  1.40          5.039517e-04      1.40           4.123098e-04  -0.03  1.316224e-03  -0.23     3.252694e-04  -1.90
0    0.39203   0.0125      3.997378e-04  0.55   2.418790e-04  0.55      2.410179e-04  0.56       4.098696e-04  0.56       4.402218e-04  0.56          4.402218e-04      0.56           4.494588e-04  -0.36  1.407312e-03  -0.28     4.080101e-04  -0.93
0    0.313068  0.01        3.206259e-04  0.98   1.943838e-04  0.97      1.922888e-04  1.00       3.272613e-04  1.00       3.513572e-04  1.00          3.513573e-04      1.00           4.334977e-04  0.16   1.374288e-03  0.11      4.803590e-04  -0.73
0    0.256759  0.00833333  2.708159e-04  0.85   1.650025e-04  0.83      1.601550e-04  0.92       2.723666e-04  0.93       2.923441e-04  0.93          2.923441e-04      0.93           4.351411e-04  -0.02  1.375004e-03  -0.00     5.617723e-04  -0.79


==> results/ecddr-einstein-wp/kasner/stab_10/Tetgen-Cube-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   1.509545e-04  --     3.231458e-04  --        3.230263e-04  --         8.485760e-04  --         5.892576e-04  --            5.892577e-04      --             6.207555e-04  --     1.282736e-03  --        2.630024e-04  --
0    0.499828  0.0142857   1.291590e-04  1.39   2.763614e-04  1.40      2.760493e-04  1.41       7.253151e-04  1.40       5.039516e-04  1.40          5.039517e-04      1.40           6.382635e-04  -0.25  1.316224e-03  -0.23     3.252694e-04  -1.90
0    0.39203   0.0125      1.130412e-04  0.55   2.418790e-04  0.55      2.410179e-04  0.56       6.333216e-04  0.56       4.402218e-04  0.56          4.402218e-04      0.56           6.747621e-04  -0.23  1.407312e-03  -0.28     4.080101e-04  -0.93
0    0.313068  0.01        9.063961e-05  0.98   1.943838e-04  0.97      1.922888e-04  1.00       5.051764e-04  1.01       3.513572e-04  1.00          3.513573e-04      1.00           6.672885e-04  0.05   1.374288e-03  0.11      4.803590e-04  -0.73
0    0.256759  0.00833333  7.637183e-05  0.86   1.650025e-04  0.83      1.601550e-04  0.92       4.201619e-04  0.93       2.923441e-04  0.93          2.923441e-04      0.93           6.673347e-04  -0.00  1.375004e-03  -0.00     5.617723e-04  -0.79


==> results/ecddr-einstein-wp/kasner/stab_10/Tetgen-Cube-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   1.065032e-03  --     3.231458e-04  --        3.230263e-04  --         3.448164e-04  --         5.892576e-04  --            5.892577e-04      --             2.510822e-04  --     1.282736e-03  --        2.630024e-04  --
0    0.499828  0.0142857   9.109509e-04  1.40   2.763614e-04  1.40      2.760493e-04  1.41       2.951328e-04  1.39       5.039516e-04  1.40          5.039517e-04      1.40           2.656510e-04  -0.50  1.316224e-03  -0.23     3.252694e-04  -1.90
0    0.39203   0.0125      7.986100e-04  0.54   2.418790e-04  0.55      2.410179e-04  0.56       2.579640e-04  0.55       4.402218e-04  0.56          4.402218e-04      0.56           2.830908e-04  -0.26  1.407312e-03  -0.28     4.080101e-04  -0.93
0    0.313068  0.01        6.450282e-04  0.95   1.943838e-04  0.97      1.922888e-04  1.00       2.060620e-04  1.00       3.513572e-04  1.00          3.513573e-04      1.00           2.735018e-04  0.15   1.374288e-03  0.11      4.803590e-04  -0.73
0    0.256759  0.00833333  5.554907e-04  0.75   1.650025e-04  0.83      1.601550e-04  0.92       1.715473e-04  0.92       2.923441e-04  0.93          2.923441e-04      0.93           2.725285e-04  0.02   1.375004e-03  -0.00     5.617723e-04  -0.79


==> results/ecddr-einstein-wp/kasner/stab_10/Tetgen-Cube-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta  E_L2B         RateB  absE_L2B      RateSumB
0    0.558943  0.0166667   5.349330e-04  --     3.231458e-04  --        5.482650e-04  --         5.892576e-04  --            4.108984e-04  --     1.282736e-03  --
--   --        --          1.509545e-04  --     --            --        8.485760e-04  --         --            --            6.207555e-04  --     --            --
--   --        --          1.065032e-03  --     --            --        3.448164e-04  --         --            --            2.510822e-04  --     --            --
0    0.499828  0.0142857   4.572771e-04  1.40   2.763614e-04  1.40      4.690721e-04  1.40       5.039516e-04  1.40          4.123098e-04  -0.03  1.316224e-03  -0.23
--   --        --          1.291590e-04  1.39   --            --        7.253151e-04  1.40       --            --            6.382635e-04  -0.25  --            --
--   --        --          9.109509e-04  1.40   --            --        2.951328e-04  1.39       --            --            2.656510e-04  -0.50  --            --
0    0.39203   0.0125      3.997378e-04  0.55   2.418790e-04  0.55      4.098696e-04  0.56       4.402218e-04  0.56          4.494588e-04  -0.36  1.407312e-03  -0.28
--   --        --          1.130412e-04  0.55   --            --        6.333216e-04  0.56       --            --            6.747621e-04  -0.23  --            --
--   --        --          7.986100e-04  0.54   --            --        2.579640e-04  0.55       --            --            2.830908e-04  -0.26  --            --
0    0.313068  0.01        3.206259e-04  0.98   1.943838e-04  0.97      3.272613e-04  1.00       3.513572e-04  1.00          4.334977e-04  0.16   1.374288e-03  0.11
--   --        --          9.063961e-05  0.98   --            --        5.051764e-04  1.01       --            --            6.672885e-04  0.05   --            --
--   --        --          6.450282e-04  0.95   --            --        2.060620e-04  1.00       --            --            2.735018e-04  0.15   --            --
0    0.256759  0.00833333  2.708159e-04  0.85   1.650025e-04  0.83      2.723666e-04  0.93       2.923441e-04  0.93          4.351411e-04  -0.02  1.375004e-03  -0.00
--   --        --          7.637183e-05  0.86   --            --        4.201619e-04  0.93       --            --            6.673347e-04  -0.00  --            --
--   --        --          5.554907e-04  0.75   --            --        1.715473e-04  0.92       --            --            2.725285e-04  0.02   --            --


==> results/ecddr-einstein-wp/kasner/stab_10/Tetgen-Cube-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   5.349330e-04  --     3.231458e-04  --        5.482650e-04  --         5.892576e-04  --            4.108984e-04  --     1.282736e-03  --
0    0.499828  0.0142857   4.572771e-04  1.40   2.763614e-04  1.40      4.690721e-04  1.40       5.039516e-04  1.40          4.123098e-04  -0.03  1.316224e-03  -0.23
0    0.39203   0.0125      3.997378e-04  0.55   2.418790e-04  0.55      4.098696e-04  0.56       4.402218e-04  0.56          4.494588e-04  -0.36  1.407312e-03  -0.28
0    0.313068  0.01        3.206259e-04  0.98   1.943838e-04  0.97      3.272613e-04  1.00       3.513572e-04  1.00          4.334977e-04  0.16   1.374288e-03  0.11
0    0.256759  0.00833333  2.708159e-04  0.85   1.650025e-04  0.83      2.723666e-04  0.93       2.923441e-04  0.93          4.351411e-04  -0.02  1.375004e-03  -0.00


==> results/ecddr-einstein-wp/kasner/stab_10/Tetgen-Cube-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   1.509545e-04  --     --            --        8.485760e-04  --         --            --            6.207555e-04  --     --            --
0    0.499828  0.0142857   1.291590e-04  1.39   --            --        7.253151e-04  1.40       --            --            6.382635e-04  -0.25  --            --
0    0.39203   0.0125      1.130412e-04  0.55   --            --        6.333216e-04  0.56       --            --            6.747621e-04  -0.23  --            --
0    0.313068  0.01        9.063961e-05  0.98   --            --        5.051764e-04  1.01       --            --            6.672885e-04  0.05   --            --
0    0.256759  0.00833333  7.637183e-05  0.86   --            --        4.201619e-04  0.93       --            --            6.673347e-04  -0.00  --            --


==> results/ecddr-einstein-wp/kasner/stab_10/Tetgen-Cube-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   1.065032e-03  --     --            --        3.448164e-04  --         --            --            2.510822e-04  --     --            --
0    0.499828  0.0142857   9.109509e-04  1.40   --            --        2.951328e-04  1.39       --            --            2.656510e-04  -0.50  --            --
0    0.39203   0.0125      7.986100e-04  0.54   --            --        2.579640e-04  0.55       --            --            2.830908e-04  -0.26  --            --
0    0.313068  0.01        6.450282e-04  0.95   --            --        2.060620e-04  1.00       --            --            2.735018e-04  0.15   --            --
0    0.256759  0.00833333  5.554907e-04  0.75   --            --        1.715473e-04  0.92       --            --            2.725285e-04  0.02   --            --


==> results/ecddr-einstein-wp/kasner/stab_10/Tetgen-Cube-0_k0/results-1.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 10
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimX1: 354
DimX2: 496
Sizesystem: 3612
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0166667
MinDetTheta: 1
MaxResidual: 8.55411e-14
E_L2starD1: 5.349330e-04
E_L2starD2: 1.509545e-04
E_L2starD3: 1.065032e-03
E_L2starTheta1: 5.482650e-04
E_L2starTheta2: 8.485760e-04
E_L2starTheta3: 3.448164e-04
E_L2starB1: 4.108984e-04
E_L2starB2: 6.207555e-04
E_L2starB3: 2.510822e-04
absE_L2starD1: 2.550193e-04
absE_L2starD2: 2.035084e-04
absE_L2starD3: 1.883086e-04
relE_L2starD: 3.231458e-04
absE_L2starTheta1: 5.750252e-04
absE_L2starTheta2: 8.899940e-04
absE_L2starTheta3: 3.616464e-04
relE_L2starTheta: 5.892576e-04
absE_L2starB1: 4.108984e-04
absE_L2starB2: 6.207555e-04
absE_L2starB3: 2.510822e-04
relE_L2starB: 1.282736e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.347919e-04
E_cstarD2: 1.509198e-04
E_cstarD3: 1.064324e-03
E_ctheta1: 5.482650e-04
E_ctheta2: 9.165964e-04
E_ctheta3: 3.348088e-04
E_cstarB1: 8.382329e-05
E_cstarB2: 1.290378e-04
E_cstarB3: 5.014128e-05
absE_cstarD1: 2.549520e-04
absE_cstarD2: 2.034616e-04
absE_cstarD3: 1.881833e-04
absE_ctheta1: 5.750252e-04
absE_ctheta2: 8.899940e-04
absE_ctheta3: 3.616464e-04
absE_cstarB1: 8.382329e-05
absE_cstarB2: 1.290378e-04
absE_cstarB3: 5.014128e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 4.282492e-02
ConstraintTheta2: 4.782118e-02
ConstraintTheta3: 2.945006e-02
ConstraintB1: 3.686828e-17
ConstraintB2: 1.997358e-17
ConstraintB3: 5.281891e-17
TwallDDRCore: 5.300000e-01
TprocDDRCore: 7.500000e-01
TwallAssemble: 8.500000e-02
TprocAssemble: 2.298167e+01
TwallSolve: 2.033333e-01
TprocSolve: 3.459667e+01
TwallRun: 3.630000e+00
TprocRun: 5.408100e+02
TwallNorms: 4.000000e-02
TprocNorms: 9.000000e-02


==> results/ecddr-einstein-wp/kasner/stab_10/Tetgen-Cube-0_k0/results-2.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 10
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimX1: 628
DimX2: 913
Sizesystem: 6507
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 1
MaxResidual: 8.74005e-14
E_L2starD1: 4.572771e-04
E_L2starD2: 1.291590e-04
E_L2starD3: 9.109509e-04
E_L2starTheta1: 4.690721e-04
E_L2starTheta2: 7.253151e-04
E_L2starTheta3: 2.951328e-04
E_L2starB1: 4.123098e-04
E_L2starB2: 6.382635e-04
E_L2starB3: 2.656510e-04
absE_L2starD1: 2.179983e-04
absE_L2starD2: 1.741250e-04
absE_L2starD3: 1.610654e-04
relE_L2starD: 2.763614e-04
absE_L2starTheta1: 4.919670e-04
absE_L2starTheta2: 7.607169e-04
absE_L2starTheta3: 3.095378e-04
relE_L2starTheta: 5.039516e-04
absE_L2starB1: 4.123098e-04
absE_L2starB2: 6.382635e-04
absE_L2starB3: 2.656510e-04
relE_L2starB: 1.316224e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.568481e-04
E_cstarD2: 1.290743e-04
E_cstarD3: 9.092192e-04
E_ctheta1: 4.690721e-04
E_ctheta2: 7.834551e-04
E_ctheta3: 2.865671e-04
E_cstarB1: 1.023313e-04
E_cstarB2: 1.579307e-04
E_cstarB3: 6.500739e-05
absE_cstarD1: 2.177938e-04
absE_cstarD2: 1.740108e-04
absE_cstarD3: 1.607592e-04
absE_ctheta1: 4.919670e-04
absE_ctheta2: 7.607169e-04
absE_ctheta3: 3.095378e-04
absE_cstarB1: 1.023313e-04
absE_cstarB2: 1.579307e-04
absE_cstarB3: 6.500739e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 3.560556e-02
ConstraintTheta2: 3.907937e-02
ConstraintTheta3: 2.299847e-02
ConstraintB1: 3.848615e-17
ConstraintB2: 2.274196e-17
ConstraintB3: 5.178272e-17
TwallDDRCore: 5.300000e-01
TprocDDRCore: 7.800000e-01
TwallAssemble: 1.214286e-01
TprocAssemble: 3.391714e+01
TwallSolve: 1.828571e-01
TprocSolve: 3.807857e+01
TwallRun: 4.150000e+00
TprocRun: 6.941000e+02
TwallNorms: 4.000000e-02
TprocNorms: 1.500000e-01


==> results/ecddr-einstein-wp/kasner/stab_10/Tetgen-Cube-0_k0/results-3.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 10
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimX1: 1217
DimX2: 1805
Sizesystem: 12717
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0125
MinDetTheta: 1
MaxResidual: 1.06067e-13
E_L2starD1: 3.997378e-04
E_L2starD2: 1.130412e-04
E_L2starD3: 7.986100e-04
E_L2starTheta1: 4.098696e-04
E_L2starTheta2: 6.333216e-04
E_L2starTheta3: 2.579640e-04
E_L2starB1: 4.494588e-04
E_L2starB2: 6.747621e-04
E_L2starB3: 2.830908e-04
absE_L2starD1: 1.905675e-04
absE_L2starD2: 1.523958e-04
absE_L2starD3: 1.412024e-04
relE_L2starD: 2.418790e-04
absE_L2starTheta1: 4.298748e-04
absE_L2starTheta2: 6.642333e-04
absE_L2starTheta3: 2.705549e-04
relE_L2starTheta: 4.402218e-04
absE_L2starB1: 4.494588e-04
absE_L2starB2: 6.747621e-04
absE_L2starB3: 2.830908e-04
relE_L2starB: 1.407312e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 3.987492e-04
E_cstarD2: 1.127603e-04
E_cstarD3: 7.936677e-04
E_ctheta1: 4.098696e-04
E_ctheta2: 6.840876e-04
E_ctheta3: 2.504771e-04
E_cstarB1: 1.326725e-04
E_cstarB2: 1.928924e-04
E_cstarB3: 8.244520e-05
absE_cstarD1: 1.900962e-04
absE_cstarD2: 1.520172e-04
absE_cstarD3: 1.403286e-04
absE_ctheta1: 4.298748e-04
absE_ctheta2: 6.642333e-04
absE_ctheta3: 2.705549e-04
absE_cstarB1: 1.326725e-04
absE_cstarB2: 1.928924e-04
absE_cstarB3: 8.244520e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.729690e-02
ConstraintTheta2: 3.018058e-02
ConstraintTheta3: 1.832037e-02
ConstraintB1: 4.009453e-17
ConstraintB2: 2.534023e-17
ConstraintB3: 6.165644e-17
TwallDDRCore: 5.300000e-01
TprocDDRCore: 8.600000e-01
TwallAssemble: 2.225000e-01
TprocAssemble: 5.692125e+01
TwallSolve: 1.887500e-01
TprocSolve: 3.969500e+01
TwallRun: 5.660000e+00
TprocRun: 8.691300e+02
TwallNorms: 5.000000e-02
TprocNorms: 2.700000e-01


==> results/ecddr-einstein-wp/kasner/stab_10/Tetgen-Cube-0_k0/results-4.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 10
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimX1: 2139
DimX2: 3261
Sizesystem: 22617
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 1
MaxResidual: 7.93819e-14
E_L2starD1: 3.206259e-04
E_L2starD2: 9.063961e-05
E_L2starD3: 6.450282e-04
E_L2starTheta1: 3.272613e-04
E_L2starTheta2: 5.051764e-04
E_L2starTheta3: 2.060620e-04
E_L2starB1: 4.334977e-04
E_L2starB2: 6.672885e-04
E_L2starB3: 2.735018e-04
absE_L2starD1: 1.528524e-04
absE_L2starD2: 1.221953e-04
absE_L2starD3: 1.140476e-04
relE_L2starD: 1.943838e-04
absE_L2starTheta1: 3.432345e-04
absE_L2starTheta2: 5.298335e-04
absE_L2starTheta3: 2.161196e-04
relE_L2starTheta: 3.513572e-04
absE_L2starB1: 4.334977e-04
absE_L2starB2: 6.672885e-04
absE_L2starB3: 2.735018e-04
relE_L2starB: 1.374288e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 3.179774e-04
E_cstarD2: 9.002248e-05
E_cstarD3: 6.331569e-04
E_ctheta1: 3.272613e-04
E_ctheta2: 5.456705e-04
E_ctheta3: 2.000814e-04
E_cstarB1: 1.531677e-04
E_cstarB2: 2.330185e-04
E_cstarB3: 9.417285e-05
absE_cstarD1: 1.515898e-04
absE_cstarD2: 1.213633e-04
absE_cstarD3: 1.119486e-04
absE_ctheta1: 3.432345e-04
absE_ctheta2: 5.298335e-04
absE_ctheta3: 2.161196e-04
absE_cstarB1: 1.531677e-04
absE_cstarB2: 2.330185e-04
absE_cstarB3: 9.417285e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.239418e-02
ConstraintTheta2: 2.456777e-02
ConstraintTheta3: 1.485322e-02
ConstraintB1: 4.412467e-17
ConstraintB2: 2.572269e-17
ConstraintB3: 7.071357e-17
TwallDDRCore: 5.500000e-01
TprocDDRCore: 1.000000e+00
TwallAssemble: 3.280000e-01
TprocAssemble: 5.927100e+01
TwallSolve: 2.310000e-01
TprocSolve: 5.065200e+01
TwallRun: 8.850000e+00
TprocRun: 1.359440e+03
TwallNorms: 4.000000e-02
TprocNorms: 3.700000e-01


==> results/ecddr-einstein-wp/kasner/stab_10/Tetgen-Cube-0_k0/results-5.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 10
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimX1: 3965
DimX2: 6228
Sizesystem: 42474
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00833333
MinDetTheta: 1
MaxResidual: 8.43513e-14
E_L2starD1: 2.708159e-04
E_L2starD2: 7.637183e-05
E_L2starD3: 5.554907e-04
E_L2starTheta1: 2.723666e-04
E_L2starTheta2: 4.201619e-04
E_L2starTheta3: 1.715473e-04
E_L2starB1: 4.351411e-04
E_L2starB2: 6.673347e-04
E_L2starB3: 2.725285e-04
absE_L2starD1: 1.291064e-04
absE_L2starD2: 1.029602e-04
absE_L2starD3: 9.821644e-05
relE_L2starD: 1.650025e-04
absE_L2starTheta1: 2.856605e-04
absE_L2starTheta2: 4.406695e-04
absE_L2starTheta3: 1.799203e-04
relE_L2starTheta: 2.923441e-04
absE_L2starB1: 4.351411e-04
absE_L2starB2: 6.673347e-04
absE_L2starB3: 2.725285e-04
relE_L2starB: 1.375004e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 2.646711e-04
E_cstarD2: 7.497502e-05
E_cstarD3: 5.278303e-04
E_ctheta1: 2.723666e-04
E_ctheta2: 4.538413e-04
E_ctheta3: 1.665685e-04
E_cstarB1: 1.792619e-04
E_cstarB2: 2.718151e-04
E_cstarB3: 1.106953e-04
absE_cstarD1: 1.261770e-04
absE_cstarD2: 1.010771e-04
absE_cstarD3: 9.332578e-05
absE_ctheta1: 2.856605e-04
absE_ctheta2: 4.406695e-04
absE_ctheta3: 1.799203e-04
absE_cstarB1: 1.792619e-04
absE_cstarB2: 2.718151e-04
absE_cstarB3: 1.106953e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.810915e-02
ConstraintTheta2: 1.989193e-02
ConstraintTheta3: 1.218487e-02
ConstraintB1: 5.535963e-17
ConstraintB2: 3.082920e-17
ConstraintB3: 7.282522e-17
TwallDDRCore: 5.700000e-01
TprocDDRCore: 1.250000e+00
TwallAssemble: 5.500000e-01
TprocAssemble: 6.067500e+01
TwallSolve: 3.116667e-01
TprocSolve: 7.881000e+01
TwallRun: 1.518000e+01
TprocRun: 2.182300e+03
TwallNorms: 4.000000e-02
TprocNorms: 5.600000e-01


==> results/ecddr-einstein-wp/kasner/stab_10/Voro-small-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       8.122313e-04  --     4.900582e-04  --        4.897274e-04  --         8.277713e-04  --         8.908670e-04  --            8.908671e-04      --             6.263808e-04  --     1.985556e-03  --        3.711279e-04  --
0    0.454124  0.0142857   4.599168e-04  0.95   2.785192e-04  0.94      2.761423e-04  0.96       4.690721e-04  0.95       5.039516e-04  0.95          5.039517e-04      0.95           5.741021e-04  0.15   1.823373e-03  0.14      5.291963e-04  -0.59
0    0.305313  0.01        3.305250e-04  0.83   2.018943e-04  0.81      1.928950e-04  0.90       3.272614e-04  0.91       3.513573e-04  0.91          3.513573e-04      0.91           5.534868e-04  0.09   1.756702e-03  0.09      6.953692e-04  -0.69
0    0.221382  0.00714286  2.488986e-04  0.88   1.549407e-04  0.82      1.387474e-04  1.03       2.332429e-04  1.05       2.503041e-04  1.05          2.503040e-04      1.06           4.716603e-04  0.50   1.488830e-03  0.51      6.904267e-04  0.02
0    0.176754  0.00588235  2.274713e-04  0.40   1.441262e-04  0.32      1.171499e-04  0.75       1.918965e-04  0.87       2.058928e-04  0.87          2.058925e-04      0.87           4.499188e-04  0.21   1.422206e-03  0.20      7.476100e-04  -0.35


==> results/ecddr-einstein-wp/kasner/stab_10/Voro-small-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       2.282434e-04  --     4.900582e-04  --        4.897274e-04  --         1.285498e-03  --         8.908670e-04  --            8.908671e-04      --             9.678091e-04  --     1.985556e-03  --        3.711279e-04  --
0    0.454124  0.0142857   1.297531e-04  0.94   2.785192e-04  0.94      2.761423e-04  0.96       7.253152e-04  0.96       5.039516e-04  0.95          5.039517e-04      0.95           8.876325e-04  0.14   1.823373e-03  0.14      5.291963e-04  -0.59
0    0.305313  0.01        9.275040e-05  0.85   2.018943e-04  0.81      1.928950e-04  0.90       5.051765e-04  0.91       3.513573e-04  0.91          3.513573e-04      0.91           8.527060e-04  0.10   1.756702e-03  0.09      6.953692e-04  -0.69
0    0.221382  0.00714286  6.934930e-05  0.90   1.549407e-04  0.82      1.387474e-04  1.03       3.596395e-04  1.06       2.503041e-04  1.05          2.503040e-04      1.06           7.207647e-04  0.52   1.488830e-03  0.51      6.904267e-04  0.02
0    0.176754  0.00588235  6.222111e-05  0.48   1.441262e-04  0.32      1.171499e-04  0.75       2.957399e-04  0.87       2.058928e-04  0.87          2.058925e-04      0.87           6.879870e-04  0.21   1.422206e-03  0.20      7.476100e-04  -0.35


==> results/ecddr-einstein-wp/kasner/stab_10/Voro-small-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       1.617674e-03  --     4.900582e-04  --        4.897274e-04  --         5.198492e-04  --         8.908670e-04  --            8.908671e-04      --             3.913664e-04  --     1.985556e-03  --        3.711279e-04  --
0    0.454124  0.0142857   9.237323e-04  0.94   2.785192e-04  0.94      2.761423e-04  0.96       2.951328e-04  0.95       5.039516e-04  0.95          5.039517e-04      0.95           3.616386e-04  0.13   1.823373e-03  0.14      5.291963e-04  -0.59
0    0.305313  0.01        6.872700e-04  0.74   2.018943e-04  0.81      1.928950e-04  0.90       2.060622e-04  0.90       3.513573e-04  0.91          3.513573e-04      0.91           3.505094e-04  0.08   1.756702e-03  0.09      6.953692e-04  -0.69
0    0.221382  0.00714286  5.542212e-04  0.67   1.549407e-04  0.82      1.387474e-04  1.03       1.469367e-04  1.05       2.503041e-04  1.05          2.503040e-04      1.06           2.964051e-04  0.52   1.488830e-03  0.51      6.904267e-04  0.02
0    0.176754  0.00588235  5.439144e-04  0.08   1.441262e-04  0.32      1.171499e-04  0.75       1.209171e-04  0.87       2.058928e-04  0.87          2.058925e-04      0.87           2.843000e-04  0.19   1.422206e-03  0.20      7.476100e-04  -0.35


==> results/ecddr-einstein-wp/kasner/stab_10/Voro-small-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta  E_L2B         RateB  absE_L2B      RateSumB
0    0.826611  0.025       8.122313e-04  --     4.900582e-04  --        8.277713e-04  --         8.908670e-04  --            6.263808e-04  --     1.985556e-03  --
--   --        --          2.282434e-04  --     --            --        1.285498e-03  --         --            --            9.678091e-04  --     --            --
--   --        --          1.617674e-03  --     --            --        5.198492e-04  --         --            --            3.913664e-04  --     --            --
0    0.454124  0.0142857   4.599168e-04  0.95   2.785192e-04  0.94      4.690721e-04  0.95       5.039516e-04  0.95          5.741021e-04  0.15   1.823373e-03  0.14
--   --        --          1.297531e-04  0.94   --            --        7.253152e-04  0.96       --            --            8.876325e-04  0.14   --            --
--   --        --          9.237323e-04  0.94   --            --        2.951328e-04  0.95       --            --            3.616386e-04  0.13   --            --
0    0.305313  0.01        3.305250e-04  0.83   2.018943e-04  0.81      3.272614e-04  0.91       3.513573e-04  0.91          5.534868e-04  0.09   1.756702e-03  0.09
--   --        --          9.275040e-05  0.85   --            --        5.051765e-04  0.91       --            --            8.527060e-04  0.10   --            --
--   --        --          6.872700e-04  0.74   --            --        2.060622e-04  0.90       --            --            3.505094e-04  0.08   --            --
0    0.221382  0.00714286  2.488986e-04  0.88   1.549407e-04  0.82      2.332429e-04  1.05       2.503041e-04  1.05          4.716603e-04  0.50   1.488830e-03  0.51
--   --        --          6.934930e-05  0.90   --            --        3.596395e-04  1.06       --            --            7.207647e-04  0.52   --            --
--   --        --          5.542212e-04  0.67   --            --        1.469367e-04  1.05       --            --            2.964051e-04  0.52   --            --
0    0.176754  0.00588235  2.274713e-04  0.40   1.441262e-04  0.32      1.918965e-04  0.87       2.058928e-04  0.87          4.499188e-04  0.21   1.422206e-03  0.20
--   --        --          6.222111e-05  0.48   --            --        2.957399e-04  0.87       --            --            6.879870e-04  0.21   --            --
--   --        --          5.439144e-04  0.08   --            --        1.209171e-04  0.87       --            --            2.843000e-04  0.19   --            --


==> results/ecddr-einstein-wp/kasner/stab_10/Voro-small-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       8.122313e-04  --     4.900582e-04  --        8.277713e-04  --         8.908670e-04  --            6.263808e-04  --     1.985556e-03  --
0    0.454124  0.0142857   4.599168e-04  0.95   2.785192e-04  0.94      4.690721e-04  0.95       5.039516e-04  0.95          5.741021e-04  0.15   1.823373e-03  0.14
0    0.305313  0.01        3.305250e-04  0.83   2.018943e-04  0.81      3.272614e-04  0.91       3.513573e-04  0.91          5.534868e-04  0.09   1.756702e-03  0.09
0    0.221382  0.00714286  2.488986e-04  0.88   1.549407e-04  0.82      2.332429e-04  1.05       2.503041e-04  1.05          4.716603e-04  0.50   1.488830e-03  0.51
0    0.176754  0.00588235  2.274713e-04  0.40   1.441262e-04  0.32      1.918965e-04  0.87       2.058928e-04  0.87          4.499188e-04  0.21   1.422206e-03  0.20


==> results/ecddr-einstein-wp/kasner/stab_10/Voro-small-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       2.282434e-04  --     --            --        1.285498e-03  --         --            --            9.678091e-04  --     --            --
0    0.454124  0.0142857   1.297531e-04  0.94   --            --        7.253152e-04  0.96       --            --            8.876325e-04  0.14   --            --
0    0.305313  0.01        9.275040e-05  0.85   --            --        5.051765e-04  0.91       --            --            8.527060e-04  0.10   --            --
0    0.221382  0.00714286  6.934930e-05  0.90   --            --        3.596395e-04  1.06       --            --            7.207647e-04  0.52   --            --
0    0.176754  0.00588235  6.222111e-05  0.48   --            --        2.957399e-04  0.87       --            --            6.879870e-04  0.21   --            --


==> results/ecddr-einstein-wp/kasner/stab_10/Voro-small-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       1.617674e-03  --     --            --        5.198492e-04  --         --            --            3.913664e-04  --     --            --
0    0.454124  0.0142857   9.237323e-04  0.94   --            --        2.951328e-04  0.95       --            --            3.616386e-04  0.13   --            --
0    0.305313  0.01        6.872700e-04  0.74   --            --        2.060622e-04  0.90       --            --            3.505094e-04  0.08   --            --
0    0.221382  0.00714286  5.542212e-04  0.67   --            --        1.469367e-04  1.05       --            --            2.964051e-04  0.52   --            --
0    0.176754  0.00588235  5.439144e-04  0.08   --            --        1.209171e-04  0.87       --            --            2.843000e-04  0.19   --            --


==> results/ecddr-einstein-wp/kasner/stab_10/Voro-small-0_k0/results-1.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 10
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimX1: 272
DimX2: 162
Sizesystem: 2118
InitialTime: 1
FinalTime: 1.1
Timestep: 0.025
MinDetTheta: 1
MaxResidual: 3.72346e-14
E_L2starD1: 8.122313e-04
E_L2starD2: 2.282434e-04
E_L2starD3: 1.617674e-03
E_L2starTheta1: 8.277713e-04
E_L2starTheta2: 1.285498e-03
E_L2starTheta3: 5.198492e-04
E_L2starB1: 6.263808e-04
E_L2starB2: 9.678091e-04
E_L2starB3: 3.913664e-04
absE_L2starD1: 3.872161e-04
absE_L2starD2: 3.077050e-04
absE_L2starD3: 2.860213e-04
relE_L2starD: 4.900582e-04
absE_L2starTheta1: 8.681739e-04
absE_L2starTheta2: 1.348242e-03
absE_L2starTheta3: 5.452224e-04
relE_L2starTheta: 8.908670e-04
absE_L2starB1: 6.263808e-04
absE_L2starB2: 9.678091e-04
absE_L2starB3: 3.913664e-04
relE_L2starB: 1.985556e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 8.118268e-04
E_cstarD2: 2.281559e-04
E_cstarD3: 1.615685e-03
E_ctheta1: 8.277713e-04
E_ctheta2: 1.388541e-03
E_ctheta3: 5.047616e-04
E_cstarB1: 1.180872e-04
E_cstarB2: 1.787421e-04
E_cstarB3: 7.429857e-05
absE_cstarD1: 3.870232e-04
absE_cstarD2: 3.075870e-04
absE_cstarD3: 2.856697e-04
absE_ctheta1: 8.681739e-04
absE_ctheta2: 1.348242e-03
absE_ctheta3: 5.452224e-04
absE_cstarB1: 1.180872e-04
absE_cstarB2: 1.787421e-04
absE_cstarB3: 7.429857e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.585880e-02
ConstraintTheta2: 6.264865e-02
ConstraintTheta3: 3.683524e-02
ConstraintB1: 4.915945e-17
ConstraintB2: 3.100189e-17
ConstraintB3: 5.573605e-17
TwallDDRCore: 5.400000e-01
TprocDDRCore: 7.300000e-01
TwallAssemble: 1.225000e-01
TprocAssemble: 2.653500e+01
TwallSolve: 2.100000e-01
TprocSolve: 3.045000e+01
TwallRun: 2.560000e+00
TprocRun: 3.120300e+02
TwallNorms: 5.000000e-02
TprocNorms: 4.500000e-01


==> results/ecddr-einstein-wp/kasner/stab_10/Voro-small-0_k0/results-2.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 10
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimX1: 1352
DimX2: 800
Sizesystem: 10512
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 1
MaxResidual: 7.45051e-14
E_L2starD1: 4.599168e-04
E_L2starD2: 1.297531e-04
E_L2starD3: 9.237323e-04
E_L2starTheta1: 4.690721e-04
E_L2starTheta2: 7.253152e-04
E_L2starTheta3: 2.951328e-04
E_L2starB1: 5.741021e-04
E_L2starB2: 8.876325e-04
E_L2starB3: 3.616386e-04
absE_L2starD1: 2.192567e-04
absE_L2starD2: 1.749259e-04
absE_L2starD3: 1.633253e-04
relE_L2starD: 2.785192e-04
absE_L2starTheta1: 4.919670e-04
absE_L2starTheta2: 7.607170e-04
absE_L2starTheta3: 3.095379e-04
relE_L2starTheta: 5.039516e-04
absE_L2starB1: 5.741021e-04
absE_L2starB2: 8.876325e-04
absE_L2starB3: 3.616386e-04
relE_L2starB: 1.823373e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.569636e-04
E_cstarD2: 1.291036e-04
E_cstarD3: 9.097365e-04
E_ctheta1: 4.690721e-04
E_ctheta2: 7.834551e-04
E_ctheta3: 2.865671e-04
E_cstarB1: 1.659262e-04
E_cstarB2: 2.597408e-04
E_cstarB3: 1.035293e-04
absE_cstarD1: 2.178488e-04
absE_cstarD2: 1.740503e-04
absE_cstarD3: 1.608507e-04
absE_ctheta1: 4.919670e-04
absE_ctheta2: 7.607170e-04
absE_ctheta3: 3.095379e-04
absE_cstarB1: 1.659262e-04
absE_cstarB2: 2.597408e-04
absE_cstarB3: 1.035293e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 3.427645e-02
ConstraintTheta2: 3.804139e-02
ConstraintTheta3: 2.275993e-02
ConstraintB1: 4.724873e-17
ConstraintB2: 3.286563e-17
ConstraintB3: 7.383346e-17
TwallDDRCore: 5.300000e-01
TprocDDRCore: 8.200000e-01
TwallAssemble: 5.242857e-01
TprocAssemble: 5.393857e+01
TwallSolve: 4.300000e-01
TprocSolve: 8.915143e+01
TwallRun: 8.880000e+00
TprocRun: 1.105340e+03
TwallNorms: 7.000000e-02
TprocNorms: 2.560000e+00


==> results/ecddr-einstein-wp/kasner/stab_10/Voro-small-0_k0/results-3.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 10
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimX1: 4018
DimX2: 2351
Sizesystem: 31161
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 1
MaxResidual: 5.98947e-14
E_L2starD1: 3.305250e-04
E_L2starD2: 9.275040e-05
E_L2starD3: 6.872700e-04
E_L2starTheta1: 3.272614e-04
E_L2starTheta2: 5.051765e-04
E_L2starTheta3: 2.060622e-04
E_L2starB1: 5.534868e-04
E_L2starB2: 8.527060e-04
E_L2starB3: 3.505094e-04
absE_L2starD1: 1.575716e-04
absE_L2starD2: 1.250409e-04
absE_L2starD3: 1.215163e-04
relE_L2starD: 2.018943e-04
absE_L2starTheta1: 3.432346e-04
absE_L2starTheta2: 5.298336e-04
absE_L2starTheta3: 2.161199e-04
relE_L2starTheta: 3.513573e-04
absE_L2starB1: 5.534868e-04
absE_L2starB2: 8.527060e-04
absE_L2starB3: 3.505094e-04
relE_L2starB: 1.756702e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 3.187358e-04
E_cstarD2: 9.022285e-05
E_cstarD3: 6.364469e-04
E_ctheta1: 3.272613e-04
E_ctheta2: 5.456705e-04
E_ctheta3: 2.000816e-04
E_cstarB1: 2.195580e-04
E_cstarB2: 3.368749e-04
E_cstarB3: 1.389363e-04
absE_cstarD1: 1.519513e-04
absE_cstarD2: 1.216334e-04
absE_cstarD3: 1.125303e-04
absE_ctheta1: 3.432346e-04
absE_ctheta2: 5.298335e-04
absE_ctheta3: 2.161198e-04
absE_cstarB1: 2.195580e-04
absE_cstarB2: 3.368749e-04
absE_cstarB3: 1.389363e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.386525e-02
ConstraintTheta2: 2.640663e-02
ConstraintTheta3: 1.597109e-02
ConstraintB1: 5.321495e-17
ConstraintB2: 3.505796e-17
ConstraintB3: 8.028877e-17
TwallDDRCore: 5.600000e-01
TprocDDRCore: 1.080000e+00
TwallAssemble: 1.514000e+00
TprocAssemble: 6.550200e+01
TwallSolve: 1.030000e+00
TprocSolve: 1.668600e+02
TwallRun: 2.939000e+01
TprocRun: 2.726220e+03
TwallNorms: 9.000000e-02
TprocNorms: 7.020000e+00


==> results/ecddr-einstein-wp/kasner/stab_10/Voro-small-0_k0/results-4.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 10
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimX1: 8736
DimX2: 5096
Sizesystem: 67704
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00714286
MinDetTheta: 1
MaxResidual: 1.15855e-13
E_L2starD1: 2.488986e-04
E_L2starD2: 6.934930e-05
E_L2starD3: 5.542212e-04
E_L2starTheta1: 2.332429e-04
E_L2starTheta2: 3.596395e-04
E_L2starTheta3: 1.469367e-04
E_L2starB1: 4.716603e-04
E_L2starB2: 7.207647e-04
E_L2starB3: 2.964051e-04
absE_L2starD1: 1.186577e-04
absE_L2starD2: 9.349285e-05
absE_L2starD3: 9.799197e-05
relE_L2starD: 1.549407e-04
absE_L2starTheta1: 2.446272e-04
absE_L2starTheta2: 3.771931e-04
absE_L2starTheta3: 1.541085e-04
relE_L2starTheta: 2.503041e-04
absE_L2starB1: 4.716603e-04
absE_L2starB2: 7.207647e-04
absE_L2starB3: 2.964051e-04
relE_L2starB: 1.488830e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 2.285048e-04
E_cstarD2: 6.470360e-05
E_cstarD3: 4.613051e-04
E_ctheta1: 2.332427e-04
E_ctheta2: 3.884675e-04
E_ctheta3: 1.426719e-04
E_cstarB1: 2.198962e-04
E_cstarB2: 3.334993e-04
E_cstarB3: 1.370312e-04
absE_cstarD1: 1.089354e-04
absE_cstarD2: 8.722977e-05
absE_cstarD3: 8.156344e-05
absE_ctheta1: 2.446270e-04
absE_ctheta2: 3.771930e-04
absE_ctheta3: 1.541083e-04
absE_cstarB1: 2.198962e-04
absE_cstarB2: 3.334993e-04
absE_cstarB3: 1.370312e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.882532e-02
ConstraintTheta2: 2.080544e-02
ConstraintTheta3: 1.256782e-02
ConstraintB1: 5.960342e-17
ConstraintB2: 3.902679e-17
ConstraintB3: 8.986409e-17
TwallDDRCore: 5.700000e-01
TprocDDRCore: 1.460000e+00
TwallAssemble: 3.198571e+00
TprocAssemble: 8.195500e+01
TwallSolve: 2.578571e+00
TprocSolve: 4.389157e+02
TwallRun: 8.912000e+01
TprocRun: 8.554080e+03
TwallNorms: 1.300000e-01
TprocNorms: 1.356000e+01


==> results/ecddr-einstein-wp/kasner/stab_10/Voro-small-0_k0/results-5.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 10
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimX1: 16354
DimX2: 9507
Sizesystem: 126645
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00588235
MinDetTheta: 1
MaxResidual: 1.00905e-13
E_L2starD1: 2.274713e-04
E_L2starD2: 6.222111e-05
E_L2starD3: 5.439144e-04
E_L2starTheta1: 1.918965e-04
E_L2starTheta2: 2.957399e-04
E_L2starTheta3: 1.209171e-04
E_L2starB1: 4.499188e-04
E_L2starB2: 6.879870e-04
E_L2starB3: 2.843000e-04
absE_L2starD1: 1.084427e-04
absE_L2starD2: 8.388303e-05
absE_L2starD3: 9.616962e-05
relE_L2starD: 1.441262e-04
absE_L2starTheta1: 2.012627e-04
absE_L2starTheta2: 3.101746e-04
absE_L2starTheta3: 1.268190e-04
relE_L2starTheta: 2.058928e-04
absE_L2starB1: 4.499188e-04
absE_L2starB2: 6.879870e-04
absE_L2starB3: 2.843000e-04
relE_L2starB: 1.422206e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 1.917692e-04
E_cstarD2: 5.412487e-05
E_cstarD3: 3.965075e-04
E_ctheta1: 1.918962e-04
E_ctheta2: 3.194458e-04
E_ctheta3: 1.174072e-04
E_cstarB1: 2.363828e-04
E_cstarB2: 3.616764e-04
E_cstarB3: 1.495508e-04
absE_cstarD1: 9.142236e-05
absE_cstarD2: 7.296813e-05
absE_cstarD3: 7.010658e-05
absE_ctheta1: 2.012624e-04
absE_ctheta2: 3.101745e-04
absE_ctheta3: 1.268184e-04
absE_cstarB1: 2.363828e-04
absE_cstarB2: 3.616764e-04
absE_cstarB3: 1.495508e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.536603e-02
ConstraintTheta2: 1.694646e-02
ConstraintTheta3: 1.022689e-02
ConstraintB1: 6.277612e-17
ConstraintB2: 3.981401e-17
ConstraintB3: 9.620767e-17
TwallDDRCore: 6.400000e-01
TprocDDRCore: 2.130000e+00
TwallAssemble: 6.032353e+00
TprocAssemble: 1.115088e+02
TwallSolve: 7.231765e+00
TprocSolve: 1.459334e+03
TwallRun: 2.406800e+02
TprocRun: 2.955971e+04
TwallNorms: 1.600000e-01
TprocNorms: 1.930000e+01


==> results/ecddr-einstein-wp/kasner/stab_20/Tetgen-Cube-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   5.348085e-04  --     3.230404e-04  --        3.230245e-04  --         5.482650e-04  --         5.892576e-04  --            5.892577e-04      --             2.936401e-04  --     9.167834e-04  --        1.352353e-04  --
0    0.499828  0.0142857   4.568978e-04  1.41   2.760855e-04  1.41      2.760422e-04  1.41       4.690721e-04  1.40       5.039516e-04  1.40          5.039517e-04      1.40           2.961932e-04  -0.08  9.454075e-04  -0.28     1.695492e-04  -2.02
0    0.39203   0.0125      3.988633e-04  0.56   2.411169e-04  0.56      2.409922e-04  0.56       4.098696e-04  0.56       4.402218e-04  0.56          4.402218e-04      0.56           3.250839e-04  -0.38  1.017060e-03  -0.30     2.165528e-04  -1.01
0    0.313068  0.01        3.182695e-04  1.00   1.925207e-04  1.00      1.921918e-04  1.01       3.272612e-04  1.00       3.513572e-04  1.00          3.513573e-04      1.00           3.168143e-04  0.11   1.003649e-03  0.06      2.624696e-04  -0.85
0    0.256759  0.00833333  2.653402e-04  0.92   1.606879e-04  0.91      1.598475e-04  0.93       2.723665e-04  0.93       2.923440e-04  0.93          2.923440e-04      0.93           3.221722e-04  -0.08  1.017175e-03  -0.07     3.185531e-04  -0.98


==> results/ecddr-einstein-wp/kasner/stab_20/Tetgen-Cube-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   1.509239e-04  --     3.230404e-04  --        3.230245e-04  --         8.485760e-04  --         5.892576e-04  --            5.892577e-04      --             4.437926e-04  --     9.167834e-04  --        1.352353e-04  --
0    0.499828  0.0142857   1.290842e-04  1.40   2.760855e-04  1.41      2.760422e-04  1.41       7.253151e-04  1.40       5.039516e-04  1.40          5.039517e-04      1.40           4.584649e-04  -0.29  9.454075e-04  -0.28     1.695492e-04  -2.02
0    0.39203   0.0125      1.127922e-04  0.56   2.411169e-04  0.56      2.409922e-04  0.56       6.333216e-04  0.56       4.402218e-04  0.56          4.402218e-04      0.56           4.873495e-04  -0.25  1.017060e-03  -0.30     2.165528e-04  -1.01
0    0.313068  0.01        9.009028e-05  1.00   1.925207e-04  1.00      1.921918e-04  1.01       5.051764e-04  1.01       3.513572e-04  1.00          3.513573e-04      1.00           4.872949e-04  0.00   1.003649e-03  0.06      2.624696e-04  -0.85
0    0.256759  0.00833333  7.512685e-05  0.92   1.606879e-04  0.91      1.598475e-04  0.93       4.201618e-04  0.93       2.923440e-04  0.93          2.923440e-04      0.93           4.935081e-04  -0.06  1.017175e-03  -0.07     3.185531e-04  -0.98


==> results/ecddr-einstein-wp/kasner/stab_20/Tetgen-Cube-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   1.064408e-03  --     3.230404e-04  --        3.230245e-04  --         3.448164e-04  --         5.892576e-04  --            5.892577e-04      --             1.793507e-04  --     9.167834e-04  --        1.352353e-04  --
0    0.499828  0.0142857   9.094204e-04  1.41   2.760855e-04  1.41      2.760422e-04  1.41       2.951328e-04  1.39       5.039516e-04  1.40          5.039517e-04      1.40           1.907494e-04  -0.55  9.454075e-04  -0.28     1.695492e-04  -2.02
0    0.39203   0.0125      7.942381e-04  0.56   2.411169e-04  0.56      2.409922e-04  0.56       2.579639e-04  0.55       4.402218e-04  0.56          4.402218e-04      0.56           2.046266e-04  -0.29  1.017060e-03  -0.30     2.165528e-04  -1.01
0    0.313068  0.01        6.344785e-04  1.00   1.925207e-04  1.00      1.921918e-04  1.01       2.060619e-04  1.00       3.513572e-04  1.00          3.513573e-04      1.00           1.995397e-04  0.11   1.003649e-03  0.06      2.624696e-04  -0.85
0    0.256759  0.00833333  5.309014e-04  0.90   1.606879e-04  0.91      1.598475e-04  0.93       1.715472e-04  0.92       2.923440e-04  0.93          2.923440e-04      0.93           2.014945e-04  -0.05  1.017175e-03  -0.07     3.185531e-04  -0.98


==> results/ecddr-einstein-wp/kasner/stab_20/Tetgen-Cube-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta  E_L2B         RateB  absE_L2B      RateSumB
0    0.558943  0.0166667   5.348085e-04  --     3.230404e-04  --        5.482650e-04  --         5.892576e-04  --            2.936401e-04  --     9.167834e-04  --
--   --        --          1.509239e-04  --     --            --        8.485760e-04  --         --            --            4.437926e-04  --     --            --
--   --        --          1.064408e-03  --     --            --        3.448164e-04  --         --            --            1.793507e-04  --     --            --
0    0.499828  0.0142857   4.568978e-04  1.41   2.760855e-04  1.41      4.690721e-04  1.40       5.039516e-04  1.40          2.961932e-04  -0.08  9.454075e-04  -0.28
--   --        --          1.290842e-04  1.40   --            --        7.253151e-04  1.40       --            --            4.584649e-04  -0.29  --            --
--   --        --          9.094204e-04  1.41   --            --        2.951328e-04  1.39       --            --            1.907494e-04  -0.55  --            --
0    0.39203   0.0125      3.988633e-04  0.56   2.411169e-04  0.56      4.098696e-04  0.56       4.402218e-04  0.56          3.250839e-04  -0.38  1.017060e-03  -0.30
--   --        --          1.127922e-04  0.56   --            --        6.333216e-04  0.56       --            --            4.873495e-04  -0.25  --            --
--   --        --          7.942381e-04  0.56   --            --        2.579639e-04  0.55       --            --            2.046266e-04  -0.29  --            --
0    0.313068  0.01        3.182695e-04  1.00   1.925207e-04  1.00      3.272612e-04  1.00       3.513572e-04  1.00          3.168143e-04  0.11   1.003649e-03  0.06
--   --        --          9.009028e-05  1.00   --            --        5.051764e-04  1.01       --            --            4.872949e-04  0.00   --            --
--   --        --          6.344785e-04  1.00   --            --        2.060619e-04  1.00       --            --            1.995397e-04  0.11   --            --
0    0.256759  0.00833333  2.653402e-04  0.92   1.606879e-04  0.91      2.723665e-04  0.93       2.923440e-04  0.93          3.221722e-04  -0.08  1.017175e-03  -0.07
--   --        --          7.512685e-05  0.92   --            --        4.201618e-04  0.93       --            --            4.935081e-04  -0.06  --            --
--   --        --          5.309014e-04  0.90   --            --        1.715472e-04  0.92       --            --            2.014945e-04  -0.05  --            --


==> results/ecddr-einstein-wp/kasner/stab_20/Tetgen-Cube-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   5.348085e-04  --     3.230404e-04  --        5.482650e-04  --         5.892576e-04  --            2.936401e-04  --     9.167834e-04  --
0    0.499828  0.0142857   4.568978e-04  1.41   2.760855e-04  1.41      4.690721e-04  1.40       5.039516e-04  1.40          2.961932e-04  -0.08  9.454075e-04  -0.28
0    0.39203   0.0125      3.988633e-04  0.56   2.411169e-04  0.56      4.098696e-04  0.56       4.402218e-04  0.56          3.250839e-04  -0.38  1.017060e-03  -0.30
0    0.313068  0.01        3.182695e-04  1.00   1.925207e-04  1.00      3.272612e-04  1.00       3.513572e-04  1.00          3.168143e-04  0.11   1.003649e-03  0.06
0    0.256759  0.00833333  2.653402e-04  0.92   1.606879e-04  0.91      2.723665e-04  0.93       2.923440e-04  0.93          3.221722e-04  -0.08  1.017175e-03  -0.07


==> results/ecddr-einstein-wp/kasner/stab_20/Tetgen-Cube-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   1.509239e-04  --     --            --        8.485760e-04  --         --            --            4.437926e-04  --     --            --
0    0.499828  0.0142857   1.290842e-04  1.40   --            --        7.253151e-04  1.40       --            --            4.584649e-04  -0.29  --            --
0    0.39203   0.0125      1.127922e-04  0.56   --            --        6.333216e-04  0.56       --            --            4.873495e-04  -0.25  --            --
0    0.313068  0.01        9.009028e-05  1.00   --            --        5.051764e-04  1.01       --            --            4.872949e-04  0.00   --            --
0    0.256759  0.00833333  7.512685e-05  0.92   --            --        4.201618e-04  0.93       --            --            4.935081e-04  -0.06  --            --


==> results/ecddr-einstein-wp/kasner/stab_20/Tetgen-Cube-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   1.064408e-03  --     --            --        3.448164e-04  --         --            --            1.793507e-04  --     --            --
0    0.499828  0.0142857   9.094204e-04  1.41   --            --        2.951328e-04  1.39       --            --            1.907494e-04  -0.55  --            --
0    0.39203   0.0125      7.942381e-04  0.56   --            --        2.579639e-04  0.55       --            --            2.046266e-04  -0.29  --            --
0    0.313068  0.01        6.344785e-04  1.00   --            --        2.060619e-04  1.00       --            --            1.995397e-04  0.11   --            --
0    0.256759  0.00833333  5.309014e-04  0.90   --            --        1.715472e-04  0.92       --            --            2.014945e-04  -0.05  --            --


==> results/ecddr-einstein-wp/kasner/stab_20/Tetgen-Cube-0_k0/results-1.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 20
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimX1: 354
DimX2: 496
Sizesystem: 3612
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0166667
MinDetTheta: 1
MaxResidual: 1.80593e-13
E_L2starD1: 5.348085e-04
E_L2starD2: 1.509239e-04
E_L2starD3: 1.064408e-03
E_L2starTheta1: 5.482650e-04
E_L2starTheta2: 8.485760e-04
E_L2starTheta3: 3.448164e-04
E_L2starB1: 2.936401e-04
E_L2starB2: 4.437926e-04
E_L2starB3: 1.793507e-04
absE_L2starD1: 2.549599e-04
absE_L2starD2: 2.034671e-04
absE_L2starD3: 1.881983e-04
relE_L2starD: 3.230404e-04
absE_L2starTheta1: 5.750252e-04
absE_L2starTheta2: 8.899940e-04
absE_L2starTheta3: 3.616464e-04
relE_L2starTheta: 5.892576e-04
absE_L2starB1: 2.936401e-04
absE_L2starB2: 4.437926e-04
absE_L2starB3: 1.793507e-04
relE_L2starB: 9.167834e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.347895e-04
E_cstarD2: 1.509192e-04
E_cstarD3: 1.064313e-03
E_ctheta1: 5.482650e-04
E_ctheta2: 9.165964e-04
E_ctheta3: 3.348088e-04
E_cstarB1: 4.308683e-05
E_cstarB2: 6.639896e-05
E_cstarB3: 2.574953e-05
absE_cstarD1: 2.549509e-04
absE_cstarD2: 2.034609e-04
absE_cstarD3: 1.881815e-04
absE_ctheta1: 5.750252e-04
absE_ctheta2: 8.899940e-04
absE_ctheta3: 3.616464e-04
absE_cstarB1: 4.308683e-05
absE_cstarB2: 6.639896e-05
absE_cstarB3: 2.574953e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 4.282492e-02
ConstraintTheta2: 4.782118e-02
ConstraintTheta3: 2.945006e-02
ConstraintB1: 3.357788e-17
ConstraintB2: 2.004854e-17
ConstraintB3: 4.804709e-17
TwallDDRCore: 5.200000e-01
TprocDDRCore: 7.300000e-01
TwallAssemble: 8.000000e-02
TprocAssemble: 2.107167e+01
TwallSolve: 1.716667e-01
TprocSolve: 3.167667e+01
TwallRun: 3.380000e+00
TprocRun: 5.254700e+02
TwallNorms: 5.000000e-02
TprocNorms: 1.000000e-01


==> results/ecddr-einstein-wp/kasner/stab_20/Tetgen-Cube-0_k0/results-2.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 20
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimX1: 628
DimX2: 913
Sizesystem: 6507
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 1
MaxResidual: 1.35082e-13
E_L2starD1: 4.568978e-04
E_L2starD2: 1.290842e-04
E_L2starD3: 9.094204e-04
E_L2starTheta1: 4.690721e-04
E_L2starTheta2: 7.253151e-04
E_L2starTheta3: 2.951328e-04
E_L2starB1: 2.961932e-04
E_L2starB2: 4.584649e-04
E_L2starB3: 1.907494e-04
absE_L2starD1: 2.178175e-04
absE_L2starD2: 1.740241e-04
absE_L2starD3: 1.607948e-04
relE_L2starD: 2.760855e-04
absE_L2starTheta1: 4.919670e-04
absE_L2starTheta2: 7.607169e-04
absE_L2starTheta3: 3.095378e-04
relE_L2starTheta: 5.039516e-04
absE_L2starB1: 2.961932e-04
absE_L2starB2: 4.584649e-04
absE_L2starB3: 1.907494e-04
relE_L2starB: 9.454075e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.568381e-04
E_cstarD2: 1.290725e-04
E_cstarD3: 9.091794e-04
E_ctheta1: 4.690721e-04
E_ctheta2: 7.834551e-04
E_ctheta3: 2.865671e-04
E_cstarB1: 5.336364e-05
E_cstarB2: 8.233355e-05
E_cstarB3: 3.385201e-05
absE_cstarD1: 2.177890e-04
absE_cstarD2: 1.740083e-04
absE_cstarD3: 1.607522e-04
absE_ctheta1: 4.919670e-04
absE_ctheta2: 7.607169e-04
absE_ctheta3: 3.095378e-04
absE_cstarB1: 5.336364e-05
absE_cstarB2: 8.233355e-05
absE_cstarB3: 3.385201e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 3.560556e-02
ConstraintTheta2: 3.907937e-02
ConstraintTheta3: 2.299847e-02
ConstraintB1: 4.093757e-17
ConstraintB2: 2.489254e-17
ConstraintB3: 5.833169e-17
TwallDDRCore: 5.300000e-01
TprocDDRCore: 7.900000e-01
TwallAssemble: 1.300000e-01
TprocAssemble: 3.549286e+01
TwallSolve: 1.714286e-01
TprocSolve: 3.237286e+01
TwallRun: 4.120000e+00
TprocRun: 6.487400e+02
TwallNorms: 5.000000e-02
TprocNorms: 1.500000e-01


==> results/ecddr-einstein-wp/kasner/stab_20/Tetgen-Cube-0_k0/results-3.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 20
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimX1: 1217
DimX2: 1805
Sizesystem: 12717
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0125
MinDetTheta: 1
MaxResidual: 1.78207e-13
E_L2starD1: 3.988633e-04
E_L2starD2: 1.127922e-04
E_L2starD3: 7.942381e-04
E_L2starTheta1: 4.098696e-04
E_L2starTheta2: 6.333216e-04
E_L2starTheta3: 2.579639e-04
E_L2starB1: 3.250839e-04
E_L2starB2: 4.873495e-04
E_L2starB3: 2.046266e-04
absE_L2starD1: 1.901506e-04
absE_L2starD2: 1.520601e-04
absE_L2starD3: 1.404294e-04
relE_L2starD: 2.411169e-04
absE_L2starTheta1: 4.298748e-04
absE_L2starTheta2: 6.642333e-04
absE_L2starTheta3: 2.705549e-04
relE_L2starTheta: 4.402218e-04
absE_L2starB1: 3.250839e-04
absE_L2starB2: 4.873495e-04
absE_L2starB3: 2.046266e-04
relE_L2starB: 1.017060e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 3.987205e-04
E_cstarD2: 1.127514e-04
E_cstarD3: 7.935222e-04
E_ctheta1: 4.098696e-04
E_ctheta2: 6.840876e-04
E_ctheta3: 2.504771e-04
E_cstarB1: 7.049790e-05
E_cstarB2: 1.022935e-04
E_cstarB3: 4.376139e-05
absE_cstarD1: 1.900826e-04
absE_cstarD2: 1.520051e-04
absE_cstarD3: 1.403028e-04
absE_ctheta1: 4.298748e-04
absE_ctheta2: 6.642333e-04
absE_ctheta3: 2.705549e-04
absE_cstarB1: 7.049790e-05
absE_cstarB2: 1.022935e-04
absE_cstarB3: 4.376139e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.729690e-02
ConstraintTheta2: 3.018058e-02
ConstraintTheta3: 1.832037e-02
ConstraintB1: 4.179983e-17
ConstraintB2: 2.505876e-17
ConstraintB3: 5.890969e-17
TwallDDRCore: 5.300000e-01
TprocDDRCore: 8.500000e-01
TwallAssemble: 2.275000e-01
TprocAssemble: 5.776125e+01
TwallSolve: 1.775000e-01
TprocSolve: 3.919250e+01
TwallRun: 5.710000e+00
TprocRun: 8.701500e+02
TwallNorms: 5.000000e-02
TprocNorms: 2.600000e-01


==> results/ecddr-einstein-wp/kasner/stab_20/Tetgen-Cube-0_k0/results-4.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 20
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimX1: 2139
DimX2: 3261
Sizesystem: 22617
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 1
MaxResidual: 2.13458e-13
E_L2starD1: 3.182695e-04
E_L2starD2: 9.009028e-05
E_L2starD3: 6.344785e-04
E_L2starTheta1: 3.272612e-04
E_L2starTheta2: 5.051764e-04
E_L2starTheta3: 2.060619e-04
E_L2starB1: 3.168143e-04
E_L2starB2: 4.872949e-04
E_L2starB3: 1.995397e-04
absE_L2starD1: 1.517290e-04
absE_L2starD2: 1.214547e-04
absE_L2starD3: 1.121823e-04
relE_L2starD: 1.925207e-04
absE_L2starTheta1: 3.432345e-04
absE_L2starTheta2: 5.298335e-04
absE_L2starTheta3: 2.161196e-04
relE_L2starTheta: 3.513572e-04
absE_L2starB1: 3.168143e-04
absE_L2starB2: 4.872949e-04
absE_L2starB3: 1.995397e-04
relE_L2starB: 1.003649e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 3.178550e-04
E_cstarD2: 8.999380e-05
E_cstarD3: 6.326080e-04
E_ctheta1: 3.272612e-04
E_ctheta2: 5.456705e-04
E_ctheta3: 2.000814e-04
E_cstarB1: 8.380659e-05
E_cstarB2: 1.273066e-04
E_cstarB3: 5.135640e-05
absE_cstarD1: 1.515314e-04
absE_cstarD2: 1.213246e-04
absE_cstarD3: 1.118515e-04
absE_ctheta1: 3.432345e-04
absE_ctheta2: 5.298335e-04
absE_ctheta3: 2.161196e-04
absE_cstarB1: 8.380659e-05
absE_cstarB2: 1.273066e-04
absE_cstarB3: 5.135640e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.239418e-02
ConstraintTheta2: 2.456777e-02
ConstraintTheta3: 1.485322e-02
ConstraintB1: 4.254905e-17
ConstraintB2: 2.762327e-17
ConstraintB3: 7.245580e-17
TwallDDRCore: 5.600000e-01
TprocDDRCore: 1.000000e+00
TwallAssemble: 3.240000e-01
TprocAssemble: 5.965900e+01
TwallSolve: 2.110000e-01
TprocSolve: 4.783400e+01
TwallRun: 8.640000e+00
TprocRun: 1.310960e+03
TwallNorms: 4.000000e-02
TprocNorms: 3.500000e-01


==> results/ecddr-einstein-wp/kasner/stab_20/Tetgen-Cube-0_k0/results-5.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 20
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimX1: 3965
DimX2: 6228
Sizesystem: 42474
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00833333
MinDetTheta: 1
MaxResidual: 1.70731e-13
E_L2starD1: 2.653402e-04
E_L2starD2: 7.512685e-05
E_L2starD3: 5.309014e-04
E_L2starTheta1: 2.723665e-04
E_L2starTheta2: 4.201618e-04
E_L2starTheta3: 1.715472e-04
E_L2starB1: 3.221722e-04
E_L2starB2: 4.935081e-04
E_L2starB3: 2.014945e-04
absE_L2starD1: 1.264960e-04
absE_L2starD2: 1.012818e-04
absE_L2starD3: 9.386878e-05
relE_L2starD: 1.606879e-04
absE_L2starTheta1: 2.856604e-04
absE_L2starTheta2: 4.406694e-04
absE_L2starTheta3: 1.799202e-04
relE_L2starTheta: 2.923440e-04
absE_L2starB1: 3.221722e-04
absE_L2starB2: 4.935081e-04
absE_L2starB3: 2.014945e-04
relE_L2starB: 1.017175e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 2.642844e-04
E_cstarD2: 7.488602e-05
E_cstarD3: 5.260689e-04
E_ctheta1: 2.723665e-04
E_ctheta2: 4.538412e-04
E_ctheta3: 1.665684e-04
E_cstarB1: 1.019373e-04
E_cstarB2: 1.539217e-04
E_cstarB3: 6.269413e-05
absE_cstarD1: 1.259927e-04
absE_cstarD2: 1.009572e-04
absE_cstarD3: 9.301435e-05
absE_ctheta1: 2.856604e-04
absE_ctheta2: 4.406694e-04
absE_ctheta3: 1.799202e-04
absE_cstarB1: 1.019373e-04
absE_cstarB2: 1.539217e-04
absE_cstarB3: 6.269413e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.810915e-02
ConstraintTheta2: 1.989193e-02
ConstraintTheta3: 1.218487e-02
ConstraintB1: 5.341072e-17
ConstraintB2: 3.092891e-17
ConstraintB3: 7.283989e-17
TwallDDRCore: 5.600000e-01
TprocDDRCore: 1.230000e+00
TwallAssemble: 5.391667e-01
TprocAssemble: 6.093417e+01
TwallSolve: 3.083333e-01
TprocSolve: 7.587167e+01
TwallRun: 1.492000e+01
TprocRun: 2.112860e+03
TwallNorms: 4.000000e-02
TprocNorms: 5.500000e-01


==> results/ecddr-einstein-wp/kasner/stab_20/Voro-small-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       8.118748e-04  --     4.897662e-04  --        4.897218e-04  --         8.277713e-04  --         8.908670e-04  --            8.908671e-04      --             4.469591e-04  --     1.416597e-03  --        1.919673e-04  --
0    0.454124  0.0142857   4.572874e-04  0.96   2.764046e-04  0.96      2.760499e-04  0.96       4.690721e-04  0.95       5.039516e-04  0.95          5.039517e-04      0.95           4.148742e-04  0.12   1.317923e-03  0.12      2.828122e-04  -0.65
0    0.305313  0.01        3.199715e-04  0.90   1.938238e-04  0.89      1.922536e-04  0.91       3.272612e-04  0.91       3.513572e-04  0.91          3.513573e-04      0.91           4.083308e-04  0.04   1.295776e-03  0.04      3.932169e-04  -0.83
0    0.221382  0.00714286  2.304860e-04  1.02   1.403675e-04  1.00      1.370157e-04  1.05       2.332425e-04  1.05       2.503037e-04  1.06          2.503037e-04      1.06           3.543374e-04  0.44   1.117737e-03  0.46      4.113930e-04  -0.14
0    0.176754  0.00588235  1.954443e-04  0.73   1.199689e-04  0.70      1.131693e-04  0.85       1.918955e-04  0.87       2.058918e-04  0.87          2.058917e-04      0.87           3.445741e-04  0.12   1.089329e-03  0.11      4.734137e-04  -0.62


==> results/ecddr-einstein-wp/kasner/stab_20/Voro-small-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       2.281660e-04  --     4.897662e-04  --        4.897218e-04  --         1.285498e-03  --         8.908670e-04  --            8.908671e-04      --             6.903245e-04  --     1.416597e-03  --        1.919673e-04  --
0    0.454124  0.0142857   1.291722e-04  0.95   2.764046e-04  0.96      2.760499e-04  0.96       7.253151e-04  0.96       5.039516e-04  0.95          5.039517e-04      0.95           6.418094e-04  0.12   1.317923e-03  0.12      2.828122e-04  -0.65
0    0.305313  0.01        9.045611e-05  0.90   1.938238e-04  0.89      1.922536e-04  0.91       5.051764e-04  0.91       3.513572e-04  0.91          3.513573e-04      0.91           6.288669e-04  0.05   1.295776e-03  0.04      3.932169e-04  -0.83
0    0.221382  0.00714286  6.511946e-05  1.02   1.403675e-04  1.00      1.370157e-04  1.05       3.596393e-04  1.06       2.503037e-04  1.06          2.503037e-04      1.06           5.409652e-04  0.47   1.117737e-03  0.46      4.113930e-04  -0.14
0    0.176754  0.00588235  5.488400e-05  0.76   1.199689e-04  0.70      1.131693e-04  0.85       2.957394e-04  0.87       2.058918e-04  0.87          2.058917e-04      0.87           5.269724e-04  0.12   1.089329e-03  0.11      4.734137e-04  -0.62


==> results/ecddr-einstein-wp/kasner/stab_20/Voro-small-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       1.615920e-03  --     4.897662e-04  --        4.897218e-04  --         5.198492e-04  --         8.908670e-04  --            8.908671e-04      --             2.793129e-04  --     1.416597e-03  --        1.919673e-04  --
0    0.454124  0.0142857   9.113115e-04  0.96   2.764046e-04  0.96      2.760499e-04  0.96       2.951328e-04  0.95       5.039516e-04  0.95          5.039517e-04      0.95           2.612398e-04  0.11   1.317923e-03  0.12      2.828122e-04  -0.65
0    0.305313  0.01        6.418522e-04  0.88   1.938238e-04  0.89      1.922536e-04  0.91       2.060620e-04  0.90       3.513572e-04  0.91          3.513573e-04      0.91           2.585781e-04  0.03   1.295776e-03  0.04      3.932169e-04  -0.83
0    0.221382  0.00714286  4.711341e-04  0.96   1.403675e-04  1.00      1.370157e-04  1.05       1.469360e-04  1.05       2.503037e-04  1.06          2.503037e-04      1.06           2.224340e-04  0.47   1.117737e-03  0.46      4.113930e-04  -0.14
0    0.176754  0.00588235  4.127255e-04  0.59   1.199689e-04  0.70      1.131693e-04  0.85       1.209154e-04  0.87       2.058918e-04  0.87          2.058917e-04      0.87           2.177825e-04  0.09   1.089329e-03  0.11      4.734137e-04  -0.62


==> results/ecddr-einstein-wp/kasner/stab_20/Voro-small-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta  E_L2B         RateB  absE_L2B      RateSumB
0    0.826611  0.025       8.118748e-04  --     4.897662e-04  --        8.277713e-04  --         8.908670e-04  --            4.469591e-04  --     1.416597e-03  --
--   --        --          2.281660e-04  --     --            --        1.285498e-03  --         --            --            6.903245e-04  --     --            --
--   --        --          1.615920e-03  --     --            --        5.198492e-04  --         --            --            2.793129e-04  --     --            --
0    0.454124  0.0142857   4.572874e-04  0.96   2.764046e-04  0.96      4.690721e-04  0.95       5.039516e-04  0.95          4.148742e-04  0.12   1.317923e-03  0.12
--   --        --          1.291722e-04  0.95   --            --        7.253151e-04  0.96       --            --            6.418094e-04  0.12   --            --
--   --        --          9.113115e-04  0.96   --            --        2.951328e-04  0.95       --            --            2.612398e-04  0.11   --            --
0    0.305313  0.01        3.199715e-04  0.90   1.938238e-04  0.89      3.272612e-04  0.91       3.513572e-04  0.91          4.083308e-04  0.04   1.295776e-03  0.04
--   --        --          9.045611e-05  0.90   --            --        5.051764e-04  0.91       --            --            6.288669e-04  0.05   --            --
--   --        --          6.418522e-04  0.88   --            --        2.060620e-04  0.90       --            --            2.585781e-04  0.03   --            --
0    0.221382  0.00714286  2.304860e-04  1.02   1.403675e-04  1.00      2.332425e-04  1.05       2.503037e-04  1.06          3.543374e-04  0.44   1.117737e-03  0.46
--   --        --          6.511946e-05  1.02   --            --        3.596393e-04  1.06       --            --            5.409652e-04  0.47   --            --
--   --        --          4.711341e-04  0.96   --            --        1.469360e-04  1.05       --            --            2.224340e-04  0.47   --            --
0    0.176754  0.00588235  1.954443e-04  0.73   1.199689e-04  0.70      1.918955e-04  0.87       2.058918e-04  0.87          3.445741e-04  0.12   1.089329e-03  0.11
--   --        --          5.488400e-05  0.76   --            --        2.957394e-04  0.87       --            --            5.269724e-04  0.12   --            --
--   --        --          4.127255e-04  0.59   --            --        1.209154e-04  0.87       --            --            2.177825e-04  0.09   --            --


==> results/ecddr-einstein-wp/kasner/stab_20/Voro-small-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       8.118748e-04  --     4.897662e-04  --        8.277713e-04  --         8.908670e-04  --            4.469591e-04  --     1.416597e-03  --
0    0.454124  0.0142857   4.572874e-04  0.96   2.764046e-04  0.96      4.690721e-04  0.95       5.039516e-04  0.95          4.148742e-04  0.12   1.317923e-03  0.12
0    0.305313  0.01        3.199715e-04  0.90   1.938238e-04  0.89      3.272612e-04  0.91       3.513572e-04  0.91          4.083308e-04  0.04   1.295776e-03  0.04
0    0.221382  0.00714286  2.304860e-04  1.02   1.403675e-04  1.00      2.332425e-04  1.05       2.503037e-04  1.06          3.543374e-04  0.44   1.117737e-03  0.46
0    0.176754  0.00588235  1.954443e-04  0.73   1.199689e-04  0.70      1.918955e-04  0.87       2.058918e-04  0.87          3.445741e-04  0.12   1.089329e-03  0.11


==> results/ecddr-einstein-wp/kasner/stab_20/Voro-small-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       2.281660e-04  --     --            --        1.285498e-03  --         --            --            6.903245e-04  --     --            --
0    0.454124  0.0142857   1.291722e-04  0.95   --            --        7.253151e-04  0.96       --            --            6.418094e-04  0.12   --            --
0    0.305313  0.01        9.045611e-05  0.90   --            --        5.051764e-04  0.91       --            --            6.288669e-04  0.05   --            --
0    0.221382  0.00714286  6.511946e-05  1.02   --            --        3.596393e-04  1.06       --            --            5.409652e-04  0.47   --            --
0    0.176754  0.00588235  5.488400e-05  0.76   --            --        2.957394e-04  0.87       --            --            5.269724e-04  0.12   --            --


==> results/ecddr-einstein-wp/kasner/stab_20/Voro-small-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       1.615920e-03  --     --            --        5.198492e-04  --         --            --            2.793129e-04  --     --            --
0    0.454124  0.0142857   9.113115e-04  0.96   --            --        2.951328e-04  0.95       --            --            2.612398e-04  0.11   --            --
0    0.305313  0.01        6.418522e-04  0.88   --            --        2.060620e-04  0.90       --            --            2.585781e-04  0.03   --            --
0    0.221382  0.00714286  4.711341e-04  0.96   --            --        1.469360e-04  1.05       --            --            2.224340e-04  0.47   --            --
0    0.176754  0.00588235  4.127255e-04  0.59   --            --        1.209154e-04  0.87       --            --            2.177825e-04  0.09   --            --


==> results/ecddr-einstein-wp/kasner/stab_20/Voro-small-0_k0/results-1.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 20
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimX1: 272
DimX2: 162
Sizesystem: 2118
InitialTime: 1
FinalTime: 1.1
Timestep: 0.025
MinDetTheta: 1
MaxResidual: 9.70905e-14
E_L2starD1: 8.118748e-04
E_L2starD2: 2.281660e-04
E_L2starD3: 1.615920e-03
E_L2starTheta1: 8.277713e-04
E_L2starTheta2: 1.285498e-03
E_L2starTheta3: 5.198492e-04
E_L2starB1: 4.469591e-04
E_L2starB2: 6.903245e-04
E_L2starB3: 2.793129e-04
absE_L2starD1: 3.870461e-04
absE_L2starD2: 3.076007e-04
absE_L2starD3: 2.857111e-04
relE_L2starD: 4.897662e-04
absE_L2starTheta1: 8.681739e-04
absE_L2starTheta2: 1.348242e-03
absE_L2starTheta3: 5.452224e-04
relE_L2starTheta: 8.908670e-04
absE_L2starB1: 4.469591e-04
absE_L2starB2: 6.903245e-04
absE_L2starB3: 2.793129e-04
relE_L2starB: 1.416597e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 8.118204e-04
E_cstarD2: 2.281542e-04
E_cstarD3: 1.615651e-03
E_ctheta1: 8.277713e-04
E_ctheta2: 1.388541e-03
E_ctheta3: 5.047616e-04
E_cstarB1: 6.102325e-05
E_cstarB2: 9.226460e-05
E_cstarB3: 3.867947e-05
absE_cstarD1: 3.870202e-04
absE_cstarD2: 3.075848e-04
absE_cstarD3: 2.856637e-04
absE_ctheta1: 8.681739e-04
absE_ctheta2: 1.348242e-03
absE_ctheta3: 5.452224e-04
absE_cstarB1: 6.102325e-05
absE_cstarB2: 9.226460e-05
absE_cstarB3: 3.867947e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.585880e-02
ConstraintTheta2: 6.264865e-02
ConstraintTheta3: 3.683524e-02
ConstraintB1: 4.488252e-17
ConstraintB2: 2.813044e-17
ConstraintB3: 5.785235e-17
TwallDDRCore: 5.200000e-01
TprocDDRCore: 7.200000e-01
TwallAssemble: 1.225000e-01
TprocAssemble: 2.411500e+01
TwallSolve: 2.925000e-01
TprocSolve: 4.313250e+01
TwallRun: 2.860000e+00
TprocRun: 3.485300e+02
TwallNorms: 5.000000e-02
TprocNorms: 4.400000e-01


==> results/ecddr-einstein-wp/kasner/stab_20/Voro-small-0_k0/results-2.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 20
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimX1: 1352
DimX2: 800
Sizesystem: 10512
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 1
MaxResidual: 1.10201e-13
E_L2starD1: 4.572874e-04
E_L2starD2: 1.291722e-04
E_L2starD3: 9.113115e-04
E_L2starTheta1: 4.690721e-04
E_L2starTheta2: 7.253151e-04
E_L2starTheta3: 2.951328e-04
E_L2starB1: 4.148742e-04
E_L2starB2: 6.418094e-04
E_L2starB3: 2.612398e-04
absE_L2starD1: 2.180032e-04
absE_L2starD2: 1.741427e-04
absE_L2starD3: 1.611292e-04
relE_L2starD: 2.764046e-04
absE_L2starTheta1: 4.919670e-04
absE_L2starTheta2: 7.607169e-04
absE_L2starTheta3: 3.095378e-04
relE_L2starTheta: 5.039516e-04
absE_L2starB1: 4.148742e-04
absE_L2starB2: 6.418094e-04
absE_L2starB3: 2.612398e-04
relE_L2starB: 1.317923e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.568476e-04
E_cstarD2: 1.290749e-04
E_cstarD3: 9.092216e-04
E_ctheta1: 4.690721e-04
E_ctheta2: 7.834551e-04
E_ctheta3: 2.865671e-04
E_cstarB1: 8.857318e-05
E_cstarB2: 1.388684e-04
E_cstarB3: 5.537062e-05
absE_cstarD1: 2.177936e-04
absE_cstarD2: 1.740116e-04
absE_cstarD3: 1.607597e-04
absE_ctheta1: 4.919670e-04
absE_ctheta2: 7.607169e-04
absE_ctheta3: 3.095378e-04
absE_cstarB1: 8.857318e-05
absE_cstarB2: 1.388684e-04
absE_cstarB3: 5.537062e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 3.427645e-02
ConstraintTheta2: 3.804139e-02
ConstraintTheta3: 2.275993e-02
ConstraintB1: 4.769309e-17
ConstraintB2: 3.441950e-17
ConstraintB3: 7.314773e-17
TwallDDRCore: 5.400000e-01
TprocDDRCore: 8.200000e-01
TwallAssemble: 5.442857e-01
TprocAssemble: 5.530000e+01
TwallSolve: 4.257143e-01
TprocSolve: 8.346143e+01
TwallRun: 8.890000e+00
TprocRun: 1.062540e+03
TwallNorms: 7.000000e-02
TprocNorms: 2.580000e+00


==> results/ecddr-einstein-wp/kasner/stab_20/Voro-small-0_k0/results-3.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 20
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimX1: 4018
DimX2: 2351
Sizesystem: 31161
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 1
MaxResidual: 1.25933e-13
E_L2starD1: 3.199715e-04
E_L2starD2: 9.045611e-05
E_L2starD3: 6.418522e-04
E_L2starTheta1: 3.272612e-04
E_L2starTheta2: 5.051764e-04
E_L2starTheta3: 2.060620e-04
E_L2starB1: 4.083308e-04
E_L2starB2: 6.288669e-04
E_L2starB3: 2.585781e-04
absE_L2starD1: 1.525404e-04
absE_L2starD2: 1.219479e-04
absE_L2starD3: 1.134860e-04
relE_L2starD: 1.938238e-04
absE_L2starTheta1: 3.432345e-04
absE_L2starTheta2: 5.298335e-04
absE_L2starTheta3: 2.161196e-04
relE_L2starTheta: 3.513572e-04
absE_L2starB1: 4.083308e-04
absE_L2starB2: 6.288669e-04
absE_L2starB3: 2.585781e-04
relE_L2starB: 1.295776e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 3.179318e-04
E_cstarD2: 9.001514e-05
E_cstarD3: 6.329377e-04
E_ctheta1: 3.272612e-04
E_ctheta2: 5.456705e-04
E_ctheta3: 2.000814e-04
E_cstarB1: 1.241496e-04
E_cstarB2: 1.904424e-04
E_cstarB3: 7.862485e-05
absE_cstarD1: 1.515680e-04
absE_cstarD2: 1.213534e-04
absE_cstarD3: 1.119098e-04
absE_ctheta1: 3.432345e-04
absE_ctheta2: 5.298335e-04
absE_ctheta3: 2.161196e-04
absE_cstarB1: 1.241496e-04
absE_cstarB2: 1.904424e-04
absE_cstarB3: 7.862485e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.386525e-02
ConstraintTheta2: 2.640663e-02
ConstraintTheta3: 1.597109e-02
ConstraintB1: 5.285473e-17
ConstraintB2: 3.469699e-17
ConstraintB3: 8.024203e-17
TwallDDRCore: 5.600000e-01
TprocDDRCore: 1.080000e+00
TwallAssemble: 1.492000e+00
TprocAssemble: 6.616600e+01
TwallSolve: 1.066000e+00
TprocSolve: 1.691880e+02
TwallRun: 2.985000e+01
TprocRun: 2.778000e+03
TwallNorms: 8.000000e-02
TprocNorms: 6.620000e+00


==> results/ecddr-einstein-wp/kasner/stab_20/Voro-small-0_k0/results-4.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 20
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimX1: 8736
DimX2: 5096
Sizesystem: 67704
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00714286
MinDetTheta: 1
MaxResidual: 1.80967e-13
E_L2starD1: 2.304860e-04
E_L2starD2: 6.511946e-05
E_L2starD3: 4.711341e-04
E_L2starTheta1: 2.332425e-04
E_L2starTheta2: 3.596393e-04
E_L2starTheta3: 1.469360e-04
E_L2starB1: 3.543374e-04
E_L2starB2: 5.409652e-04
E_L2starB3: 2.224340e-04
absE_L2starD1: 1.098799e-04
absE_L2starD2: 8.779042e-05
absE_L2starD3: 8.330131e-05
relE_L2starD: 1.403675e-04
absE_L2starTheta1: 2.446268e-04
absE_L2starTheta2: 3.771929e-04
absE_L2starTheta3: 1.541078e-04
relE_L2starTheta: 2.503037e-04
absE_L2starB1: 3.543374e-04
absE_L2starB2: 5.409652e-04
absE_L2starB3: 2.224340e-04
relE_L2starB: 1.117737e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 2.263993e-04
E_cstarD2: 6.418270e-05
E_cstarD3: 4.513494e-04
E_ctheta1: 2.332425e-04
E_ctheta2: 3.884673e-04
E_ctheta3: 1.426715e-04
E_cstarB1: 1.311848e-04
E_cstarB2: 1.986283e-04
E_cstarB3: 8.157988e-05
absE_cstarD1: 1.079316e-04
absE_cstarD2: 8.652753e-05
absE_cstarD3: 7.980318e-05
absE_ctheta1: 2.446268e-04
absE_ctheta2: 3.771929e-04
absE_ctheta3: 1.541078e-04
absE_cstarB1: 1.311848e-04
absE_cstarB2: 1.986283e-04
absE_cstarB3: 8.157988e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.882532e-02
ConstraintTheta2: 2.080544e-02
ConstraintTheta3: 1.256782e-02
ConstraintB1: 5.921469e-17
ConstraintB2: 3.826105e-17
ConstraintB3: 9.029454e-17
TwallDDRCore: 5.900000e-01
TprocDDRCore: 1.470000e+00
TwallAssemble: 3.174286e+00
TprocAssemble: 8.134357e+01
TwallSolve: 2.642143e+00
TprocSolve: 4.516743e+02
TwallRun: 9.027000e+01
TprocRun: 8.788210e+03
TwallNorms: 1.400000e-01
TprocNorms: 1.366000e+01


==> results/ecddr-einstein-wp/kasner/stab_20/Voro-small-0_k0/results-5.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 20
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimX1: 16354
DimX2: 9507
Sizesystem: 126645
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00588235
MinDetTheta: 1
MaxResidual: 2.0567e-13
E_L2starD1: 1.954443e-04
E_L2starD2: 5.488400e-05
E_L2starD3: 4.127255e-04
E_L2starTheta1: 1.918955e-04
E_L2starTheta2: 2.957394e-04
E_L2starTheta3: 1.209154e-04
E_L2starB1: 3.445741e-04
E_L2starB2: 5.269724e-04
E_L2starB3: 2.177825e-04
absE_L2starD1: 9.317441e-05
absE_L2starD2: 7.399154e-05
absE_L2starD3: 7.297408e-05
relE_L2starD: 1.199689e-04
absE_L2starTheta1: 2.012617e-04
absE_L2starTheta2: 3.101741e-04
absE_L2starTheta3: 1.268172e-04
relE_L2starTheta: 2.058918e-04
absE_L2starB1: 3.445741e-04
absE_L2starB2: 5.269724e-04
absE_L2starB3: 2.177825e-04
relE_L2starB: 1.089329e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 1.867592e-04
E_cstarD2: 5.294627e-05
E_cstarD3: 3.739381e-04
E_ctheta1: 1.918954e-04
E_ctheta2: 3.194453e-04
E_ctheta3: 1.174060e-04
E_cstarB1: 1.496199e-04
E_cstarB2: 2.290335e-04
E_cstarB3: 9.476035e-05
absE_cstarD1: 8.903396e-05
absE_cstarD2: 7.137920e-05
absE_cstarD3: 6.611607e-05
absE_ctheta1: 2.012616e-04
absE_ctheta2: 3.101741e-04
absE_ctheta3: 1.268171e-04
absE_cstarB1: 1.496199e-04
absE_cstarB2: 2.290335e-04
absE_cstarB3: 9.476035e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.536603e-02
ConstraintTheta2: 1.694646e-02
ConstraintTheta3: 1.022689e-02
ConstraintB1: 6.265498e-17
ConstraintB2: 3.980467e-17
ConstraintB3: 9.661010e-17
TwallDDRCore: 6.200000e-01
TprocDDRCore: 2.110000e+00
TwallAssemble: 5.932941e+00
TprocAssemble: 1.114141e+02
TwallSolve: 7.215294e+00
TprocSolve: 1.463552e+03
TwallRun: 2.382500e+02
TprocRun: 2.958180e+04
TwallNorms: 1.600000e-01
TprocNorms: 2.011000e+01


==> results/ecddr-einstein-wp/kasner/stab_30/Tetgen-Cube-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   5.347951e-04  --     3.230291e-04  --        3.230244e-04  --         5.482650e-04  --         5.892576e-04  --            5.892577e-04      --             2.406230e-04  --     7.512868e-04  --        9.102113e-05  --
0    0.499828  0.0142857   4.568558e-04  1.41   2.760550e-04  1.41      2.760417e-04  1.41       4.690721e-04  1.40       5.039516e-04  1.40          5.039517e-04      1.40           2.431647e-04  -0.09  7.761083e-04  -0.29     1.146649e-04  -2.07
0    0.39203   0.0125      3.987632e-04  0.56   2.410294e-04  0.56      2.409906e-04  0.56       4.098696e-04  0.56       4.402218e-04  0.56          4.402218e-04      0.56           2.675460e-04  -0.39  8.368072e-04  -0.31     1.474112e-04  -1.03
0    0.313068  0.01        3.179793e-04  1.01   1.922906e-04  1.00      1.921850e-04  1.01       3.272612e-04  1.00       3.513571e-04  1.00          3.513573e-04      1.00           2.617737e-04  0.10   8.290587e-04  0.04      1.806178e-04  -0.90
0    0.256759  0.00833333  2.646048e-04  0.93   1.601030e-04  0.92      1.598230e-04  0.93       2.723665e-04  0.93       2.923440e-04  0.93          2.923440e-04      0.93           2.676133e-04  -0.11  8.446133e-04  -0.09     2.224400e-04  -1.05


==> results/ecddr-einstein-wp/kasner/stab_30/Tetgen-Cube-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   1.509206e-04  --     3.230291e-04  --        3.230244e-04  --         8.485760e-04  --         5.892576e-04  --            5.892577e-04      --             3.637177e-04  --     7.512868e-04  --        9.102113e-05  --
0    0.499828  0.0142857   1.290759e-04  1.40   2.760550e-04  1.41      2.760417e-04  1.41       7.253151e-04  1.40       5.039516e-04  1.40          5.039517e-04      1.40           3.763706e-04  -0.31  7.761083e-04  -0.29     1.146649e-04  -2.07
0    0.39203   0.0125      1.127635e-04  0.56   2.410294e-04  0.56      2.409906e-04  0.56       6.333216e-04  0.56       4.402218e-04  0.56          4.402218e-04      0.56           4.008896e-04  -0.26  8.368072e-04  -0.31     1.474112e-04  -1.03
0    0.313068  0.01        9.002272e-05  1.00   1.922906e-04  1.00      1.921850e-04  1.01       5.051764e-04  1.01       3.513571e-04  1.00          3.513573e-04      1.00           4.025179e-04  -0.02  8.290587e-04  0.04      1.806178e-04  -0.90
0    0.256759  0.00833333  7.495917e-05  0.92   1.601030e-04  0.92      1.598230e-04  0.93       4.201618e-04  0.93       2.923440e-04  0.93          2.923440e-04      0.93           4.097257e-04  -0.09  8.446133e-04  -0.09     2.224400e-04  -1.05


==> results/ecddr-einstein-wp/kasner/stab_30/Tetgen-Cube-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.558943  0.0166667   1.064342e-03  --     3.230291e-04  --        3.230244e-04  --         3.448164e-04  --         5.892576e-04  --            5.892577e-04      --             1.469460e-04  --     7.512868e-04  --        9.102113e-05  --
0    0.499828  0.0142857   9.092510e-04  1.41   2.760550e-04  1.41      2.760417e-04  1.41       2.951328e-04  1.39       5.039516e-04  1.40          5.039517e-04      1.40           1.565730e-04  -0.57  7.761083e-04  -0.29     1.146649e-04  -2.07
0    0.39203   0.0125      7.937359e-04  0.56   2.410294e-04  0.56      2.409906e-04  0.56       2.579639e-04  0.55       4.402218e-04  0.56          4.402218e-04      0.56           1.683716e-04  -0.30  8.368072e-04  -0.31     1.474112e-04  -1.03
0    0.313068  0.01        6.331701e-04  1.00   1.922906e-04  1.00      1.921850e-04  1.01       2.060619e-04  1.00       3.513571e-04  1.00          3.513573e-04      1.00           1.647672e-04  0.10   8.290587e-04  0.04      1.806178e-04  -0.90
0    0.256759  0.00833333  5.275408e-04  0.92   1.601030e-04  0.92      1.598230e-04  0.93       1.715472e-04  0.92       2.923440e-04  0.93          2.923440e-04      0.93           1.672743e-04  -0.08  8.446133e-04  -0.09     2.224400e-04  -1.05


==> results/ecddr-einstein-wp/kasner/stab_30/Tetgen-Cube-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta  E_L2B         RateB  absE_L2B      RateSumB
0    0.558943  0.0166667   5.347951e-04  --     3.230291e-04  --        5.482650e-04  --         5.892576e-04  --            2.406230e-04  --     7.512868e-04  --
--   --        --          1.509206e-04  --     --            --        8.485760e-04  --         --            --            3.637177e-04  --     --            --
--   --        --          1.064342e-03  --     --            --        3.448164e-04  --         --            --            1.469460e-04  --     --            --
0    0.499828  0.0142857   4.568558e-04  1.41   2.760550e-04  1.41      4.690721e-04  1.40       5.039516e-04  1.40          2.431647e-04  -0.09  7.761083e-04  -0.29
--   --        --          1.290759e-04  1.40   --            --        7.253151e-04  1.40       --            --            3.763706e-04  -0.31  --            --
--   --        --          9.092510e-04  1.41   --            --        2.951328e-04  1.39       --            --            1.565730e-04  -0.57  --            --
0    0.39203   0.0125      3.987632e-04  0.56   2.410294e-04  0.56      4.098696e-04  0.56       4.402218e-04  0.56          2.675460e-04  -0.39  8.368072e-04  -0.31
--   --        --          1.127635e-04  0.56   --            --        6.333216e-04  0.56       --            --            4.008896e-04  -0.26  --            --
--   --        --          7.937359e-04  0.56   --            --        2.579639e-04  0.55       --            --            1.683716e-04  -0.30  --            --
0    0.313068  0.01        3.179793e-04  1.01   1.922906e-04  1.00      3.272612e-04  1.00       3.513571e-04  1.00          2.617737e-04  0.10   8.290587e-04  0.04
--   --        --          9.002272e-05  1.00   --            --        5.051764e-04  1.01       --            --            4.025179e-04  -0.02  --            --
--   --        --          6.331701e-04  1.00   --            --        2.060619e-04  1.00       --            --            1.647672e-04  0.10   --            --
0    0.256759  0.00833333  2.646048e-04  0.93   1.601030e-04  0.92      2.723665e-04  0.93       2.923440e-04  0.93          2.676133e-04  -0.11  8.446133e-04  -0.09
--   --        --          7.495917e-05  0.92   --            --        4.201618e-04  0.93       --            --            4.097257e-04  -0.09  --            --
--   --        --          5.275408e-04  0.92   --            --        1.715472e-04  0.92       --            --            1.672743e-04  -0.08  --            --


==> results/ecddr-einstein-wp/kasner/stab_30/Tetgen-Cube-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   5.347951e-04  --     3.230291e-04  --        5.482650e-04  --         5.892576e-04  --            2.406230e-04  --     7.512868e-04  --
0    0.499828  0.0142857   4.568558e-04  1.41   2.760550e-04  1.41      4.690721e-04  1.40       5.039516e-04  1.40          2.431647e-04  -0.09  7.761083e-04  -0.29
0    0.39203   0.0125      3.987632e-04  0.56   2.410294e-04  0.56      4.098696e-04  0.56       4.402218e-04  0.56          2.675460e-04  -0.39  8.368072e-04  -0.31
0    0.313068  0.01        3.179793e-04  1.01   1.922906e-04  1.00      3.272612e-04  1.00       3.513571e-04  1.00          2.617737e-04  0.10   8.290587e-04  0.04
0    0.256759  0.00833333  2.646048e-04  0.93   1.601030e-04  0.92      2.723665e-04  0.93       2.923440e-04  0.93          2.676133e-04  -0.11  8.446133e-04  -0.09


==> results/ecddr-einstein-wp/kasner/stab_30/Tetgen-Cube-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   1.509206e-04  --     --            --        8.485760e-04  --         --            --            3.637177e-04  --     --            --
0    0.499828  0.0142857   1.290759e-04  1.40   --            --        7.253151e-04  1.40       --            --            3.763706e-04  -0.31  --            --
0    0.39203   0.0125      1.127635e-04  0.56   --            --        6.333216e-04  0.56       --            --            4.008896e-04  -0.26  --            --
0    0.313068  0.01        9.002272e-05  1.00   --            --        5.051764e-04  1.01       --            --            4.025179e-04  -0.02  --            --
0    0.256759  0.00833333  7.495917e-05  0.92   --            --        4.201618e-04  0.93       --            --            4.097257e-04  -0.09  --            --


==> results/ecddr-einstein-wp/kasner/stab_30/Tetgen-Cube-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.558943  0.0166667   1.064342e-03  --     --            --        3.448164e-04  --         --            --            1.469460e-04  --     --            --
0    0.499828  0.0142857   9.092510e-04  1.41   --            --        2.951328e-04  1.39       --            --            1.565730e-04  -0.57  --            --
0    0.39203   0.0125      7.937359e-04  0.56   --            --        2.579639e-04  0.55       --            --            1.683716e-04  -0.30  --            --
0    0.313068  0.01        6.331701e-04  1.00   --            --        2.060619e-04  1.00       --            --            1.647672e-04  0.10   --            --
0    0.256759  0.00833333  5.275408e-04  0.92   --            --        1.715472e-04  0.92       --            --            1.672743e-04  -0.08  --            --


==> results/ecddr-einstein-wp/kasner/stab_30/Tetgen-Cube-0_k0/results-1.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 30
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimX1: 354
DimX2: 496
Sizesystem: 3612
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0166667
MinDetTheta: 1
MaxResidual: 2.62027e-13
E_L2starD1: 5.347951e-04
E_L2starD2: 1.509206e-04
E_L2starD3: 1.064342e-03
E_L2starTheta1: 5.482650e-04
E_L2starTheta2: 8.485760e-04
E_L2starTheta3: 3.448164e-04
E_L2starB1: 2.406230e-04
E_L2starB2: 3.637177e-04
E_L2starB3: 1.469460e-04
absE_L2starD1: 2.549536e-04
absE_L2starD2: 2.034627e-04
absE_L2starD3: 1.881865e-04
relE_L2starD: 3.230291e-04
absE_L2starTheta1: 5.750252e-04
absE_L2starTheta2: 8.899940e-04
absE_L2starTheta3: 3.616464e-04
relE_L2starTheta: 5.892576e-04
absE_L2starB1: 2.406230e-04
absE_L2starB2: 3.637177e-04
absE_L2starB3: 1.469460e-04
relE_L2starB: 7.512868e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 5.347894e-04
E_cstarD2: 1.509192e-04
E_cstarD3: 1.064313e-03
E_ctheta1: 5.482650e-04
E_ctheta2: 9.165964e-04
E_ctheta3: 3.348088e-04
E_cstarB1: 2.899637e-05
E_cstarB2: 4.470152e-05
E_cstarB3: 1.732324e-05
absE_cstarD1: 2.549508e-04
absE_cstarD2: 2.034608e-04
absE_cstarD3: 1.881814e-04
absE_ctheta1: 5.750252e-04
absE_ctheta2: 8.899940e-04
absE_ctheta3: 3.616464e-04
absE_cstarB1: 2.899637e-05
absE_cstarB2: 4.470152e-05
absE_cstarB3: 1.732324e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 4.282492e-02
ConstraintTheta2: 4.782118e-02
ConstraintTheta3: 2.945006e-02
ConstraintB1: 3.339840e-17
ConstraintB2: 2.229156e-17
ConstraintB3: 5.144083e-17
TwallDDRCore: 5.400000e-01
TprocDDRCore: 7.500000e-01
TwallAssemble: 8.333333e-02
TprocAssemble: 2.195333e+01
TwallSolve: 1.933333e-01
TprocSolve: 3.431167e+01
TwallRun: 3.600000e+00
TprocRun: 5.351300e+02
TwallNorms: 4.000000e-02
TprocNorms: 9.000000e-02


==> results/ecddr-einstein-wp/kasner/stab_30/Tetgen-Cube-0_k0/results-2.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 30
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimX1: 628
DimX2: 913
Sizesystem: 6507
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 1
MaxResidual: 2.04659e-13
E_L2starD1: 4.568558e-04
E_L2starD2: 1.290759e-04
E_L2starD3: 9.092510e-04
E_L2starTheta1: 4.690721e-04
E_L2starTheta2: 7.253151e-04
E_L2starTheta3: 2.951328e-04
E_L2starB1: 2.431647e-04
E_L2starB2: 3.763706e-04
E_L2starB3: 1.565730e-04
absE_L2starD1: 2.177975e-04
absE_L2starD2: 1.740130e-04
absE_L2starD3: 1.607649e-04
relE_L2starD: 2.760550e-04
absE_L2starTheta1: 4.919670e-04
absE_L2starTheta2: 7.607169e-04
absE_L2starTheta3: 3.095378e-04
relE_L2starTheta: 5.039516e-04
absE_L2starB1: 2.431647e-04
absE_L2starB2: 3.763706e-04
absE_L2starB3: 1.565730e-04
relE_L2starB: 7.761083e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.568375e-04
E_cstarD2: 1.290723e-04
E_cstarD3: 9.091768e-04
E_ctheta1: 4.690721e-04
E_ctheta2: 7.834551e-04
E_ctheta3: 2.865671e-04
E_cstarB1: 3.609488e-05
E_cstarB2: 5.568425e-05
E_cstarB3: 2.288580e-05
absE_cstarD1: 2.177887e-04
absE_cstarD2: 1.740081e-04
absE_cstarD3: 1.607517e-04
absE_ctheta1: 4.919670e-04
absE_ctheta2: 7.607169e-04
absE_ctheta3: 3.095378e-04
absE_cstarB1: 3.609488e-05
absE_cstarB2: 5.568425e-05
absE_cstarB3: 2.288580e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 3.560556e-02
ConstraintTheta2: 3.907937e-02
ConstraintTheta3: 2.299847e-02
ConstraintB1: 3.621699e-17
ConstraintB2: 2.174922e-17
ConstraintB3: 5.863221e-17
TwallDDRCore: 5.300000e-01
TprocDDRCore: 7.700000e-01
TwallAssemble: 1.214286e-01
TprocAssemble: 3.304000e+01
TwallSolve: 2.342857e-01
TprocSolve: 4.877143e+01
TwallRun: 4.530000e+00
TprocRun: 7.579300e+02
TwallNorms: 4.000000e-02
TprocNorms: 1.400000e-01


==> results/ecddr-einstein-wp/kasner/stab_30/Tetgen-Cube-0_k0/results-3.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 30
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimX1: 1217
DimX2: 1805
Sizesystem: 12717
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0125
MinDetTheta: 1
MaxResidual: 4.37504e-13
E_L2starD1: 3.987632e-04
E_L2starD2: 1.127635e-04
E_L2starD3: 7.937359e-04
E_L2starTheta1: 4.098696e-04
E_L2starTheta2: 6.333216e-04
E_L2starTheta3: 2.579639e-04
E_L2starB1: 2.675460e-04
E_L2starB2: 4.008896e-04
E_L2starB3: 1.683716e-04
absE_L2starD1: 1.901029e-04
absE_L2starD2: 1.520215e-04
absE_L2starD3: 1.403406e-04
relE_L2starD: 2.410294e-04
absE_L2starTheta1: 4.298748e-04
absE_L2starTheta2: 6.642333e-04
absE_L2starTheta3: 2.705549e-04
relE_L2starTheta: 4.402218e-04
absE_L2starB1: 2.675460e-04
absE_L2starB2: 4.008896e-04
absE_L2starB3: 1.683716e-04
relE_L2starB: 8.368072e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 3.987187e-04
E_cstarD2: 1.127508e-04
E_cstarD3: 7.935128e-04
E_ctheta1: 4.098696e-04
E_ctheta2: 6.840875e-04
E_ctheta3: 2.504771e-04
E_cstarB1: 4.800898e-05
E_cstarB2: 6.961238e-05
E_cstarB3: 2.978987e-05
absE_cstarD1: 1.900817e-04
absE_cstarD2: 1.520043e-04
absE_cstarD3: 1.403012e-04
absE_ctheta1: 4.298748e-04
absE_ctheta2: 6.642333e-04
absE_ctheta3: 2.705549e-04
absE_cstarB1: 4.800898e-05
absE_cstarB2: 6.961238e-05
absE_cstarB3: 2.978987e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.729690e-02
ConstraintTheta2: 3.018058e-02
ConstraintTheta3: 1.832037e-02
ConstraintB1: 4.310691e-17
ConstraintB2: 2.683445e-17
ConstraintB3: 6.337220e-17
TwallDDRCore: 5.300000e-01
TprocDDRCore: 8.600000e-01
TwallAssemble: 2.300000e-01
TprocAssemble: 5.783000e+01
TwallSolve: 1.887500e-01
TprocSolve: 4.008125e+01
TwallRun: 5.650000e+00
TprocRun: 8.776800e+02
TwallNorms: 4.000000e-02
TprocNorms: 2.500000e-01


==> results/ecddr-einstein-wp/kasner/stab_30/Tetgen-Cube-0_k0/results-4.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 30
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimX1: 2139
DimX2: 3261
Sizesystem: 22617
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 1
MaxResidual: 2.83827e-13
E_L2starD1: 3.179793e-04
E_L2starD2: 9.002272e-05
E_L2starD3: 6.331701e-04
E_L2starTheta1: 3.272612e-04
E_L2starTheta2: 5.051764e-04
E_L2starTheta3: 2.060619e-04
E_L2starB1: 2.617737e-04
E_L2starB2: 4.025179e-04
E_L2starB3: 1.647672e-04
absE_L2starD1: 1.515907e-04
absE_L2starD2: 1.213636e-04
absE_L2starD3: 1.119509e-04
relE_L2starD: 1.922906e-04
absE_L2starTheta1: 3.432345e-04
absE_L2starTheta2: 5.298335e-04
absE_L2starTheta3: 2.161196e-04
relE_L2starTheta: 3.513571e-04
absE_L2starB1: 2.617737e-04
absE_L2starB2: 4.025179e-04
absE_L2starB3: 1.647672e-04
relE_L2starB: 8.290587e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 3.178464e-04
E_cstarD2: 8.999178e-05
E_cstarD3: 6.325692e-04
E_ctheta1: 3.272612e-04
E_ctheta2: 5.456705e-04
E_ctheta3: 2.000814e-04
E_cstarB1: 5.770111e-05
E_cstarB2: 8.760139e-05
E_cstarB3: 3.531534e-05
absE_cstarD1: 1.515273e-04
absE_cstarD2: 1.213219e-04
absE_cstarD3: 1.118447e-04
absE_ctheta1: 3.432345e-04
absE_ctheta2: 5.298335e-04
absE_ctheta3: 2.161196e-04
absE_cstarB1: 5.770111e-05
absE_cstarB2: 8.760139e-05
absE_cstarB3: 3.531534e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.239418e-02
ConstraintTheta2: 2.456777e-02
ConstraintTheta3: 1.485322e-02
ConstraintB1: 4.234002e-17
ConstraintB2: 2.610897e-17
ConstraintB3: 7.237085e-17
TwallDDRCore: 5.500000e-01
TprocDDRCore: 1.000000e+00
TwallAssemble: 3.350000e-01
TprocAssemble: 5.992200e+01
TwallSolve: 2.360000e-01
TprocSolve: 5.112300e+01
TwallRun: 9.160000e+00
TprocRun: 1.349060e+03
TwallNorms: 5.000000e-02
TprocNorms: 3.700000e-01


==> results/ecddr-einstein-wp/kasner/stab_30/Tetgen-Cube-0_k0/results-5.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 30
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimX1: 3965
DimX2: 6228
Sizesystem: 42474
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00833333
MinDetTheta: 1
MaxResidual: 2.59964e-13
E_L2starD1: 2.646048e-04
E_L2starD2: 7.495917e-05
E_L2starD3: 5.275408e-04
E_L2starTheta1: 2.723665e-04
E_L2starTheta2: 4.201618e-04
E_L2starTheta3: 1.715472e-04
E_L2starB1: 2.676133e-04
E_L2starB2: 4.097257e-04
E_L2starB3: 1.672743e-04
absE_L2starD1: 1.261454e-04
absE_L2starD2: 1.010558e-04
absE_L2starD3: 9.327460e-05
relE_L2starD: 1.601030e-04
absE_L2starTheta1: 2.856604e-04
absE_L2starTheta2: 4.406694e-04
absE_L2starTheta3: 1.799202e-04
relE_L2starTheta: 2.923440e-04
absE_L2starB1: 2.676133e-04
absE_L2starB2: 4.097257e-04
absE_L2starB3: 1.672743e-04
relE_L2starB: 8.446133e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 2.642539e-04
E_cstarD2: 7.487894e-05
E_cstarD3: 5.259295e-04
E_ctheta1: 2.723665e-04
E_ctheta2: 4.538412e-04
E_ctheta3: 1.665684e-04
E_cstarB1: 7.126276e-05
E_cstarB2: 1.074201e-04
E_cstarB3: 4.375717e-05
absE_cstarD1: 1.259781e-04
absE_cstarD2: 1.009476e-04
absE_cstarD3: 9.298971e-05
absE_ctheta1: 2.856604e-04
absE_ctheta2: 4.406694e-04
absE_ctheta3: 1.799202e-04
absE_cstarB1: 7.126276e-05
absE_cstarB2: 1.074201e-04
absE_cstarB3: 4.375717e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.810915e-02
ConstraintTheta2: 1.989193e-02
ConstraintTheta3: 1.218487e-02
ConstraintB1: 5.479775e-17
ConstraintB2: 3.109355e-17
ConstraintB3: 7.503838e-17
TwallDDRCore: 5.700000e-01
TprocDDRCore: 1.260000e+00
TwallAssemble: 5.600000e-01
TprocAssemble: 6.077083e+01
TwallSolve: 3.216667e-01
TprocSolve: 7.718500e+01
TwallRun: 1.558000e+01
TprocRun: 2.159400e+03
TwallNorms: 5.000000e-02
TprocNorms: 5.800000e-01


==> results/ecddr-einstein-wp/kasner/stab_30/Tetgen-Cube-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
5.400000e-01  7.500000e-01  8.333333e-02   2.195333e+01   1.933333e-01  3.431167e+01  3.600000e+00  5.351300e+02
5.300000e-01  7.700000e-01  1.214286e-01   3.304000e+01   2.342857e-01  4.877143e+01  4.530000e+00  7.579300e+02
5.300000e-01  8.600000e-01  2.300000e-01   5.783000e+01   1.887500e-01  4.008125e+01  5.650000e+00  8.776800e+02
5.500000e-01  1.000000e+00  3.350000e-01   5.992200e+01   2.360000e-01  5.112300e+01  9.160000e+00  1.349060e+03
5.700000e-01  1.260000e+00  5.600000e-01   6.077083e+01   3.216667e-01  7.718500e+01  1.558000e+01  2.159400e+03


==> results/ecddr-einstein-wp/kasner/stab_30/Voro-small-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       8.118366e-04  --     4.897348e-04  --        4.897214e-04  --         8.277713e-04  --         8.908670e-04  --            8.908671e-04      --             3.660854e-04  --     1.160225e-03  --        1.296951e-04  --
0    0.454124  0.0142857   4.569782e-04  0.96   2.761553e-04  0.96      2.760434e-04  0.96       4.690721e-04  0.95       5.039516e-04  0.95          5.039517e-04      0.95           3.413633e-04  0.12   1.084492e-03  0.11      1.931107e-04  -0.66
0    0.305313  0.01        3.185442e-04  0.91   1.927235e-04  0.91      1.921997e-04  0.91       3.272612e-04  0.91       3.513572e-04  0.91          3.513573e-04      0.91           3.387187e-04  0.02   1.074809e-03  0.02      2.742496e-04  -0.88
0    0.221382  0.00714286  2.276292e-04  1.05   1.380319e-04  1.04      1.368396e-04  1.06       2.332425e-04  1.05       2.503037e-04  1.06          2.503037e-04      1.06           2.962783e-04  0.42   9.343281e-04  0.44      2.932573e-04  -0.21
0    0.176754  0.00588235  1.894544e-04  0.82   1.152884e-04  0.80      1.126614e-04  0.86       1.918954e-04  0.87       2.058917e-04  0.87          2.058917e-04      0.87           2.908569e-04  0.08   9.195676e-04  0.07      3.469498e-04  -0.75


==> results/ecddr-einstein-wp/kasner/stab_30/Voro-small-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       2.281577e-04  --     4.897348e-04  --        4.897214e-04  --         1.285498e-03  --         8.908670e-04  --            8.908671e-04      --             5.653423e-04  --     1.160225e-03  --        1.296951e-04  --
0    0.454124  0.0142857   1.291036e-04  0.95   2.761553e-04  0.96      2.760434e-04  0.96       7.253151e-04  0.96       5.039516e-04  0.95          5.039517e-04      0.95           5.281992e-04  0.11   1.084492e-03  0.11      1.931107e-04  -0.66
0    0.305313  0.01        9.014472e-05  0.90   1.927235e-04  0.91      1.921997e-04  0.91       5.051764e-04  0.91       3.513572e-04  0.91          3.513573e-04      0.91           5.215926e-04  0.03   1.074809e-03  0.02      2.742496e-04  -0.88
0    0.221382  0.00714286  6.446085e-05  1.04   1.380319e-04  1.04      1.368396e-04  1.06       3.596393e-04  1.06       2.503037e-04  1.06          2.503037e-04      1.06           4.521470e-04  0.44   9.343281e-04  0.44      2.932573e-04  -0.21
0    0.176754  0.00588235  5.353521e-05  0.82   1.152884e-04  0.80      1.126614e-04  0.86       2.957394e-04  0.87       2.058917e-04  0.87          2.058917e-04      0.87           4.448517e-04  0.07   9.195676e-04  0.07      3.469498e-04  -0.75


==> results/ecddr-einstein-wp/kasner/stab_30/Voro-small-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       1.615731e-03  --     4.897348e-04  --        4.897214e-04  --         5.198492e-04  --         8.908670e-04  --            8.908671e-04      --             2.287971e-04  --     1.160225e-03  --        1.296951e-04  --
0    0.454124  0.0142857   9.098451e-04  0.96   2.761553e-04  0.96      2.760434e-04  0.96       2.951328e-04  0.95       5.039516e-04  0.95          5.039517e-04      0.95           2.149291e-04  0.10   1.084492e-03  0.11      1.931107e-04  -0.66
0    0.305313  0.01        6.356179e-04  0.90   1.927235e-04  0.91      1.921997e-04  0.91       2.060619e-04  0.90       3.513572e-04  0.91          3.513573e-04      0.91           2.144973e-04  0.01   1.074809e-03  0.02      2.742496e-04  -0.88
0    0.221382  0.00714286  4.574169e-04  1.02   1.380319e-04  1.04      1.368396e-04  1.06       1.469360e-04  1.05       2.503037e-04  1.06          2.503037e-04      1.06           1.859028e-04  0.45   9.343281e-04  0.44      2.932573e-04  -0.21
0    0.176754  0.00588235  3.861715e-04  0.75   1.152884e-04  0.80      1.126614e-04  0.86       1.209153e-04  0.87       2.058917e-04  0.87          2.058917e-04      0.87           1.838590e-04  0.05   9.195676e-04  0.07      3.469498e-04  -0.75


==> results/ecddr-einstein-wp/kasner/stab_30/Voro-small-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta  E_L2B         RateB  absE_L2B      RateSumB
0    0.826611  0.025       8.118366e-04  --     4.897348e-04  --        8.277713e-04  --         8.908670e-04  --            3.660854e-04  --     1.160225e-03  --
--   --        --          2.281577e-04  --     --            --        1.285498e-03  --         --            --            5.653423e-04  --     --            --
--   --        --          1.615731e-03  --     --            --        5.198492e-04  --         --            --            2.287971e-04  --     --            --
0    0.454124  0.0142857   4.569782e-04  0.96   2.761553e-04  0.96      4.690721e-04  0.95       5.039516e-04  0.95          3.413633e-04  0.12   1.084492e-03  0.11
--   --        --          1.291036e-04  0.95   --            --        7.253151e-04  0.96       --            --            5.281992e-04  0.11   --            --
--   --        --          9.098451e-04  0.96   --            --        2.951328e-04  0.95       --            --            2.149291e-04  0.10   --            --
0    0.305313  0.01        3.185442e-04  0.91   1.927235e-04  0.91      3.272612e-04  0.91       3.513572e-04  0.91          3.387187e-04  0.02   1.074809e-03  0.02
--   --        --          9.014472e-05  0.90   --            --        5.051764e-04  0.91       --            --            5.215926e-04  0.03   --            --
--   --        --          6.356179e-04  0.90   --            --        2.060619e-04  0.90       --            --            2.144973e-04  0.01   --            --
0    0.221382  0.00714286  2.276292e-04  1.05   1.380319e-04  1.04      2.332425e-04  1.05       2.503037e-04  1.06          2.962783e-04  0.42   9.343281e-04  0.44
--   --        --          6.446085e-05  1.04   --            --        3.596393e-04  1.06       --            --            4.521470e-04  0.44   --            --
--   --        --          4.574169e-04  1.02   --            --        1.469360e-04  1.05       --            --            1.859028e-04  0.45   --            --
0    0.176754  0.00588235  1.894544e-04  0.82   1.152884e-04  0.80      1.918954e-04  0.87       2.058917e-04  0.87          2.908569e-04  0.08   9.195676e-04  0.07
--   --        --          5.353521e-05  0.82   --            --        2.957394e-04  0.87       --            --            4.448517e-04  0.07   --            --
--   --        --          3.861715e-04  0.75   --            --        1.209153e-04  0.87       --            --            1.838590e-04  0.05   --            --


==> results/ecddr-einstein-wp/kasner/stab_30/Voro-small-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       8.118366e-04  --     4.897348e-04  --        8.277713e-04  --         8.908670e-04  --            3.660854e-04  --     1.160225e-03  --
0    0.454124  0.0142857   4.569782e-04  0.96   2.761553e-04  0.96      4.690721e-04  0.95       5.039516e-04  0.95          3.413633e-04  0.12   1.084492e-03  0.11
0    0.305313  0.01        3.185442e-04  0.91   1.927235e-04  0.91      3.272612e-04  0.91       3.513572e-04  0.91          3.387187e-04  0.02   1.074809e-03  0.02
0    0.221382  0.00714286  2.276292e-04  1.05   1.380319e-04  1.04      2.332425e-04  1.05       2.503037e-04  1.06          2.962783e-04  0.42   9.343281e-04  0.44
0    0.176754  0.00588235  1.894544e-04  0.82   1.152884e-04  0.80      1.918954e-04  0.87       2.058917e-04  0.87          2.908569e-04  0.08   9.195676e-04  0.07


==> results/ecddr-einstein-wp/kasner/stab_30/Voro-small-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       2.281577e-04  --     --            --        1.285498e-03  --         --            --            5.653423e-04  --     --            --
0    0.454124  0.0142857   1.291036e-04  0.95   --            --        7.253151e-04  0.96       --            --            5.281992e-04  0.11   --            --
0    0.305313  0.01        9.014472e-05  0.90   --            --        5.051764e-04  0.91       --            --            5.215926e-04  0.03   --            --
0    0.221382  0.00714286  6.446085e-05  1.04   --            --        3.596393e-04  1.06       --            --            4.521470e-04  0.44   --            --
0    0.176754  0.00588235  5.353521e-05  0.82   --            --        2.957394e-04  0.87       --            --            4.448517e-04  0.07   --            --


==> results/ecddr-einstein-wp/kasner/stab_30/Voro-small-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       1.615731e-03  --     --            --        5.198492e-04  --         --            --            2.287971e-04  --     --            --
0    0.454124  0.0142857   9.098451e-04  0.96   --            --        2.951328e-04  0.95       --            --            2.149291e-04  0.10   --            --
0    0.305313  0.01        6.356179e-04  0.90   --            --        2.060619e-04  0.90       --            --            2.144973e-04  0.01   --            --
0    0.221382  0.00714286  4.574169e-04  1.02   --            --        1.469360e-04  1.05       --            --            1.859028e-04  0.45   --            --
0    0.176754  0.00588235  3.861715e-04  0.75   --            --        1.209153e-04  0.87       --            --            1.838590e-04  0.05   --            --


==> results/ecddr-einstein-wp/kasner/stab_30/Voro-small-0_k0/results-1.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 30
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimX1: 272
DimX2: 162
Sizesystem: 2118
InitialTime: 1
FinalTime: 1.1
Timestep: 0.025
MinDetTheta: 1
MaxResidual: 1.70201e-13
E_L2starD1: 8.118366e-04
E_L2starD2: 2.281577e-04
E_L2starD3: 1.615731e-03
E_L2starTheta1: 8.277713e-04
E_L2starTheta2: 1.285498e-03
E_L2starTheta3: 5.198492e-04
E_L2starB1: 3.660854e-04
E_L2starB2: 5.653423e-04
E_L2starB3: 2.287971e-04
absE_L2starD1: 3.870279e-04
absE_L2starD2: 3.075895e-04
absE_L2starD3: 2.856777e-04
relE_L2starD: 4.897348e-04
absE_L2starTheta1: 8.681739e-04
absE_L2starTheta2: 1.348242e-03
absE_L2starTheta3: 5.452224e-04
relE_L2starTheta: 8.908670e-04
absE_L2starB1: 3.660854e-04
absE_L2starB2: 5.653423e-04
absE_L2starB3: 2.287971e-04
relE_L2starB: 1.160225e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 8.118199e-04
E_cstarD2: 2.281541e-04
E_cstarD3: 1.615649e-03
E_ctheta1: 8.277713e-04
E_ctheta2: 1.388541e-03
E_ctheta3: 5.047616e-04
E_cstarB1: 4.117750e-05
E_cstarB2: 6.229390e-05
E_cstarB3: 2.622371e-05
absE_cstarD1: 3.870200e-04
absE_cstarD2: 3.075847e-04
absE_cstarD3: 2.856633e-04
absE_ctheta1: 8.681739e-04
absE_ctheta2: 1.348242e-03
absE_ctheta3: 5.452224e-04
absE_cstarB1: 4.117750e-05
absE_cstarB2: 6.229390e-05
absE_cstarB3: 2.622371e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.585880e-02
ConstraintTheta2: 6.264865e-02
ConstraintTheta3: 3.683524e-02
ConstraintB1: 4.404560e-17
ConstraintB2: 2.964056e-17
ConstraintB3: 5.338490e-17
TwallDDRCore: 5.400000e-01
TprocDDRCore: 7.300000e-01
TwallAssemble: 1.225000e-01
TprocAssemble: 2.377750e+01
TwallSolve: 2.575000e-01
TprocSolve: 4.356750e+01
TwallRun: 2.780000e+00
TprocRun: 3.516200e+02
TwallNorms: 5.000000e-02
TprocNorms: 4.500000e-01


==> results/ecddr-einstein-wp/kasner/stab_30/Voro-small-0_k0/results-2.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 30
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimX1: 1352
DimX2: 800
Sizesystem: 10512
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 1
MaxResidual: 1.35326e-13
E_L2starD1: 4.569782e-04
E_L2starD2: 1.291036e-04
E_L2starD3: 9.098451e-04
E_L2starTheta1: 4.690721e-04
E_L2starTheta2: 7.253151e-04
E_L2starTheta3: 2.951328e-04
E_L2starB1: 3.413633e-04
E_L2starB2: 5.281992e-04
E_L2starB3: 2.149291e-04
absE_L2starD1: 2.178558e-04
absE_L2starD2: 1.740503e-04
absE_L2starD3: 1.608699e-04
relE_L2starD: 2.761553e-04
absE_L2starTheta1: 4.919670e-04
absE_L2starTheta2: 7.607169e-04
absE_L2starTheta3: 3.095378e-04
relE_L2starTheta: 5.039516e-04
absE_L2starB1: 3.413633e-04
absE_L2starB2: 5.281992e-04
absE_L2starB3: 2.149291e-04
relE_L2starB: 1.084492e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.568396e-04
E_cstarD2: 1.290729e-04
E_cstarD3: 9.091861e-04
E_ctheta1: 4.690721e-04
E_ctheta2: 7.834551e-04
E_ctheta3: 2.865671e-04
E_cstarB1: 6.045163e-05
E_cstarB2: 9.482164e-05
E_cstarB3: 3.783747e-05
absE_cstarD1: 2.177897e-04
absE_cstarD2: 1.740088e-04
absE_cstarD3: 1.607534e-04
absE_ctheta1: 4.919670e-04
absE_ctheta2: 7.607169e-04
absE_ctheta3: 3.095378e-04
absE_cstarB1: 6.045163e-05
absE_cstarB2: 9.482164e-05
absE_cstarB3: 3.783747e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 3.427645e-02
ConstraintTheta2: 3.804139e-02
ConstraintTheta3: 2.275993e-02
ConstraintB1: 4.841582e-17
ConstraintB2: 3.280540e-17
ConstraintB3: 7.094195e-17
TwallDDRCore: 5.400000e-01
TprocDDRCore: 8.300000e-01
TwallAssemble: 5.457143e-01
TprocAssemble: 5.694857e+01
TwallSolve: 3.614286e-01
TprocSolve: 7.946143e+01
TwallRun: 8.420000e+00
TprocRun: 1.045060e+03
TwallNorms: 6.000000e-02
TprocNorms: 2.710000e+00


==> results/ecddr-einstein-wp/kasner/stab_30/Voro-small-0_k0/results-3.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 30
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimX1: 4018
DimX2: 2351
Sizesystem: 31161
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 1
MaxResidual: 1.89772e-13
E_L2starD1: 3.185442e-04
E_L2starD2: 9.014472e-05
E_L2starD3: 6.356179e-04
E_L2starTheta1: 3.272612e-04
E_L2starTheta2: 5.051764e-04
E_L2starTheta3: 2.060619e-04
E_L2starB1: 3.387187e-04
E_L2starB2: 5.215926e-04
E_L2starB3: 2.144973e-04
absE_L2starD1: 1.518600e-04
absE_L2starD2: 1.215281e-04
absE_L2starD3: 1.123837e-04
relE_L2starD: 1.927235e-04
absE_L2starTheta1: 3.432345e-04
absE_L2starTheta2: 5.298335e-04
absE_L2starTheta3: 2.161196e-04
relE_L2starTheta: 3.513572e-04
absE_L2starB1: 3.387187e-04
absE_L2starB2: 5.215926e-04
absE_L2starB3: 2.144973e-04
relE_L2starB: 1.074809e-03
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 3.178646e-04
E_cstarD2: 8.999696e-05
E_cstarD3: 6.326469e-04
E_ctheta1: 3.272612e-04
E_ctheta2: 5.456705e-04
E_ctheta3: 2.000814e-04
E_cstarB1: 8.658991e-05
E_cstarB2: 1.328051e-04
E_cstarB3: 5.485463e-05
absE_cstarD1: 1.515360e-04
absE_cstarD2: 1.213289e-04
absE_cstarD3: 1.118584e-04
absE_ctheta1: 3.432345e-04
absE_ctheta2: 5.298335e-04
absE_ctheta3: 2.161196e-04
absE_cstarB1: 8.658991e-05
absE_cstarB2: 1.328051e-04
absE_cstarB3: 5.485463e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.386525e-02
ConstraintTheta2: 2.640663e-02
ConstraintTheta3: 1.597109e-02
ConstraintB1: 5.312838e-17
ConstraintB2: 3.445330e-17
ConstraintB3: 8.056465e-17
TwallDDRCore: 5.700000e-01
TprocDDRCore: 1.090000e+00
TwallAssemble: 1.544000e+00
TprocAssemble: 6.790000e+01
TwallSolve: 1.035000e+00
TprocSolve: 1.655810e+02
TwallRun: 3.005000e+01
TprocRun: 2.758200e+03
TwallNorms: 8.000000e-02
TprocNorms: 6.880000e+00


==> results/ecddr-einstein-wp/kasner/stab_30/Voro-small-0_k0/results-4.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 30
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimX1: 8736
DimX2: 5096
Sizesystem: 67704
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00714286
MinDetTheta: 1
MaxResidual: 4.48815e-13
E_L2starD1: 2.276292e-04
E_L2starD2: 6.446085e-05
E_L2starD3: 4.574169e-04
E_L2starTheta1: 2.332425e-04
E_L2starTheta2: 3.596393e-04
E_L2starTheta3: 1.469360e-04
E_L2starB1: 2.962783e-04
E_L2starB2: 4.521470e-04
E_L2starB3: 1.859028e-04
absE_L2starD1: 1.085180e-04
absE_L2starD2: 8.690251e-05
absE_L2starD3: 8.087598e-05
relE_L2starD: 1.380319e-04
absE_L2starTheta1: 2.446268e-04
absE_L2starTheta2: 3.771928e-04
absE_L2starTheta3: 1.541077e-04
relE_L2starTheta: 2.503037e-04
absE_L2starB1: 2.962783e-04
absE_L2starB2: 4.521470e-04
absE_L2starB3: 1.859028e-04
relE_L2starB: 9.343281e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 2.261865e-04
E_cstarD2: 6.412838e-05
E_cstarD3: 4.503426e-04
E_ctheta1: 2.332425e-04
E_ctheta2: 3.884673e-04
E_ctheta3: 1.426714e-04
E_cstarB1: 9.356109e-05
E_cstarB2: 1.415652e-04
E_cstarB3: 5.813100e-05
absE_cstarD1: 1.078302e-04
absE_cstarD2: 8.645430e-05
absE_cstarD3: 7.962517e-05
absE_ctheta1: 2.446268e-04
absE_ctheta2: 3.771928e-04
absE_ctheta3: 1.541077e-04
absE_cstarB1: 9.356109e-05
absE_cstarB2: 1.415652e-04
absE_cstarB3: 5.813100e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.882532e-02
ConstraintTheta2: 2.080544e-02
ConstraintTheta3: 1.256782e-02
ConstraintB1: 5.953652e-17
ConstraintB2: 3.810171e-17
ConstraintB3: 8.949566e-17
TwallDDRCore: 5.900000e-01
TprocDDRCore: 1.460000e+00
TwallAssemble: 3.144286e+00
TprocAssemble: 8.202643e+01
TwallSolve: 2.588571e+00
TprocSolve: 4.447293e+02
TwallRun: 8.828000e+01
TprocRun: 8.637740e+03
TwallNorms: 1.100000e-01
TprocNorms: 1.217000e+01


==> results/ecddr-einstein-wp/kasner/stab_30/Voro-small-0_k0/results-5.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 30
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimX1: 16354
DimX2: 9507
Sizesystem: 126645
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00588235
MinDetTheta: 1
MaxResidual: 2.9793e-13
E_L2starD1: 1.894544e-04
E_L2starD2: 5.353521e-05
E_L2starD3: 3.861715e-04
E_L2starTheta1: 1.918954e-04
E_L2starTheta2: 2.957394e-04
E_L2starTheta3: 1.209153e-04
E_L2starB1: 2.908569e-04
E_L2starB2: 4.448517e-04
E_L2starB3: 1.838590e-04
absE_L2starD1: 9.031883e-05
absE_L2starD2: 7.217318e-05
absE_L2starD3: 6.827906e-05
relE_L2starD: 1.152884e-04
absE_L2starTheta1: 2.012616e-04
absE_L2starTheta2: 3.101740e-04
absE_L2starTheta3: 1.268170e-04
relE_L2starTheta: 2.058917e-04
absE_L2starB1: 2.908569e-04
absE_L2starB2: 4.448517e-04
absE_L2starB3: 1.838590e-04
relE_L2starB: 9.195676e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 1.861262e-04
E_cstarD2: 5.279470e-05
E_cstarD3: 3.710509e-04
E_ctheta1: 1.918954e-04
E_ctheta2: 3.194453e-04
E_ctheta3: 1.174059e-04
E_cstarB1: 1.096222e-04
E_cstarB2: 1.678564e-04
E_cstarB3: 6.947116e-05
absE_cstarD1: 8.873219e-05
absE_cstarD2: 7.117487e-05
absE_cstarD3: 6.560559e-05
absE_ctheta1: 2.012616e-04
absE_ctheta2: 3.101740e-04
absE_ctheta3: 1.268170e-04
absE_cstarB1: 1.096222e-04
absE_cstarB2: 1.678564e-04
absE_cstarB3: 6.947116e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.536603e-02
ConstraintTheta2: 1.694646e-02
ConstraintTheta3: 1.022689e-02
ConstraintB1: 6.266892e-17
ConstraintB2: 3.962967e-17
ConstraintB3: 9.610082e-17
TwallDDRCore: 6.400000e-01
TprocDDRCore: 2.110000e+00
TwallAssemble: 6.027059e+00
TprocAssemble: 1.134906e+02
TwallSolve: 7.157059e+00
TprocSolve: 1.442050e+03
TwallRun: 2.390400e+02
TprocRun: 2.930495e+04
TwallNorms: 1.700000e-01
TprocNorms: 1.980000e+01


==> results/ecddr-einstein-wp/kasner/stab_30/Voro-small-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
5.400000e-01  7.300000e-01  1.225000e-01   2.377750e+01   2.575000e-01  4.356750e+01  2.780000e+00  3.516200e+02
5.400000e-01  8.300000e-01  5.457143e-01   5.694857e+01   3.614286e-01  7.946143e+01  8.420000e+00  1.045060e+03
5.700000e-01  1.090000e+00  1.544000e+00   6.790000e+01   1.035000e+00  1.655810e+02  3.005000e+01  2.758200e+03
5.900000e-01  1.460000e+00  3.144286e+00   8.202643e+01   2.588571e+00  4.447293e+02  8.828000e+01  8.637740e+03
6.400000e-01  2.110000e+00  6.027059e+00   1.134906e+02   7.157059e+00  1.442050e+03  2.390400e+02  2.930495e+04


==> results/ecddr-einstein-wp/kasner/stab_50/Voro-small-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       8.118235e-04  --     4.897241e-04  --        4.897213e-04  --         8.277713e-04  --         8.908670e-04  --            8.908671e-04      --             2.842921e-04  --     9.009750e-04  --        7.874915e-05  --
0    0.454124  0.0142857   4.568692e-04  0.96   2.760672e-04  0.96      2.760419e-04  0.96       4.690721e-04  0.95       5.039516e-04  0.95          5.039517e-04      0.95           2.661031e-04  0.11   8.454554e-04  0.11      1.182094e-04  -0.68
0    0.305313  0.01        3.180090e-04  0.91   1.923105e-04  0.91      1.921856e-04  0.91       3.272612e-04  0.91       3.513571e-04  0.91          3.513573e-04      0.91           2.659029e-04  0.00   8.437104e-04  0.01      1.709019e-04  -0.93
0    0.221382  0.00714286  2.264877e-04  1.06   1.370896e-04  1.05      1.367892e-04  1.06       2.332425e-04  1.05       2.503037e-04  1.06          2.503037e-04      1.06           2.342861e-04  0.39   7.386450e-04  0.41      1.863547e-04  -0.27
0    0.176754  0.00588235  1.868227e-04  0.86   1.132102e-04  0.85      1.124983e-04  0.87       1.918954e-04  0.87       2.058916e-04  0.87          2.058916e-04      0.87           2.321310e-04  0.04   7.339524e-04  0.03      2.262865e-04  -0.86


==> results/ecddr-einstein-wp/kasner/stab_50/Voro-small-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       2.281549e-04  --     4.897241e-04  --        4.897213e-04  --         1.285498e-03  --         8.908670e-04  --            8.908671e-04      --             4.389856e-04  --     9.009750e-04  --        7.874915e-05  --
0    0.454124  0.0142857   1.290794e-04  0.95   2.760672e-04  0.96      2.760419e-04  0.96       7.253151e-04  0.96       5.039516e-04  0.95          5.039517e-04      0.95           4.118197e-04  0.11   8.454554e-04  0.11      1.182094e-04  -0.68
0    0.305313  0.01        9.002753e-05  0.91   1.923105e-04  0.91      1.921856e-04  0.91       5.051764e-04  0.91       3.513571e-04  0.91          3.513573e-04      0.91           4.094194e-04  0.01   8.437104e-04  0.01      1.709019e-04  -0.93
0    0.221382  0.00714286  6.419643e-05  1.05   1.370896e-04  1.05      1.367892e-04  1.06       3.596393e-04  1.06       2.503037e-04  1.06          2.503037e-04      1.06           3.574143e-04  0.42   7.386450e-04  0.41      1.863547e-04  -0.27
0    0.176754  0.00588235  5.294537e-05  0.86   1.132102e-04  0.85      1.124983e-04  0.87       2.957393e-04  0.87       2.058916e-04  0.87          2.058916e-04      0.87           3.550604e-04  0.03   7.339524e-04  0.03      2.262865e-04  -0.86


==> results/ecddr-einstein-wp/kasner/stab_50/Voro-small-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta  E_L2B         RateB  relE_L2B      RateSumB  relContE_L2B  RateContB
0    0.826611  0.025       1.615667e-03  --     4.897241e-04  --        4.897213e-04  --         5.198492e-04  --         8.908670e-04  --            8.908671e-04      --             1.776973e-04  --     9.009750e-04  --        7.874915e-05  --
0    0.454124  0.0142857   9.093274e-04  0.96   2.760672e-04  0.96      2.760419e-04  0.96       2.951328e-04  0.95       5.039516e-04  0.95          5.039517e-04      0.95           1.675326e-04  0.10   8.454554e-04  0.11      1.182094e-04  -0.68
0    0.305313  0.01        6.332788e-04  0.91   1.923105e-04  0.91      1.921856e-04  0.91       2.060619e-04  0.90       3.513571e-04  0.91          3.513573e-04      0.91           1.683881e-04  -0.01  8.437104e-04  0.01      1.709019e-04  -0.93
0    0.221382  0.00714286  4.518432e-04  1.05   1.370896e-04  1.05      1.367892e-04  1.06       1.469360e-04  1.05       2.503037e-04  1.06          2.503037e-04      1.06           1.469446e-04  0.42   7.386450e-04  0.41      1.863547e-04  -0.27
0    0.176754  0.00588235  3.742379e-04  0.84   1.132102e-04  0.85      1.124983e-04  0.87       1.209152e-04  0.87       2.058916e-04  0.87          2.058916e-04      0.87           1.467611e-04  0.01   7.339524e-04  0.03      2.262865e-04  -0.86


==> results/ecddr-einstein-wp/kasner/stab_50/Voro-small-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta  E_L2B         RateB  absE_L2B      RateSumB
0    0.826611  0.025       8.118235e-04  --     4.897241e-04  --        8.277713e-04  --         8.908670e-04  --            2.842921e-04  --     9.009750e-04  --
--   --        --          2.281549e-04  --     --            --        1.285498e-03  --         --            --            4.389856e-04  --     --            --
--   --        --          1.615667e-03  --     --            --        5.198492e-04  --         --            --            1.776973e-04  --     --            --
0    0.454124  0.0142857   4.568692e-04  0.96   2.760672e-04  0.96      4.690721e-04  0.95       5.039516e-04  0.95          2.661031e-04  0.11   8.454554e-04  0.11
--   --        --          1.290794e-04  0.95   --            --        7.253151e-04  0.96       --            --            4.118197e-04  0.11   --            --
--   --        --          9.093274e-04  0.96   --            --        2.951328e-04  0.95       --            --            1.675326e-04  0.10   --            --
0    0.305313  0.01        3.180090e-04  0.91   1.923105e-04  0.91      3.272612e-04  0.91       3.513571e-04  0.91          2.659029e-04  0.00   8.437104e-04  0.01
--   --        --          9.002753e-05  0.91   --            --        5.051764e-04  0.91       --            --            4.094194e-04  0.01   --            --
--   --        --          6.332788e-04  0.91   --            --        2.060619e-04  0.90       --            --            1.683881e-04  -0.01  --            --
0    0.221382  0.00714286  2.264877e-04  1.06   1.370896e-04  1.05      2.332425e-04  1.05       2.503037e-04  1.06          2.342861e-04  0.39   7.386450e-04  0.41
--   --        --          6.419643e-05  1.05   --            --        3.596393e-04  1.06       --            --            3.574143e-04  0.42   --            --
--   --        --          4.518432e-04  1.05   --            --        1.469360e-04  1.05       --            --            1.469446e-04  0.42   --            --
0    0.176754  0.00588235  1.868227e-04  0.86   1.132102e-04  0.85      1.918954e-04  0.87       2.058916e-04  0.87          2.321310e-04  0.04   7.339524e-04  0.03
--   --        --          5.294537e-05  0.86   --            --        2.957393e-04  0.87       --            --            3.550604e-04  0.03   --            --
--   --        --          3.742379e-04  0.84   --            --        1.209152e-04  0.87       --            --            1.467611e-04  0.01   --            --


==> results/ecddr-einstein-wp/kasner/stab_50/Voro-small-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       8.118235e-04  --     4.897241e-04  --        8.277713e-04  --         8.908670e-04  --            2.842921e-04  --     9.009750e-04  --
0    0.454124  0.0142857   4.568692e-04  0.96   2.760672e-04  0.96      4.690721e-04  0.95       5.039516e-04  0.95          2.661031e-04  0.11   8.454554e-04  0.11
0    0.305313  0.01        3.180090e-04  0.91   1.923105e-04  0.91      3.272612e-04  0.91       3.513571e-04  0.91          2.659029e-04  0.00   8.437104e-04  0.01
0    0.221382  0.00714286  2.264877e-04  1.06   1.370896e-04  1.05      2.332425e-04  1.05       2.503037e-04  1.06          2.342861e-04  0.39   7.386450e-04  0.41
0    0.176754  0.00588235  1.868227e-04  0.86   1.132102e-04  0.85      1.918954e-04  0.87       2.058916e-04  0.87          2.321310e-04  0.04   7.339524e-04  0.03


==> results/ecddr-einstein-wp/kasner/stab_50/Voro-small-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       2.281549e-04  --     --            --        1.285498e-03  --         --            --            4.389856e-04  --     --            --
0    0.454124  0.0142857   1.290794e-04  0.95   --            --        7.253151e-04  0.96       --            --            4.118197e-04  0.11   --            --
0    0.305313  0.01        9.002753e-05  0.91   --            --        5.051764e-04  0.91       --            --            4.094194e-04  0.01   --            --
0    0.221382  0.00714286  6.419643e-05  1.05   --            --        3.596393e-04  1.06       --            --            3.574143e-04  0.42   --            --
0    0.176754  0.00588235  5.294537e-05  0.86   --            --        2.957393e-04  0.87       --            --            3.550604e-04  0.03   --            --


==> results/ecddr-einstein-wp/kasner/stab_50/Voro-small-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  E_L2B         RateB  relE_L2B      RateSumB
0    0.826611  0.025       1.615667e-03  --     --            --        5.198492e-04  --         --            --            1.776973e-04  --     --            --
0    0.454124  0.0142857   9.093274e-04  0.96   --            --        2.951328e-04  0.95       --            --            1.675326e-04  0.10   --            --
0    0.305313  0.01        6.332788e-04  0.91   --            --        2.060619e-04  0.90       --            --            1.683881e-04  -0.01  --            --
0    0.221382  0.00714286  4.518432e-04  1.05   --            --        1.469360e-04  1.05       --            --            1.469446e-04  0.42   --            --
0    0.176754  0.00588235  3.742379e-04  0.84   --            --        1.209152e-04  0.87       --            --            1.467611e-04  0.01   --            --


==> results/ecddr-einstein-wp/kasner/stab_50/Voro-small-0_k0/results-1.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 50
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimX1: 272
DimX2: 162
Sizesystem: 2118
InitialTime: 1
FinalTime: 1.1
Timestep: 0.025
MinDetTheta: 1
MaxResidual: 4.00304e-13
E_L2starD1: 8.118235e-04
E_L2starD2: 2.281549e-04
E_L2starD3: 1.615667e-03
E_L2starTheta1: 8.277713e-04
E_L2starTheta2: 1.285498e-03
E_L2starTheta3: 5.198492e-04
E_L2starB1: 2.842921e-04
E_L2starB2: 4.389856e-04
E_L2starB3: 1.776973e-04
absE_L2starD1: 3.870217e-04
absE_L2starD2: 3.075857e-04
absE_L2starD3: 2.856664e-04
relE_L2starD: 4.897241e-04
absE_L2starTheta1: 8.681739e-04
absE_L2starTheta2: 1.348242e-03
absE_L2starTheta3: 5.452224e-04
relE_L2starTheta: 8.908670e-04
absE_L2starB1: 2.842921e-04
absE_L2starB2: 4.389856e-04
absE_L2starB3: 1.776973e-04
relE_L2starB: 9.009750e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 8.118198e-04
E_cstarD2: 2.281541e-04
E_cstarD3: 1.615649e-03
E_ctheta1: 8.277713e-04
E_ctheta2: 1.388541e-03
E_ctheta3: 5.047616e-04
E_cstarB1: 2.495995e-05
E_cstarB2: 3.780800e-05
E_cstarB3: 1.598120e-05
absE_cstarD1: 3.870199e-04
absE_cstarD2: 3.075846e-04
absE_cstarD3: 2.856632e-04
absE_ctheta1: 8.681739e-04
absE_ctheta2: 1.348242e-03
absE_ctheta3: 5.452224e-04
absE_cstarB1: 2.495995e-05
absE_cstarB2: 3.780800e-05
absE_cstarB3: 1.598120e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 5.585880e-02
ConstraintTheta2: 6.264865e-02
ConstraintTheta3: 3.683524e-02
ConstraintB1: 4.683174e-17
ConstraintB2: 3.257150e-17
ConstraintB3: 6.131053e-17
TwallDDRCore: 5.300000e-01
TprocDDRCore: 7.300000e-01
TwallAssemble: 1.400000e-01
TprocAssemble: 3.139500e+01
TwallSolve: 2.925000e-01
TprocSolve: 4.703000e+01
TwallRun: 3.000000e+00
TprocRun: 3.967500e+02
TwallNorms: 5.000000e-02
TprocNorms: 4.400000e-01


==> results/ecddr-einstein-wp/kasner/stab_50/Voro-small-0_k0/results-2.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 50
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimX1: 1352
DimX2: 800
Sizesystem: 10512
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 1
MaxResidual: 2.32696e-13
E_L2starD1: 4.568692e-04
E_L2starD2: 1.290794e-04
E_L2starD3: 9.093274e-04
E_L2starTheta1: 4.690721e-04
E_L2starTheta2: 7.253151e-04
E_L2starTheta3: 2.951328e-04
E_L2starB1: 2.661031e-04
E_L2starB2: 4.118197e-04
E_L2starB3: 1.675326e-04
absE_L2starD1: 2.178038e-04
absE_L2starD2: 1.740176e-04
absE_L2starD3: 1.607784e-04
relE_L2starD: 2.760672e-04
absE_L2starTheta1: 4.919670e-04
absE_L2starTheta2: 7.607169e-04
absE_L2starTheta3: 3.095378e-04
relE_L2starTheta: 5.039516e-04
absE_L2starB1: 2.661031e-04
absE_L2starB2: 4.118197e-04
absE_L2starB3: 1.675326e-04
relE_L2starB: 8.454554e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 4.568377e-04
E_cstarD2: 1.290724e-04
E_cstarD3: 9.091776e-04
E_ctheta1: 4.690721e-04
E_ctheta2: 7.834551e-04
E_ctheta3: 2.865671e-04
E_cstarB1: 3.698913e-05
E_cstarB2: 5.803635e-05
E_cstarB3: 2.318388e-05
absE_cstarD1: 2.177888e-04
absE_cstarD2: 1.740082e-04
absE_cstarD3: 1.607519e-04
absE_ctheta1: 4.919670e-04
absE_ctheta2: 7.607169e-04
absE_ctheta3: 3.095378e-04
absE_cstarB1: 3.698913e-05
absE_cstarB2: 5.803635e-05
absE_cstarB3: 2.318388e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 3.427645e-02
ConstraintTheta2: 3.804139e-02
ConstraintTheta3: 2.275993e-02
ConstraintB1: 4.648784e-17
ConstraintB2: 3.274948e-17
ConstraintB3: 7.301188e-17
TwallDDRCore: 5.400000e-01
TprocDDRCore: 8.400000e-01
TwallAssemble: 5.357143e-01
TprocAssemble: 5.634000e+01
TwallSolve: 3.985714e-01
TprocSolve: 8.617143e+01
TwallRun: 8.760000e+00
TprocRun: 1.082730e+03
TwallNorms: 6.000000e-02
TprocNorms: 2.580000e+00


==> results/ecddr-einstein-wp/kasner/stab_50/Voro-small-0_k0/results-3.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 50
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimX1: 4018
DimX2: 2351
Sizesystem: 31161
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 1
MaxResidual: 3.26543e-13
E_L2starD1: 3.180090e-04
E_L2starD2: 9.002753e-05
E_L2starD3: 6.332788e-04
E_L2starTheta1: 3.272612e-04
E_L2starTheta2: 5.051764e-04
E_L2starTheta3: 2.060619e-04
E_L2starB1: 2.659029e-04
E_L2starB2: 4.094194e-04
E_L2starB3: 1.683881e-04
absE_L2starD1: 1.516049e-04
absE_L2starD2: 1.213701e-04
absE_L2starD3: 1.119702e-04
relE_L2starD: 1.923105e-04
absE_L2starTheta1: 3.432345e-04
absE_L2starTheta2: 5.298335e-04
absE_L2starTheta3: 2.161196e-04
relE_L2starTheta: 3.513571e-04
absE_L2starB1: 2.659029e-04
absE_L2starB2: 4.094194e-04
absE_L2starB3: 1.683881e-04
relE_L2starB: 8.437104e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 3.178470e-04
E_cstarD2: 8.999209e-05
E_cstarD3: 6.325716e-04
E_ctheta1: 3.272612e-04
E_ctheta2: 5.456705e-04
E_ctheta3: 2.000814e-04
E_cstarB1: 5.396302e-05
E_cstarB2: 8.274556e-05
E_cstarB3: 3.419335e-05
absE_cstarD1: 1.515276e-04
absE_cstarD2: 1.213223e-04
absE_cstarD3: 1.118451e-04
absE_ctheta1: 3.432345e-04
absE_ctheta2: 5.298335e-04
absE_ctheta3: 2.161196e-04
absE_cstarB1: 5.396302e-05
absE_cstarB2: 8.274556e-05
absE_cstarB3: 3.419335e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 2.386525e-02
ConstraintTheta2: 2.640663e-02
ConstraintTheta3: 1.597109e-02
ConstraintB1: 5.220701e-17
ConstraintB2: 3.488583e-17
ConstraintB3: 8.138943e-17
TwallDDRCore: 5.500000e-01
TprocDDRCore: 1.070000e+00
TwallAssemble: 1.504000e+00
TprocAssemble: 6.579700e+01
TwallSolve: 1.059000e+00
TprocSolve: 1.679460e+02
TwallRun: 2.982000e+01
TprocRun: 2.751290e+03
TwallNorms: 1.100000e-01
TprocNorms: 6.320000e+00


==> results/ecddr-einstein-wp/kasner/stab_50/Voro-small-0_k0/results-4.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 50
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimX1: 8736
DimX2: 5096
Sizesystem: 67704
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00714286
MinDetTheta: 1
MaxResidual: 5.85806e-13
E_L2starD1: 2.264877e-04
E_L2starD2: 6.419643e-05
E_L2starD3: 4.518432e-04
E_L2starTheta1: 2.332425e-04
E_L2starTheta2: 3.596393e-04
E_L2starTheta3: 1.469360e-04
E_L2starB1: 2.342861e-04
E_L2starB2: 3.574143e-04
E_L2starB3: 1.469446e-04
absE_L2starD1: 1.079738e-04
absE_L2starD2: 8.654604e-05
absE_L2starD3: 7.989050e-05
relE_L2starD: 1.370896e-04
absE_L2starTheta1: 2.446268e-04
absE_L2starTheta2: 3.771928e-04
absE_L2starTheta3: 1.541077e-04
relE_L2starTheta: 2.503037e-04
absE_L2starB1: 2.342861e-04
absE_L2starB2: 3.574143e-04
absE_L2starB3: 1.469446e-04
relE_L2starB: 7.386450e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 2.261258e-04
E_cstarD2: 6.411254e-05
E_cstarD3: 4.500569e-04
E_ctheta1: 2.332425e-04
E_ctheta2: 3.884673e-04
E_ctheta3: 1.426714e-04
E_cstarB1: 5.948156e-05
E_cstarB2: 8.994722e-05
E_cstarB3: 3.692597e-05
absE_cstarD1: 1.078013e-04
absE_cstarD2: 8.643295e-05
absE_cstarD3: 7.957466e-05
absE_ctheta1: 2.446268e-04
absE_ctheta2: 3.771928e-04
absE_ctheta3: 1.541077e-04
absE_cstarB1: 5.948156e-05
absE_cstarB2: 8.994722e-05
absE_cstarB3: 3.692597e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.882532e-02
ConstraintTheta2: 2.080544e-02
ConstraintTheta3: 1.256782e-02
ConstraintB1: 5.926671e-17
ConstraintB2: 3.837482e-17
ConstraintB3: 8.934568e-17
TwallDDRCore: 5.900000e-01
TprocDDRCore: 1.470000e+00
TwallAssemble: 3.127143e+00
TprocAssemble: 8.021786e+01
TwallSolve: 2.558571e+00
TprocSolve: 4.373236e+02
TwallRun: 8.759000e+01
TprocRun: 8.460220e+03
TwallNorms: 1.200000e-01
TprocNorms: 1.210000e+01


==> results/ecddr-einstein-wp/kasner/stab_50/Voro-small-0_k0/results-5.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 50
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimX1: 16354
DimX2: 9507
Sizesystem: 126645
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00588235
MinDetTheta: 1
MaxResidual: 3.90662e-13
E_L2starD1: 1.868227e-04
E_L2starD2: 5.294537e-05
E_L2starD3: 3.742379e-04
E_L2starTheta1: 1.918954e-04
E_L2starTheta2: 2.957393e-04
E_L2starTheta3: 1.209152e-04
E_L2starB1: 2.321310e-04
E_L2starB2: 3.550604e-04
E_L2starB3: 1.467611e-04
absE_L2starD1: 8.906424e-05
absE_L2starD2: 7.137799e-05
absE_L2starD3: 6.616908e-05
relE_L2starD: 1.132102e-04
absE_L2starTheta1: 2.012616e-04
absE_L2starTheta2: 3.101740e-04
absE_L2starTheta3: 1.268169e-04
relE_L2starTheta: 2.058916e-04
absE_L2starB1: 2.321310e-04
absE_L2starB2: 3.550604e-04
absE_L2starB3: 1.467611e-04
relE_L2starB: 7.339524e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2starTheta1: 1.048809e+00
N_L2starTheta2: 9.709770e-01
N_L2starTheta3: 1.080158e+00
N_L2starB1: 0.000000e+00
N_L2starB2: 0.000000e+00
N_L2starB3: 0.000000e+00
E_cstarD1: 1.859235e-04
E_cstarD2: 5.274533e-05
E_cstarD3: 3.701276e-04
E_ctheta1: 1.918954e-04
E_ctheta2: 3.194453e-04
E_ctheta3: 1.174059e-04
E_cstarB1: 7.147578e-05
E_cstarB2: 1.094839e-04
E_cstarB3: 4.532687e-05
absE_cstarD1: 8.863557e-05
absE_cstarD2: 7.110830e-05
absE_cstarD3: 6.544234e-05
absE_ctheta1: 2.012616e-04
absE_ctheta2: 3.101740e-04
absE_ctheta3: 1.268169e-04
absE_cstarB1: 7.147578e-05
absE_cstarB2: 1.094839e-04
absE_cstarB3: 4.532687e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
N_cL2starB1: 0.000000e+00
N_cL2starB2: 0.000000e+00
N_cL2starB3: 0.000000e+00
ConstraintTheta1: 1.536603e-02
ConstraintTheta2: 1.694646e-02
ConstraintTheta3: 1.022689e-02
ConstraintB1: 6.211230e-17
ConstraintB2: 4.007264e-17
ConstraintB3: 9.624745e-17
TwallDDRCore: 6.400000e-01
TprocDDRCore: 2.140000e+00
TwallAssemble: 6.058235e+00
TprocAssemble: 1.126276e+02
TwallSolve: 7.173529e+00
TprocSolve: 1.450897e+03
TwallRun: 2.401900e+02
TprocRun: 2.935033e+04
TwallNorms: 1.600000e-01
TprocNorms: 1.939000e+01


==> results/ecddr-einstein-wp/kasner/stab_50/Voro-small-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
5.300000e-01  7.300000e-01  1.400000e-01   3.139500e+01   2.925000e-01  4.703000e+01  3.000000e+00  3.967500e+02
5.400000e-01  8.400000e-01  5.357143e-01   5.634000e+01   3.985714e-01  8.617143e+01  8.760000e+00  1.082730e+03
5.500000e-01  1.070000e+00  1.504000e+00   6.579700e+01   1.059000e+00  1.679460e+02  2.982000e+01  2.751290e+03
5.900000e-01  1.470000e+00  3.127143e+00   8.021786e+01   2.558571e+00  4.373236e+02  8.759000e+01  8.460220e+03
6.400000e-01  2.140000e+00  6.058235e+00   1.126276e+02   7.173529e+00  1.450897e+03  2.401900e+02  2.935033e+04


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k0/constraint.dat <==
Deg  MeshSize  dt          C3_H1norm0    C3_H1norm1    C3_H1norm2    C3_H1norm3
0    0.558943  0.0166667   1.663244e-01  1.550978e-01  1.431320e-01  8.539403e-03
0    0.499828  0.0142857   1.391408e-01  1.630417e-01  1.362827e-01  1.062855e-02
0    0.39203   0.0125      1.195770e-01  1.125977e-01  9.778199e-02  1.367860e-02
0    0.313068  0.01        9.751997e-02  6.169605e-02  7.104282e-02  1.098662e-02
0    0.256759  0.00833333  8.598742e-02  6.120878e-02  5.379820e-02  1.024493e-02


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k0/constraints-1.txt <==
Timestep       C3_H1norm0     C3_H1norm1     C3_H1norm2     C3_H1norm3
0              0.128079       0.161533       0.162073       0.0103277      
1              0.134125       0.160645       0.15842        0.0107273      
2              0.1405         0.159847       0.15487        0.0106059      
3              0.147043       0.159059       0.151544       0.0099794      
4              0.153609       0.158136       0.148494       0.00910148     
5              0.160071       0.156883       0.145709       0.00844012     
6              0.166324       0.155098       0.143132       0.0085394      


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k0/constraints-2.txt <==
C3t_0:         0.0956202      0.166552       0.146095       0.0117431      
C3t_1:         0.101449       0.166081       0.143768       0.0117712      
C3t_2:         0.107573       0.165701       0.141721       0.0115416      
C3t_3:         0.113879       0.165381       0.14003        0.0110551      
C3t_4:         0.120267       0.165056       0.138709       0.0104527      
C3t_5:         0.126652       0.164632       0.137711       0.00999232     
C3t_6:         0.132964       0.163998       0.136944       0.00998296     
C3t_7:         0.139141       0.163042       0.136283       0.0106285      
C3t_final:     0.139141       0.163042       0.136283       0.0106285      


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k0/constraints-3.txt <==
C3t_0:         0.0713929      0.109676       0.101154       0.0112844      
C3t_1:         0.0770556      0.109979       0.0996102      0.0112901      
C3t_2:         0.0830858      0.110367       0.0983592      0.0112519      
C3t_3:         0.0893185      0.110821       0.0974632      0.0111706      
C3t_4:         0.0956175      0.111309       0.0969453      0.0111269      
C3t_5:         0.101873       0.111785       0.0967874      0.0112518      
C3t_6:         0.107995       0.112195       0.0969339      0.0116801      
C3t_7:         0.113915       0.112484       0.0972995      0.0124924      
C3t_8:         0.119577       0.112598       0.097782       0.0136786      
C3t_final:     0.119577       0.112598       0.097782       0.0136786      


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k0/constraints-4.txt <==
C3t_0:         0.0487829      0.0598709      0.0703953      0.00746773     
C3t_1:         0.0532087      0.059689       0.0700331      0.00753069     
C3t_2:         0.0580272      0.0596007      0.0697637      0.00756886     
C3t_3:         0.063082       0.0596142      0.0696015      0.00756663     
C3t_4:         0.06825        0.0597298      0.0695527      0.00755472     
C3t_5:         0.0734357      0.0599399      0.0696154      0.00759962     
C3t_6:         0.0785646      0.0602292      0.0697795      0.00778733     
C3t_7:         0.0835784      0.0605764      0.0700282      0.00819787     
C3t_8:         0.0884316      0.0609556      0.0703392      0.00887687     
C3t_9:         0.0930883      0.0613386      0.0706865      0.00982124     
C3t_10:        0.09752        0.061696       0.0710428      0.0109866      
C3t_final:     0.09752        0.061696       0.0710428      0.0109866      


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k0/constraints-5.txt <==
Timestep       C3_H1norm0     C3_H1norm1     C3_H1norm2     C3_H1norm3
0              0.03436        0.0590513      0.0530055      0.00697433     
1              0.0380803      0.058981       0.0528254      0.00701888     
2              0.0423128      0.0589564      0.0526795      0.00705009     
3              0.0468458      0.0589826      0.0525756      0.00705803     
4              0.0515278      0.0590626      0.0525195      0.00705264     
5              0.0562513      0.0591968      0.0525152      0.00706034     
6              0.0609394      0.0593831      0.0525641      0.00711941     
7              0.065536       0.0596171      0.0526656      0.00727314     
8              0.0699992      0.0598919      0.0528168      0.00756035     
9              0.0742975      0.0601991      0.0530128      0.00800565     
10             0.0784066      0.0605284      0.053247       0.00861369     
11             0.082308       0.0608688      0.0535117      0.00936971     
12             0.0859874      0.0612088      0.0537982      0.0102449            


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
0    0.558943  0.0166667   8.058613e-01  --     9.902122e-01  --        3.471316e-01  --         5.563106e-02  --         4.002076e-02  --            4.639207e-02      --
0    0.499828  0.0142857   8.802332e-01  -0.79  9.634767e-01  0.24      3.434909e-01  0.09       4.697813e-02  1.51       3.478981e-02  1.25          4.381334e-02      0.51
0    0.39203   0.0125      8.167488e-01  0.31   7.932517e-01  0.80      3.152435e-01  0.35       3.719800e-02  0.96       2.911879e-02  0.73          3.709489e-02      0.69
0    0.313068  0.01        6.907886e-01  0.74   6.012097e-01  1.23      2.825679e-01  0.49       2.381422e-02  1.98       2.119677e-02  1.41          2.894301e-02      1.10
0    0.256759  0.00833333  6.016498e-01  0.70   4.914507e-01  1.02      2.537682e-01  0.54       1.880074e-02  1.19       1.741931e-02  0.99          2.464171e-02      0.81


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
0    0.558943  0.0166667   1.113159e+00  --     9.902122e-01  --        3.471316e-01  --         5.093861e-02  --         4.002076e-02  --            4.639207e-02      --
0    0.499828  0.0142857   1.008288e+00  0.89   9.634767e-01  0.24      3.434909e-01  0.09       4.442916e-02  1.22       3.478981e-02  1.25          4.381334e-02      0.51
0    0.39203   0.0125      8.639497e-01  0.64   7.932517e-01  0.80      3.152435e-01  0.35       3.390869e-02  1.11       2.911879e-02  0.73          3.709489e-02      0.69
0    0.313068  0.01        7.307999e-01  0.74   6.012097e-01  1.23      2.825679e-01  0.49       2.449603e-02  1.45       2.119677e-02  1.41          2.894301e-02      1.10
0    0.256759  0.00833333  6.192713e-01  0.84   4.914507e-01  1.02      2.537682e-01  0.54       1.885877e-02  1.32       1.741931e-02  0.99          2.464171e-02      0.81


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
0    0.558943  0.0166667   3.246420e-02  --     9.902122e-01  --        3.471316e-01  --         9.728752e-03  --         4.002076e-02  --            4.639207e-02      --
0    0.499828  0.0142857   3.985303e-02  -1.83  9.634767e-01  0.24      3.434909e-01  0.09       1.026641e-02  -0.48      3.478981e-02  1.25          4.381334e-02      0.51
0    0.39203   0.0125      4.362124e-02  -0.37  7.932517e-01  0.80      3.152435e-01  0.35       1.440009e-02  -1.39      2.911879e-02  0.73          3.709489e-02      0.69
0    0.313068  0.01        5.069927e-02  -0.67  6.012097e-01  1.23      2.825679e-01  0.49       1.420677e-02  0.06       2.119677e-02  1.41          2.894301e-02      1.10
0    0.256759  0.00833333  5.446070e-02  -0.36  4.914507e-01  1.02      2.537682e-01  0.54       1.380253e-02  0.15       1.741931e-02  0.99          2.464171e-02      0.81


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta
0    0.558943  0.0166667   8.058613e-01  --     9.902122e-01  --        5.563106e-02  --         4.002076e-02  --
--   --        --          1.113159e+00  --     --            --        5.093861e-02  --         --            --
--   --        --          3.246420e-02  --     --            --        9.728752e-03  --         --            --
0    0.499828  0.0142857   8.802332e-01  -0.79  9.634767e-01  0.24      4.697813e-02  1.51       3.478981e-02  1.25
--   --        --          1.008288e+00  0.89   --            --        4.442916e-02  1.22       --            --
--   --        --          3.985303e-02  -1.83  --            --        1.026641e-02  -0.48      --            --
0    0.39203   0.0125      8.167488e-01  0.31   7.932517e-01  0.80      3.719800e-02  0.96       2.911879e-02  0.73
--   --        --          8.639497e-01  0.64   --            --        3.390869e-02  1.11       --            --
--   --        --          4.362124e-02  -0.37  --            --        1.440009e-02  -1.39      --            --
0    0.313068  0.01        6.907886e-01  0.74   6.012097e-01  1.23      2.381422e-02  1.98       2.119677e-02  1.41
--   --        --          7.307999e-01  0.74   --            --        2.449603e-02  1.45       --            --
--   --        --          5.069927e-02  -0.67  --            --        1.420677e-02  0.06       --            --
0    0.256759  0.00833333  6.016498e-01  0.70   4.914507e-01  1.02      1.880074e-02  1.19       1.741931e-02  0.99
--   --        --          6.192713e-01  0.84   --            --        1.885877e-02  1.32       --            --
--   --        --          5.446070e-02  -0.36  --            --        1.380253e-02  0.15       --            --


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
0    0.558943  0.0166667   8.058613e-01  --     9.902122e-01  --        5.563106e-02  --         4.002076e-02  --
0    0.499828  0.0142857   8.802332e-01  -0.79  9.634767e-01  0.24      4.697813e-02  1.51       3.478981e-02  1.25
0    0.39203   0.0125      8.167488e-01  0.31   7.932517e-01  0.80      3.719800e-02  0.96       2.911879e-02  0.73
0    0.313068  0.01        6.907886e-01  0.74   6.012097e-01  1.23      2.381422e-02  1.98       2.119677e-02  1.41
0    0.256759  0.00833333  6.016498e-01  0.70   4.914507e-01  1.02      1.880074e-02  1.19       1.741931e-02  0.99


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
0    0.558943  0.0166667   1.113159e+00  --     --            --        5.093861e-02  --         --            --
0    0.499828  0.0142857   1.008288e+00  0.89   --            --        4.442916e-02  1.22       --            --
0    0.39203   0.0125      8.639497e-01  0.64   --            --        3.390869e-02  1.11       --            --
0    0.313068  0.01        7.307999e-01  0.74   --            --        2.449603e-02  1.45       --            --
0    0.256759  0.00833333  6.192713e-01  0.84   --            --        1.885877e-02  1.32       --            --


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
0    0.558943  0.0166667   3.246420e-02  --     --            --        9.728752e-03  --         --            --
0    0.499828  0.0142857   3.985303e-02  -1.83  --            --        1.026641e-02  -0.48      --            --
0    0.39203   0.0125      4.362124e-02  -0.37  --            --        1.440009e-02  -1.39      --            --
0    0.313068  0.01        5.069927e-02  -0.67  --            --        1.420677e-02  0.06       --            --
0    0.256759  0.00833333  5.446070e-02  -0.36  --            --        1.380253e-02  0.15       --            --


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k0/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimX1: 354
DimX2: 496
Sizesystem: 2124
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0166667
MinDetTheta: 0.917363
MaxResidual: 1.8986e-15
E_L2starD1: 8.058613e-01
E_L2starD2: 1.113159e+00
E_L2starD3: 3.246420e-02
E_L2Theta1: 5.563106e-02
E_L2Theta2: 5.093861e-02
E_L2Theta3: 9.728752e-03
absE_L2starD1: 1.166970e+00
absE_L2starD2: 1.447109e+00
absE_L2starD3: 3.171281e-02
relE_L2starD: 9.902122e-01
absE_L2Theta1: 6.020072e-02
absE_L2Theta2: 5.512283e-02
absE_L2Theta3: 1.052789e-02
relE_L2Theta: 4.002076e-02
N_L2starD1: 1.448103e+00
N_L2starD2: 1.300002e+00
N_L2starD3: 9.768550e-01
N_L2Theta1: 1.082142e+00
N_L2Theta2: 1.080737e+00
N_L2Theta3: 1.023738e+00
E_cstarD1: 5.430434e-01
E_cstarD2: 5.319800e-01
E_cstarD3: 1.681729e-02
E_ctheta1: 6.523362e-02
E_ctheta2: 6.308756e-02
E_ctheta3: 9.577079e-03
absE_cstarD1: 4.602315e-01
absE_cstarD2: 4.508553e-01
absE_cstarD3: 1.642941e-02
absE_ctheta1: 6.917954e-02
absE_ctheta2: 6.690367e-02
absE_ctheta3: 9.803822e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
TwallDDRCore: 1.365211e-02
TprocDDRCore: 4.000000e-02
TwallAssemble: -nan
TprocAssemble: 3.533333e-01
TwallSolve: 1.019835e-02
TprocSolve: 1.200000e-01
TwallRun: 3.199263e-01
TprocRun: 4.430000e+00
TwallNorms: 6.964542e-02
TprocNorms: 1.120000e+00


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k0/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimX1: 628
DimX2: 913
Sizesystem: 3768
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 0.707061
MaxResidual: 2.34091e-15
E_L2starD1: 8.802332e-01
E_L2starD2: 1.008288e+00
E_L2starD3: 3.985303e-02
E_L2Theta1: 4.697813e-02
E_L2Theta2: 4.442916e-02
E_L2Theta3: 1.026641e-02
absE_L2starD1: 1.216278e+00
absE_L2starD2: 1.319146e+00
absE_L2starD3: 3.893204e-02
relE_L2starD: 9.634767e-01
absE_L2Theta1: 5.054894e-02
absE_L2Theta2: 4.780622e-02
absE_L2Theta3: 1.104676e-02
relE_L2Theta: 3.478981e-02
N_L2starD1: 1.381768e+00
N_L2starD2: 1.308302e+00
N_L2starD3: 9.768903e-01
N_L2Theta1: 1.076010e+00
N_L2Theta2: 1.078035e+00
N_L2Theta3: 1.023705e+00
E_cstarD1: 5.398691e-01
E_cstarD2: 5.225979e-01
E_cstarD3: 1.775275e-02
E_ctheta1: 6.060112e-02
E_ctheta2: 5.695781e-02
E_ctheta3: 1.280471e-02
absE_cstarD1: 4.575413e-01
absE_cstarD2: 4.429039e-01
absE_cstarD3: 1.734330e-02
absE_ctheta1: 6.426683e-02
absE_ctheta2: 6.040314e-02
absE_ctheta3: 1.310787e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
TwallDDRCore: 1.570372e-02
TprocDDRCore: 5.000000e-02
TwallAssemble: -nan
TprocAssemble: 6.457143e-01
TwallSolve: 2.478597e-02
TprocSolve: 3.100000e-01
TwallRun: 7.371659e-01
TprocRun: 1.042000e+01
TwallNorms: 1.178979e-01
TprocNorms: 1.850000e+00


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k0/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimX1: 1217
DimX2: 1805
Sizesystem: 7302
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0125
MinDetTheta: 0.852978
MaxResidual: 2.81374e-15
E_L2starD1: 8.167488e-01
E_L2starD2: 8.639497e-01
E_L2starD3: 4.362124e-02
E_L2Theta1: 3.719800e-02
E_L2Theta2: 3.390869e-02
E_L2Theta3: 1.440009e-02
absE_L2starD1: 1.026832e+00
absE_L2starD2: 1.050078e+00
absE_L2starD3: 4.261450e-02
relE_L2starD: 7.932517e-01
absE_L2Theta1: 3.983503e-02
absE_L2Theta2: 3.631254e-02
absE_L2Theta3: 1.542094e-02
relE_L2Theta: 2.911879e-02
N_L2starD1: 1.257218e+00
N_L2starD2: 1.215439e+00
N_L2starD3: 9.769208e-01
N_L2Theta1: 1.070892e+00
N_L2Theta2: 1.071957e+00
N_L2Theta3: 1.023683e+00
E_cstarD1: 4.914047e-01
E_cstarD2: 4.808468e-01
E_cstarD3: 1.875822e-02
E_ctheta1: 4.741559e-02
E_ctheta2: 4.604365e-02
E_ctheta3: 1.713243e-02
absE_cstarD1: 4.164676e-01
absE_cstarD2: 4.075197e-01
absE_cstarD3: 1.832558e-02
absE_ctheta1: 5.028372e-02
absE_ctheta2: 4.882879e-02
absE_ctheta3: 1.753806e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
TwallDDRCore: 2.160230e-02
TprocDDRCore: 1.200000e-01
TwallAssemble: -nan
TprocAssemble: 1.277500e+00
TwallSolve: 4.956955e-02
TprocSolve: 6.550000e-01
TwallRun: 1.536560e+00
TprocRun: 2.234000e+01
TwallNorms: 1.931303e-01
TprocNorms: 2.930000e+00


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k0/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimX1: 2139
DimX2: 3261
Sizesystem: 12834
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 0.871169
MaxResidual: 2.74899e-15
E_L2starD1: 6.907886e-01
E_L2starD2: 7.307999e-01
E_L2starD3: 5.069927e-02
E_L2Theta1: 2.381422e-02
E_L2Theta2: 2.449603e-02
E_L2Theta3: 1.420677e-02
absE_L2starD1: 7.542929e-01
absE_L2starD2: 8.025762e-01
absE_L2starD3: 4.952981e-02
relE_L2starD: 6.012097e-01
absE_L2Theta1: 2.539105e-02
absE_L2Theta2: 2.611800e-02
absE_L2Theta3: 1.514745e-02
relE_L2Theta: 2.119677e-02
N_L2starD1: 1.091930e+00
N_L2starD2: 1.098216e+00
N_L2starD3: 9.769335e-01
N_L2Theta1: 1.066214e+00
N_L2Theta2: 1.066910e+00
N_L2Theta3: 1.023672e+00
E_cstarD1: 4.348471e-01
E_cstarD2: 4.382977e-01
E_cstarD3: 1.536607e-02
E_ctheta1: 3.493598e-02
E_ctheta2: 3.573696e-02
E_ctheta3: 1.569624e-02
absE_cstarD1: 3.685347e-01
absE_cstarD2: 3.714592e-01
absE_cstarD3: 1.501166e-02
absE_ctheta1: 3.704923e-02
absE_ctheta2: 3.789865e-02
absE_ctheta3: 1.606786e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
TwallDDRCore: 2.925520e-02
TprocDDRCore: 2.000000e-01
TwallAssemble: -nan
TprocAssemble: 2.071000e+00
TwallSolve: 1.149223e-01
TprocSolve: 1.568000e+00
TwallRun: 3.330597e+00
TprocRun: 4.774000e+01
TwallNorms: 3.187515e-01
TprocNorms: 4.200000e+00


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k0/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimX1: 3965
DimX2: 6228
Sizesystem: 23790
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00833333
MinDetTheta: 0.745713
MaxResidual: 5.55059e-15
E_L2starD1: 6.016498e-01
E_L2starD2: 6.192713e-01
E_L2starD3: 5.446070e-02
E_L2Theta1: 1.880074e-02
E_L2Theta2: 1.885877e-02
E_L2Theta3: 1.380253e-02
absE_L2starD1: 6.214168e-01
absE_L2starD2: 6.385076e-01
absE_L2starD3: 5.320457e-02
relE_L2starD: 4.914507e-01
absE_L2Theta1: 2.001206e-02
absE_L2Theta2: 2.007382e-02
absE_L2Theta3: 1.469182e-02
relE_L2Theta: 1.741931e-02
N_L2starD1: 1.032855e+00
N_L2starD2: 1.031063e+00
N_L2starD3: 9.769352e-01
N_L2Theta1: 1.064429e+00
N_L2Theta2: 1.064900e+00
N_L2Theta3: 1.023674e+00
E_cstarD1: 3.931663e-01
E_cstarD2: 3.891193e-01
E_cstarD3: 1.541974e-02
E_ctheta1: 2.955130e-02
E_ctheta2: 2.871536e-02
E_ctheta3: 1.533542e-02
absE_cstarD1: 3.332101e-01
absE_cstarD2: 3.297802e-01
absE_cstarD3: 1.506410e-02
absE_ctheta1: 3.133883e-02
absE_ctheta2: 3.045233e-02
absE_ctheta3: 1.569850e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
TwallDDRCore: 5.521904e-02
TprocDDRCore: 4.500000e-01
TwallAssemble: -nan
TprocAssemble: 3.065833e+00
TwallSolve: 3.533932e-01
TprocSolve: 5.036667e+00
TwallRun: 8.797367e+00
TprocRun: 1.117400e+02
TwallNorms: 4.642033e-01
TprocNorms: 7.240000e+00


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
1.365211e-02  4.000000e-02  -nan           3.533333e-01   1.019835e-02  1.200000e-01  3.199263e-01  4.430000e+00
1.570372e-02  5.000000e-02  -nan           6.457143e-01   2.478597e-02  3.100000e-01  7.371659e-01  1.042000e+01
2.160230e-02  1.200000e-01  -nan           1.277500e+00   4.956955e-02  6.550000e-01  1.536560e+00  2.234000e+01
2.925520e-02  2.000000e-01  -nan           2.071000e+00   1.149223e-01  1.568000e+00  3.330597e+00  4.774000e+01
5.521904e-02  4.500000e-01  -nan           3.065833e+00   3.533932e-01  5.036667e+00  8.797367e+00  1.117400e+02


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k1/constraint.dat <==
Deg  MeshSize  dt          C3_H1norm0    C3_H1norm1    C3_H1norm2    C3_H1norm3
1    0.558943  0.01        9.154439e-02  2.733930e-02  2.568168e-02  7.678789e-03
1    0.499828  0.00769231  7.010893e-02  1.739242e-02  1.750412e-02  5.666470e-03
1    0.39203   0.005       7.318309e-02  1.244842e-02  1.314132e-02  5.389432e-03
1    0.313068  0.00322581  7.297008e-02  1.099844e-02  9.912100e-03  7.304966e-03
1    0.256759  0.00217391  5.981427e-02  7.121749e-03  7.533834e-03  5.221295e-03


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k1/constraints-1.txt <==
C3t_0:         0.0213771      0.0165029      0.015382       0.00523825     
C3t_1:         0.0230076      0.015982       0.015715       0.00544191     
C3t_2:         0.0253805      0.0160103      0.0163588      0.00594265     
C3t_3:         0.0285926      0.0165913      0.0172658      0.00647628     
C3t_4:         0.0329644      0.017649       0.0183713      0.00691472     
C3t_5:         0.0388174      0.01906        0.0196055      0.00721754     
C3t_6:         0.0463311      0.0206912      0.0209023      0.00739279     
C3t_7:         0.0555145      0.0224229      0.0222033      0.00747578     
C3t_8:         0.0662482      0.0241567      0.0234589      0.00751638     
C3t_9:         0.0783366      0.0258152      0.024629       0.00756839     
C3t_10:        0.0915444      0.0273393      0.0256817      0.00767879     
C3t_final:     0.0915444      0.0273393      0.0256817      0.00767879     


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k1/constraints-2.txt <==
C3t_0:         0.018694       0.0146768      0.0127307      0.00353812     
C3t_1:         0.0195574      0.0144461      0.0128267      0.00364894     
C3t_2:         0.0207606      0.0143005      0.0129946      0.00394065     
C3t_3:         0.0222834      0.0142425      0.0132288      0.00429482     
C3t_4:         0.0241834      0.0142718      0.0135222      0.00463662     
C3t_5:         0.0265621      0.0143849      0.0138667      0.00492709     
C3t_6:         0.0295295      0.0145761      0.0142537      0.00515019     
C3t_7:         0.0331756      0.0148376      0.0146748      0.00530439     
C3t_8:         0.0375553      0.0151607      0.0151218      0.00539812     
C3t_9:         0.0426853      0.0155361      0.0155868      0.00544717     
C3t_10:        0.0485506      0.0159549      0.0160632      0.00547299     
C3t_11:        0.0551132      0.0164087      0.0165447      0.00550078     
C3t_12:        0.0623201      0.01689        0.0170264      0.00555706     
C3t_13:        0.0701089      0.0173924      0.0175041      0.00566647     
C3t_final:     0.0701089      0.0173924      0.0175041      0.00566647     


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k1/constraints-3.txt <==
C3t_0:         0.0114959      0.00899563     0.00907382     0.00271403     
C3t_1:         0.0118913      0.00895009     0.00908403     0.00271426     
C3t_2:         0.0125045      0.00892592     0.00911671     0.00277159     
C3t_3:         0.0132752      0.0089236      0.0091717      0.00287326     
C3t_4:         0.0141906      0.00894357     0.00924877     0.00300639     
C3t_5:         0.0152746      0.00898616     0.00934762     0.00315951     
C3t_6:         0.0165744      0.00905161     0.00946786     0.00332317     
C3t_7:         0.0181467      0.00914006     0.00960904     0.00348999     
C3t_8:         0.0200458      0.00925156     0.00977069     0.00365448     
C3t_9:         0.0223154      0.00938614     0.00995229     0.00381277     
C3t_10:        0.0249848      0.00954378     0.0101533      0.00396246     
C3t_11:        0.0280686      0.00972453     0.0103732      0.00410247     
C3t_12:        0.0315694      0.00992848     0.0106116      0.00423301     
C3t_13:        0.0354814      0.0101559      0.0108679      0.00435561     
C3t_14:        0.0397931      0.010407       0.0111417      0.0044731      
C3t_15:        0.0444897      0.0106824      0.0114329      0.00458965     
C3t_16:        0.0495552      0.0109826      0.011741       0.00471078     
C3t_17:        0.054973       0.0113084      0.0120659      0.00484322     
C3t_18:        0.0607268      0.0116607      0.0124075      0.00499476     
C3t_19:        0.0668016      0.0120404      0.012766       0.00517389     
C3t_20:        0.0731831      0.0124484      0.0131413      0.00538943     
C3t_final:     0.0731831      0.0124484      0.0131413      0.00538943     


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k1/constraints-4.txt <==
C3t_0:         0.00499262     0.00526283     0.00550904     0.00213781     
C3t_1:         0.0052501      0.00524043     0.00549934     0.00213065     
C3t_2:         0.00569341     0.00522775     0.0054983      0.00213689     
C3t_3:         0.0062576      0.00522499     0.00550588     0.00215672     
C3t_4:         0.0069026      0.00523236     0.0055221      0.00219015     
C3t_5:         0.00761013     0.00525007     0.00554697     0.00223696     
C3t_6:         0.00837714     0.00527835     0.00558049     0.00229665     
C3t_7:         0.0092102      0.00531748     0.00562273     0.00236849     
C3t_8:         0.0101214      0.00536774     0.00567374     0.00245152     
C3t_9:         0.0111256      0.00542949     0.00573365     0.00254462     
C3t_10:        0.0122381      0.00550316     0.00580258     0.00264657     
C3t_11:        0.0134734      0.00558921     0.00588073     0.00275617     
C3t_12:        0.0148442      0.00568821     0.0059683      0.00287226     
C3t_13:        0.0163612      0.00580076     0.00606556     0.00299384     
C3t_14:        0.0180331      0.00592754     0.0061728      0.00312015     
C3t_15:        0.0198663      0.00606926     0.00629035     0.00325071     
C3t_16:        0.0218657      0.00622667     0.00641854     0.0033854      
C3t_17:        0.0240346      0.00640055     0.00655777     0.00352456     
C3t_18:        0.0263755      0.00659168     0.00670842     0.00366899     
C3t_19:        0.02889        0.00680085     0.0068709      0.00382002     
C3t_20:        0.0315793      0.00702883     0.00704564     0.00397955     
C3t_21:        0.034444       0.00727638     0.00723305     0.00415009     
C3t_22:        0.0374849      0.00754426     0.00743358     0.00433466     
C3t_23:        0.0407027      0.0078332      0.00764769     0.00453685     
C3t_24:        0.0440983      0.00814397     0.00787583     0.00476067     
C3t_25:        0.0476725      0.0084773      0.00811851     0.00501047     
C3t_26:        0.0514267      0.00883398     0.00837623     0.00529078     
C3t_27:        0.0553625      0.00921483     0.00864956     0.0056062      
C3t_28:        0.059482       0.00962072     0.00893911     0.00596122     
C3t_29:        0.0637876      0.0100526      0.00924554     0.00636011     
C3t_30:        0.0682825      0.0105115      0.0095696      0.00680683     
C3t_31:        0.0729701      0.0109984      0.0099121      0.00730497     
C3t_final:     0.0729701      0.0109984      0.0099121      0.00730497     


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k1/constraints-5.txt <==
Timestep       C3_H1norm0     C3_H1norm1     C3_H1norm2     C3_H1norm3
0              0.00369634     0.00337433     0.00346522     0.00145032     
1              0.00379376     0.00336382     0.00345682     0.0014489      
2              0.00398603     0.00335668     0.00345131     0.00145184     
3              0.00424821     0.00335293     0.00344871     0.00145946     
4              0.00456001     0.00335261     0.00344905     0.00147207     
5              0.00490711     0.00335577     0.00345237     0.00148997     
6              0.00528062     0.00336244     0.00345871     0.00151338     
7              0.00567593     0.00337266     0.00346812     0.00154247     
8              0.00609161     0.00338647     0.00348066     0.00157729     
9              0.00652845     0.00340389     0.00349638     0.00161783     
10             0.00698878     0.00342497     0.00351535     0.00166396     
11             0.00747594     0.00344972     0.00353765     0.00171547     
12             0.00799383     0.00347817     0.00356337     0.00177208     
13             0.00854663     0.00351035     0.00359259     0.00183343     
14             0.00913852     0.00354628     0.00362541     0.00189912     
15             0.00977354     0.00358598     0.00366195     0.00196872     
16             0.0104554      0.00362949     0.00370235     0.0020418      
17             0.0111876      0.00367683     0.00374673     0.00211789     
18             0.0119729      0.00372805     0.00379524     0.00219657     
19             0.0128138      0.00378318     0.00384806     0.00227742     
20             0.0137126      0.00384227     0.00390536     0.00236004     
21             0.014671       0.0039054      0.00396732     0.0024441      
22             0.0156902      0.00397261     0.00403413     0.00252928     
23             0.0167715      0.004044       0.004106       0.00261532     
24             0.0179156      0.00411963     0.00418312     0.00270201     
25             0.0191232      0.00419961     0.00426568     0.0027892      
26             0.0203949      0.00428403     0.0043539      0.00287681     
27             0.021731       0.00437299     0.00444796     0.0029648      
28             0.0231318      0.00446661     0.00454805     0.00305323     
29             0.0245975      0.00456502     0.00465433     0.0031422      
30             0.0261285      0.00466833     0.00476698     0.0032319      
31             0.0277249      0.00477667     0.00488615     0.00332261     
32             0.0293869      0.0048902      0.00501197     0.00341466     
33             0.0311149      0.00500905     0.00514458     0.00350849     
34             0.0329092      0.00513338     0.0052841      0.00360461     
35             0.03477        0.00526335     0.00543063     0.00370361     
36             0.0366979      0.00539912     0.00558427     0.00380616     
37             0.0386933      0.00554089     0.00574513     0.00391302     
38             0.0407568      0.00568883     0.0059133      0.004025       
39             0.0428891      0.00584316     0.00608886     0.004143       
40             0.0450908      0.00600408     0.00627192     0.00426796     
41             0.0473629      0.00617182     0.00646257     0.00440087     
42             0.0497062      0.00634662     0.00666093     0.00454277     
43             0.0521218      0.00652874     0.0068671      0.0046947      
44             0.0546108      0.00671844     0.00708121     0.00485773     
45             0.0571745      0.00691601     0.0073034      0.00503291     
46             0.0598143      0.00712175     0.00753383     0.00522129     


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k1/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
1    0.558943  0.01        8.359703e-01  --     5.898248e-01  --        1.389101e-01  --         2.023483e-02  --         2.259780e-02  --            9.545880e-03      --
1    0.499828  0.00769231  5.358357e-01  3.98   3.748238e-01  4.06      8.828527e-02  4.05       1.567009e-02  2.29       1.585669e-02  3.17          6.514717e-03      3.42
1    0.39203   0.005       4.677622e-01  0.56   3.211605e-01  0.64      8.835870e-02  -0.00      1.147246e-02  1.28       1.219160e-02  1.08          4.733901e-03      1.31
1    0.313068  0.00322581  3.627094e-01  1.13   2.643588e-01  0.87      8.833583e-02  0.00       7.320776e-03  2.00       8.381793e-03  1.67          3.329819e-03      1.56
1    0.256759  0.00217391  2.447282e-01  1.98   1.859847e-01  1.77      7.102102e-02  1.10       4.977232e-03  1.95       5.666886e-03  1.97          2.413324e-03      1.62


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k1/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
1    0.558943  0.01        5.585057e-02  --     5.898248e-01  --        1.389101e-01  --         2.212369e-02  --         2.259780e-02  --            9.545880e-03      --
1    0.499828  0.00769231  5.179085e-02  0.68   3.748238e-01  4.06      8.828527e-02  4.05       1.505656e-02  3.44       1.585669e-02  3.17          6.514717e-03      3.42
1    0.39203   0.005       5.866494e-02  -0.51  3.211605e-01  0.64      8.835870e-02  -0.00      1.324192e-02  0.53       1.219160e-02  1.08          4.733901e-03      1.31
1    0.313068  0.00322581  6.951824e-02  -0.75  2.643588e-01  0.87      8.833583e-02  0.00       1.010869e-02  1.20       8.381793e-03  1.67          3.329819e-03      1.56
1    0.256759  0.00217391  5.997080e-02  0.75   1.859847e-01  1.77      7.102102e-02  1.10       6.970740e-03  1.87       5.666886e-03  1.97          2.413324e-03      1.62


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k1/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta
1    0.558943  0.01        8.359703e-01  --     5.898248e-01  --        2.023483e-02  --         2.259780e-02  --
--   --        --          5.415511e-01  --     --            --        2.448808e-02  --         --            --
--   --        --          5.585057e-02  --     --            --        2.212369e-02  --         --            --
1    0.499828  0.00769231  5.358357e-01  3.98   3.748238e-01  4.06      1.567009e-02  2.29       1.585669e-02  3.17
--   --        --          4.672846e-01  1.32   --            --        1.622702e-02  3.68       --            --
--   --        --          5.179085e-02  0.68   --            --        1.505656e-02  3.44       --            --
1    0.39203   0.005       4.677622e-01  0.56   3.211605e-01  0.64      1.147246e-02  1.28       1.219160e-02  1.08
--   --        --          4.012864e-01  0.63   --            --        1.141044e-02  1.45       --            --
--   --        --          5.866494e-02  -0.51  --            --        1.324192e-02  0.53       --            --
1    0.313068  0.00322581  3.627094e-01  1.13   2.643588e-01  0.87      7.320776e-03  2.00       8.381793e-03  1.67
--   --        --          3.512691e-01  0.59   --            --        7.417701e-03  1.91       --            --
--   --        --          6.951824e-02  -0.75  --            --        1.010869e-02  1.20       --            --
1    0.256759  0.00217391  2.447282e-01  1.98   1.859847e-01  1.77      4.977232e-03  1.95       5.666886e-03  1.97
--   --        --          2.598301e-01  1.52   --            --        4.853803e-03  2.14       --            --
--   --        --          5.997080e-02  0.75   --            --        6.970740e-03  1.87       --            --


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k1/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
1    0.558943  0.01        8.359703e-01  --     5.898248e-01  --        2.023483e-02  --         2.259780e-02  --
1    0.499828  0.00769231  5.358357e-01  3.98   3.748238e-01  4.06      1.567009e-02  2.29       1.585669e-02  3.17
1    0.39203   0.005       4.677622e-01  0.56   3.211605e-01  0.64      1.147246e-02  1.28       1.219160e-02  1.08
1    0.313068  0.00322581  3.627094e-01  1.13   2.643588e-01  0.87      7.320776e-03  2.00       8.381793e-03  1.67
1    0.256759  0.00217391  2.447282e-01  1.98   1.859847e-01  1.77      4.977232e-03  1.95       5.666886e-03  1.97


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k1/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
1    0.558943  0.01        5.415511e-01  --     --            --        2.448808e-02  --         --            --
1    0.499828  0.00769231  4.672846e-01  1.32   --            --        1.622702e-02  3.68       --            --
1    0.39203   0.005       4.012864e-01  0.63   --            --        1.141044e-02  1.45       --            --
1    0.313068  0.00322581  3.512691e-01  0.59   --            --        7.417701e-03  1.91       --            --
1    0.256759  0.00217391  2.598301e-01  1.52   --            --        4.853803e-03  2.14       --            --


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k1/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
1    0.558943  0.01        5.585057e-02  --     --            --        2.212369e-02  --         --            --
1    0.499828  0.00769231  5.179085e-02  0.68   --            --        1.505656e-02  3.44       --            --
1    0.39203   0.005       5.866494e-02  -0.51  --            --        1.324192e-02  0.53       --            --
1    0.313068  0.00322581  6.951824e-02  -0.75  --            --        1.010869e-02  1.20       --            --
1    0.256759  0.00217391  5.997080e-02  0.75   --            --        6.970740e-03  1.87       --            --


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k1/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimX1: 3060
DimX2: 2784
Sizesystem: 18360
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 0.958051
MaxResidual: 6.63249e-15
E_L2starD1: 8.359703e-01
E_L2starD2: 5.415511e-01
E_L2starD3: 5.585057e-02
E_L2Theta1: 2.023483e-02
E_L2Theta2: 2.448808e-02
E_L2Theta3: 2.212369e-02
absE_L2starD1: 9.026590e-01
absE_L2starD2: 6.187566e-01
absE_L2starD3: 5.456354e-02
relE_L2starD: 5.898248e-01
absE_L2Theta1: 2.151093e-02
absE_L2Theta2: 2.603242e-02
absE_L2Theta3: 2.351892e-02
relE_L2Theta: 2.259780e-02
N_L2starD1: 1.079774e+00
N_L2starD2: 1.142564e+00
N_L2starD3: 9.769560e-01
N_L2Theta1: 1.063065e+00
N_L2Theta2: 1.063819e+00
N_L2Theta3: 1.023697e+00
E_cstarD1: 2.155313e-01
E_cstarD2: 1.747036e-01
E_cstarD3: 4.138888e-02
E_ctheta1: 9.562120e-03
E_ctheta2: 1.062505e-02
E_ctheta3: 8.411085e-03
absE_cstarD1: 1.826636e-01
absE_cstarD2: 1.480621e-01
absE_cstarD3: 4.043428e-02
absE_ctheta1: 1.014052e-02
absE_ctheta2: 1.126775e-02
absE_ctheta3: 8.610223e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
TwallDDRCore: 5.400000e-01
TprocDDRCore: 8.300000e-01
TwallAssemble: 4.710000e-01
TprocAssemble: 5.392600e+01
TwallSolve: 3.810000e-01
TprocSolve: 7.470600e+01
TwallRun: 1.131000e+01
TprocRun: 1.307760e+03
TwallNorms: 4.000000e-02
TprocNorms: 4.600000e-01


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k1/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimX1: 5627
DimX2: 5187
Sizesystem: 33762
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00769231
MinDetTheta: 0.949187
MaxResidual: 9.34103e-15
E_L2starD1: 5.358357e-01
E_L2starD2: 4.672846e-01
E_L2starD3: 5.179085e-02
E_L2Theta1: 1.567009e-02
E_L2Theta2: 1.622702e-02
E_L2Theta3: 1.505656e-02
absE_L2starD1: 5.010010e-01
absE_L2starD2: 4.499105e-01
absE_L2starD3: 5.059685e-02
relE_L2starD: 3.748238e-01
absE_L2Theta1: 1.664130e-02
absE_L2Theta2: 1.723275e-02
absE_L2Theta3: 1.598974e-02
relE_L2Theta: 1.585669e-02
N_L2starD1: 9.349900e-01
N_L2starD2: 9.628189e-01
N_L2starD3: 9.769456e-01
N_L2Theta1: 1.061979e+00
N_L2Theta2: 1.062024e+00
N_L2Theta3: 1.023686e+00
E_cstarD1: 1.178012e-01
E_cstarD2: 1.142895e-01
E_cstarD3: 4.012079e-02
E_ctheta1: 7.341502e-03
E_ctheta2: 7.428824e-03
E_ctheta3: 4.711214e-03
absE_cstarD1: 9.983703e-02
absE_cstarD2: 9.686086e-02
absE_cstarD3: 3.919544e-02
absE_ctheta1: 7.785583e-03
absE_ctheta2: 7.878188e-03
absE_ctheta3: 4.822755e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
TwallDDRCore: 5.300000e-01
TprocDDRCore: 8.700000e-01
TwallAssemble: 9.476923e-01
TprocAssemble: 5.290000e+01
TwallSolve: 6.700000e-01
TprocSolve: 1.145638e+02
TwallRun: 3.161000e+01
TprocRun: 2.231000e+03
TwallNorms: 5.000000e-02
TprocNorms: 8.800000e-01


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k1/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimX1: 11113
DimX2: 10311
Sizesystem: 66678
InitialTime: 1
FinalTime: 1.1
Timestep: 0.005
MinDetTheta: 0.947176
MaxResidual: 1.91416e-14
E_L2starD1: 4.677622e-01
E_L2starD2: 4.012864e-01
E_L2starD3: 5.866494e-02
E_L2Theta1: 1.147246e-02
E_L2Theta2: 1.141044e-02
E_L2Theta3: 1.324192e-02
absE_L2starD1: 4.323964e-01
absE_L2starD2: 3.684142e-01
absE_L2starD3: 5.731235e-02
relE_L2starD: 3.211605e-01
absE_L2Theta1: 1.217543e-02
absE_L2Theta2: 1.210961e-02
absE_L2Theta3: 1.405332e-02
relE_L2Theta: 1.219160e-02
N_L2starD1: 9.243938e-01
N_L2starD2: 9.180830e-01
N_L2starD3: 9.769438e-01
N_L2Theta1: 1.061275e+00
N_L2Theta2: 1.061244e+00
N_L2Theta3: 1.023684e+00
E_cstarD1: 1.106411e-01
E_cstarD2: 1.107388e-01
E_cstarD3: 4.961342e-02
E_ctheta1: 5.093433e-03
E_ctheta2: 5.282592e-03
E_ctheta3: 3.793014e-03
absE_cstarD1: 9.376881e-02
absE_cstarD2: 9.385158e-02
absE_cstarD3: 4.846914e-02
absE_ctheta1: 5.401530e-03
absE_ctheta2: 5.602132e-03
absE_ctheta3: 3.882816e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
TwallDDRCore: 5.300000e-01
TprocDDRCore: 1.010000e+00
TwallAssemble: 1.805000e+00
TprocAssemble: 5.131000e+01
TwallSolve: 1.002000e+00
TprocSolve: 1.594435e+02
TwallRun: 6.247000e+01
TprocRun: 4.385770e+03
TwallNorms: 6.000000e-02
TprocNorms: 1.940000e+00


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k1/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimX1: 20077
DimX2: 18807
Sizesystem: 120462
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00322581
MinDetTheta: 0.959133
MaxResidual: 1.56372e-14
E_L2starD1: 3.627094e-01
E_L2starD2: 3.512691e-01
E_L2starD3: 6.951824e-02
E_L2Theta1: 7.320776e-03
E_L2Theta2: 7.417701e-03
E_L2Theta3: 1.010869e-02
absE_L2starD1: 3.248280e-01
absE_L2starD2: 3.136087e-01
absE_L2starD3: 6.791519e-02
relE_L2starD: 2.643588e-01
absE_L2Theta1: 7.765867e-03
absE_L2Theta2: 7.868684e-03
absE_L2Theta3: 1.072329e-02
relE_L2Theta: 8.381793e-03
N_L2starD1: 8.955601e-01
N_L2starD2: 8.927877e-01
N_L2starD3: 9.769405e-01
N_L2Theta1: 1.060798e+00
N_L2Theta2: 1.060803e+00
N_L2Theta3: 1.023680e+00
E_cstarD1: 1.031686e-01
E_cstarD2: 1.027270e-01
E_cstarD3: 6.298357e-02
E_ctheta1: 3.385686e-03
E_ctheta2: 3.468773e-03
E_ctheta3: 3.127996e-03
absE_cstarD1: 8.743586e-02
absE_cstarD2: 8.706160e-02
absE_cstarD3: 6.153092e-02
absE_ctheta1: 3.590483e-03
absE_ctheta2: 3.678596e-03
absE_ctheta3: 3.202053e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
TwallDDRCore: 5.800000e-01
TprocDDRCore: 1.280000e+00
TwallAssemble: 2.560323e+00
TprocAssemble: 4.406806e+01
TwallSolve: 2.108710e+00
TprocSolve: 2.737748e+02
TwallRun: 1.577100e+02
TprocRun: 1.032896e+04
TwallNorms: 6.000000e-02
TprocNorms: 4.490000e+00


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k1/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimX1: 38314
DimX2: 36234
Sizesystem: 229884
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00217391
MinDetTheta: 0.958884
MaxResidual: 1.85868e-14
E_L2starD1: 2.447282e-01
E_L2starD2: 2.598301e-01
E_L2starD3: 5.997080e-02
E_L2Theta1: 4.977232e-03
E_L2Theta2: 4.853803e-03
E_L2Theta3: 6.970740e-03
absE_L2starD1: 2.126605e-01
absE_L2starD2: 2.256924e-01
absE_L2starD3: 5.858776e-02
relE_L2starD: 1.859847e-01
absE_L2Theta1: 5.278981e-03
absE_L2Theta2: 5.148069e-03
absE_L2Theta3: 7.393347e-03
relE_L2Theta: 5.666886e-03
N_L2starD1: 8.689660e-01
N_L2starD2: 8.686153e-01
N_L2starD3: 9.769381e-01
N_L2Theta1: 1.060626e+00
N_L2Theta2: 1.060621e+00
N_L2Theta3: 1.023678e+00
E_cstarD1: 7.538614e-02
E_cstarD2: 8.590357e-02
E_cstarD3: 5.432338e-02
E_ctheta1: 2.447328e-03
E_ctheta2: 2.405685e-03
E_ctheta3: 2.386013e-03
absE_cstarD1: 6.389007e-02
absE_cstarD2: 7.280364e-02
absE_cstarD3: 5.307046e-02
absE_ctheta1: 2.595364e-03
absE_ctheta2: 2.551203e-03
absE_ctheta3: 2.442503e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
TwallDDRCore: 5.900000e-01
TprocDDRCore: 1.760000e+00
TwallAssemble: 5.415652e+00
TprocAssemble: 5.560609e+01
TwallSolve: 4.673478e+00
TprocSolve: 6.901313e+02
TwallRun: 4.871000e+02
TprocRun: 3.564555e+04
TwallNorms: 1.000000e-01
TprocNorms: 9.700000e+00


==> results/ecddr-einstein/gowdy/Tetgen-Cube-0_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
5.400000e-01  8.300000e-01  4.710000e-01   5.392600e+01   3.810000e-01  7.470600e+01  1.131000e+01  1.307760e+03
5.300000e-01  8.700000e-01  9.476923e-01   5.290000e+01   6.700000e-01  1.145638e+02  3.161000e+01  2.231000e+03
5.300000e-01  1.010000e+00  1.805000e+00   5.131000e+01   1.002000e+00  1.594435e+02  6.247000e+01  4.385770e+03
5.800000e-01  1.280000e+00  2.560323e+00   4.406806e+01   2.108710e+00  2.737748e+02  1.577100e+02  1.032896e+04
5.900000e-01  1.760000e+00  5.415652e+00   5.560609e+01   4.673478e+00  6.901313e+02  4.871000e+02  3.564555e+04


==> results/ecddr-einstein/gowdy/Voro-small-0_k0/constraint.dat <==
Deg  MeshSize  dt          C3_H1norm0    C3_H1norm1    C3_H1norm2    C3_H1norm3
0    0.826611  0.025       3.254261e-01  1.450443e-01  1.305728e-01  6.873055e-03
0    0.454124  0.0142857   1.360095e-01  5.886247e-02  7.287693e-02  1.335498e-02
0    0.305313  0.01        7.878941e-02  7.177247e-02  7.414602e-02  1.375827e-02
0    0.221382  0.00714286  5.153830e-02  7.814834e-02  7.707291e-02  1.429715e-02
0    0.176754  0.00588235  3.912073e-02  7.268869e-02  7.236132e-02  1.200220e-02


==> results/ecddr-einstein/gowdy/Voro-small-0_k0/constraints-1.txt <==
C3t_0:         0.323405       0.139676       0.137074       0.0135899      
C3t_1:         0.323937       0.13916        0.134096       0.0108188      
C3t_2:         0.324475       0.140001       0.131961       0.00916926     
C3t_3:         0.324981       0.14209        0.130797       0.00770182     
C3t_4:         0.325426       0.145044       0.130573       0.00687305     
C3t_final:     0.325426       0.145044       0.130573       0.00687305     


==> results/ecddr-einstein/gowdy/Voro-small-0_k0/constraints-2.txt <==
C3t_0:         0.132327       0.0295371      0.0318616      0.0129255      
C3t_1:         0.132683       0.0261323      0.0295383      0.0126376      
C3t_2:         0.133097       0.0255114      0.0310833      0.0120585      
C3t_3:         0.133568       0.0283324      0.0363576      0.0112768      
C3t_4:         0.134097       0.0339995      0.0441426      0.010593       
C3t_5:         0.134681       0.0414563      0.0532794      0.0104863      
C3t_6:         0.13532        0.0499043      0.0630108      0.0113891      
C3t_7:         0.13601        0.0588625      0.0728769      0.013355       
C3t_final:     0.13601        0.0588625      0.0728769      0.013355       


==> results/ecddr-einstein/gowdy/Voro-small-0_k0/constraints-3.txt <==
C3t_0:         0.0708269      0.0164         0.0168643      0.00566455     
C3t_1:         0.0714163      0.0131233      0.0149974      0.0056072      
C3t_2:         0.0720688      0.0138968      0.0168731      0.00546582     
C3t_3:         0.0727779      0.0185319      0.0217851      0.00530534     
C3t_4:         0.0735369      0.0251155      0.0283058      0.00528132     
C3t_5:         0.0743392      0.0325349      0.0355934      0.00560197     
C3t_6:         0.0751784      0.0403206      0.0432402      0.00642015     
C3t_7:         0.0760486      0.048247       0.0510301      0.00774644     
C3t_8:         0.0769439      0.0561836      0.0588315      0.00948797     
C3t_9:         0.0778592      0.0640452      0.0665571      0.0115275      
C3t_10:        0.0787894      0.0717725      0.074146       0.0137583      
C3t_final:     0.0787894      0.0717725      0.074146       0.0137583      


==> results/ecddr-einstein/gowdy/Voro-small-0_k0/constraints-4.txt <==
C3t_0:         0.042648       0.0103603      0.0105288      0.00400962     
C3t_1:         0.0429994      0.007998       0.00927265     0.00396498     
C3t_2:         0.0434179      0.00963271     0.0113776      0.00389571     
C3t_3:         0.0438975      0.0140703      0.0156513      0.00383829     
C3t_4:         0.0444322      0.0195485      0.020851       0.00385556     
C3t_5:         0.0450159      0.0254233      0.0264498      0.00402566     
C3t_6:         0.0456424      0.0314647      0.032229       0.00441571     
C3t_7:         0.0463056      0.0375651      0.0380783      0.00505518     
C3t_8:         0.0469999      0.0436603      0.0439303      0.00593332     
C3t_9:         0.0477198      0.0497048      0.0497379      0.00701726     
C3t_10:        0.04846        0.0556635      0.0554649      0.00826904     
C3t_11:        0.0492161      0.0615081      0.0610826      0.00965311     
C3t_12:        0.0499837      0.0672154      0.0665679      0.0111378      
C3t_13:        0.0507589      0.0727669      0.0719026      0.0126946      
C3t_14:        0.0515383      0.0781483      0.0770729      0.0142971      
C3t_final:     0.0515383      0.0781483      0.0770729      0.0142971      


==> results/ecddr-einstein/gowdy/Voro-small-0_k0/constraints-5.txt <==
C3t_0:         0.0286375      0.00770864     0.00770509     0.00285427     
C3t_1:         0.0289478      0.00638961     0.00713227     0.00283773     
C3t_2:         0.029332       0.00813694     0.0092262      0.00281373     
C3t_3:         0.0297825      0.0117187      0.0127956      0.00279916     
C3t_4:         0.0302914      0.0159753      0.0169579      0.00282191     
C3t_5:         0.030851       0.0204973      0.0213732      0.00291697     
C3t_6:         0.0314534      0.0251325      0.0259017      0.0031181      
C3t_7:         0.032091       0.0298083      0.0304722      0.00344768     
C3t_8:         0.0327569      0.0344809      0.0350409      0.00391168     
C3t_9:         0.0334445      0.039119       0.0395762      0.00450255     
C3t_10:        0.0341476      0.0436981      0.0440534      0.00520574     
C3t_11:        0.034861       0.0481977      0.0484518      0.0060048      
C3t_12:        0.0355796      0.0526         0.0527539      0.00688383     
C3t_13:        0.0362992      0.0568898      0.0569443      0.00782821     
C3t_14:        0.0370161      0.0610537      0.0610102      0.00882447     
C3t_15:        0.0377271      0.0650806      0.0649406      0.00986007     
C3t_16:        0.0384294      0.0689613      0.0687265      0.0109231      
C3t_17:        0.0391207      0.0726887      0.0723613      0.0120022      
C3t_final:     0.0391207      0.0726887      0.0723613      0.0120022      


==> results/ecddr-einstein/gowdy/Voro-small-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
0    0.826611  0.025       4.734269e-01  --     8.834260e-01  --        3.125235e-01  --         6.533156e-02  --         4.651216e-02  --            6.389339e-02      --
0    0.454124  0.0142857   7.650754e-01  -0.80  6.455092e-01  0.52      3.203157e-01  -0.04      4.214665e-02  0.73       3.590124e-02  0.43          4.117652e-02      0.73
0    0.305313  0.01        6.723014e-01  0.33   5.545578e-01  0.38      2.898865e-01  0.25       2.384060e-02  1.44       2.218659e-02  1.21          2.940945e-02      0.85
0    0.221382  0.00714286  5.915830e-01  0.40   4.610749e-01  0.57      2.631160e-01  0.30       1.716115e-02  1.02       1.655804e-02  0.91          2.298035e-02      0.77
0    0.176754  0.00588235  4.780793e-01  0.95   3.564176e-01  1.14      2.284242e-01  0.63       1.177888e-02  1.67       1.231054e-02  1.32          1.849252e-02      0.97


==> results/ecddr-einstein/gowdy/Voro-small-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
0    0.826611  0.025       4.324146e-02  --     8.834260e-01  --        3.125235e-01  --         1.367453e-02  --         4.651216e-02  --            6.389339e-02      --
0    0.454124  0.0142857   3.858429e-02  0.19   6.455092e-01  0.52      3.203157e-01  -0.04      2.006636e-02  -0.64      3.590124e-02  0.43          4.117652e-02      0.73
0    0.305313  0.01        3.659398e-02  0.13   5.545578e-01  0.38      2.898865e-01  0.25       1.796028e-02  0.28       2.218659e-02  1.21          2.940945e-02      0.85
0    0.221382  0.00714286  2.695606e-02  0.95   4.610749e-01  0.57      2.631160e-01  0.30       1.498472e-02  0.56       1.655804e-02  0.91          2.298035e-02      0.77
0    0.176754  0.00588235  2.792646e-02  -0.16  3.564176e-01  1.14      2.284242e-01  0.63       1.306704e-02  0.61       1.231054e-02  1.32          1.849252e-02      0.97


==> results/ecddr-einstein/gowdy/Voro-small-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta
0    0.826611  0.025       4.734269e-01  --     8.834260e-01  --        6.533156e-02  --         4.651216e-02  --
--   --        --          1.354326e+00  --     --            --        5.232622e-02  --         --            --
--   --        --          4.324146e-02  --     --            --        1.367453e-02  --         --            --
0    0.454124  0.0142857   7.650754e-01  -0.80  6.455092e-01  0.52      4.214665e-02  0.73       3.590124e-02  0.43
--   --        --          9.274708e-01  0.63   --            --        4.241517e-02  0.35       --            --
--   --        --          3.858429e-02  0.19   --            --        2.006636e-02  -0.64      --            --
0    0.305313  0.01        6.723014e-01  0.33   5.545578e-01  0.38      2.384060e-02  1.44       2.218659e-02  1.21
--   --        --          7.083736e-01  0.68   --            --        2.351739e-02  1.49       --            --
--   --        --          3.659398e-02  0.13   --            --        1.796028e-02  0.28       --            --
0    0.221382  0.00714286  5.915830e-01  0.40   4.610749e-01  0.57      1.716115e-02  1.02       1.655804e-02  0.91
--   --        --          5.992558e-01  0.52   --            --        1.672565e-02  1.06       --            --
--   --        --          2.695606e-02  0.95   --            --        1.498472e-02  0.56       --            --
0    0.176754  0.00588235  4.780793e-01  0.95   3.564176e-01  1.14      1.177888e-02  1.67       1.231054e-02  1.32
--   --        --          4.834208e-01  0.95   --            --        1.155422e-02  1.64       --            --
--   --        --          2.792646e-02  -0.16  --            --        1.306704e-02  0.61       --            --


==> results/ecddr-einstein/gowdy/Voro-small-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
0    0.826611  0.025       4.734269e-01  --     8.834260e-01  --        6.533156e-02  --         4.651216e-02  --
0    0.454124  0.0142857   7.650754e-01  -0.80  6.455092e-01  0.52      4.214665e-02  0.73       3.590124e-02  0.43
0    0.305313  0.01        6.723014e-01  0.33   5.545578e-01  0.38      2.384060e-02  1.44       2.218659e-02  1.21
0    0.221382  0.00714286  5.915830e-01  0.40   4.610749e-01  0.57      1.716115e-02  1.02       1.655804e-02  0.91
0    0.176754  0.00588235  4.780793e-01  0.95   3.564176e-01  1.14      1.177888e-02  1.67       1.231054e-02  1.32


==> results/ecddr-einstein/gowdy/Voro-small-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
0    0.826611  0.025       1.354326e+00  --     --            --        5.232622e-02  --         --            --
0    0.454124  0.0142857   9.274708e-01  0.63   --            --        4.241517e-02  0.35       --            --
0    0.305313  0.01        7.083736e-01  0.68   --            --        2.351739e-02  1.49       --            --
0    0.221382  0.00714286  5.992558e-01  0.52   --            --        1.672565e-02  1.06       --            --
0    0.176754  0.00588235  4.834208e-01  0.95   --            --        1.155422e-02  1.64       --            --


==> results/ecddr-einstein/gowdy/Voro-small-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
0    0.826611  0.025       4.324146e-02  --     --            --        1.367453e-02  --         --            --
0    0.454124  0.0142857   3.858429e-02  0.19   --            --        2.006636e-02  -0.64      --            --
0    0.305313  0.01        3.659398e-02  0.13   --            --        1.796028e-02  0.28       --            --
0    0.221382  0.00714286  2.695606e-02  0.95   --            --        1.498472e-02  0.56       --            --
0    0.176754  0.00588235  2.792646e-02  -0.16  --            --        1.306704e-02  0.61       --            --


==> results/ecddr-einstein/gowdy/Voro-small-0_k0/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimX1: 272
DimX2: 162
Sizesystem: 1632
InitialTime: 1
FinalTime: 1.1
Timestep: 0.025
MinDetTheta: 0.987721
MaxResidual: 1.73926e-15
E_L2starD1: 4.734269e-01
E_L2starD2: 1.354326e+00
E_L2starD3: 4.324146e-02
E_L2Theta1: 6.533156e-02
E_L2Theta2: 5.232622e-02
E_L2Theta3: 1.367453e-02
absE_L2starD1: 6.984621e-01
absE_L2starD2: 1.619743e+00
absE_L2starD3: 4.225971e-02
relE_L2starD: 8.834260e-01
absE_L2Theta1: 7.275968e-02
absE_L2Theta2: 5.827565e-02
absE_L2Theta3: 1.522931e-02
relE_L2Theta: 4.651216e-02
N_L2starD1: 1.475333e+00
N_L2starD2: 1.195978e+00
N_L2starD3: 9.772962e-01
N_L2Theta1: 1.113699e+00
N_L2Theta2: 1.042158e+00
N_L2Theta3: 1.023286e+00
E_cstarD1: 4.539976e-01
E_cstarD2: 4.888137e-01
E_cstarD3: 3.685884e-02
E_ctheta1: 8.938612e-02
E_ctheta2: 9.284745e-02
E_ctheta3: 7.488629e-03
absE_cstarD1: 3.847649e-01
absE_cstarD2: 4.142717e-01
absE_cstarD3: 3.600873e-02
absE_ctheta1: 9.479300e-02
absE_ctheta2: 9.846371e-02
absE_ctheta3: 7.665928e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
TwallDDRCore: 1.259800e-02
TprocDDRCore: 3.000000e-02
TwallAssemble: -nan
TprocAssemble: 2.467500e+00
TwallSolve: 3.229407e-02
TprocSolve: 3.500000e-01
TwallRun: 9.829642e-01
TprocRun: 1.166000e+01
TwallNorms: 3.125719e-01
TprocNorms: 3.280000e+00


==> results/ecddr-einstein/gowdy/Voro-small-0_k0/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimX1: 1352
DimX2: 800
Sizesystem: 8112
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 0.965491
MaxResidual: 2.49301e-15
E_L2starD1: 7.650754e-01
E_L2starD2: 9.274708e-01
E_L2starD3: 3.858429e-02
E_L2Theta1: 4.214665e-02
E_L2Theta2: 4.241517e-02
E_L2Theta3: 2.006636e-02
absE_L2starD1: 7.623813e-01
absE_L2starD2: 9.246891e-01
absE_L2starD3: 3.769407e-02
relE_L2starD: 6.455092e-01
absE_L2Theta1: 4.547751e-02
absE_L2Theta2: 4.576726e-02
absE_L2Theta3: 2.165221e-02
relE_L2Theta: 3.590124e-02
N_L2starD1: 9.964787e-01
N_L2starD2: 9.970008e-01
N_L2starD3: 9.769279e-01
N_L2Theta1: 1.079030e+00
N_L2Theta2: 1.069891e+00
N_L2Theta3: 1.023693e+00
E_cstarD1: 4.819508e-01
E_cstarD2: 5.053280e-01
E_cstarD3: 1.959473e-02
E_ctheta1: 5.350810e-02
E_ctheta2: 5.461340e-02
E_ctheta3: 1.448134e-02
absE_cstarD1: 4.084553e-01
absE_cstarD2: 4.282676e-01
absE_cstarD3: 1.914280e-02
absE_ctheta1: 5.674476e-02
absE_ctheta2: 5.791692e-02
absE_ctheta3: 1.482419e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
TwallDDRCore: 1.757969e-02
TprocDDRCore: 8.000000e-02
TwallAssemble: -nan
TprocAssemble: 4.871429e+00
TwallSolve: 3.885076e-01
TprocSolve: 5.342857e+00
TwallRun: 7.526148e+00
TprocRun: 7.540000e+01
TwallNorms: 1.029241e+00
TprocNorms: 1.273000e+01


==> results/ecddr-einstein/gowdy/Voro-small-0_k0/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimX1: 4018
DimX2: 2351
Sizesystem: 24108
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 0.969829
MaxResidual: 3.95539e-15
E_L2starD1: 6.723014e-01
E_L2starD2: 7.083736e-01
E_L2starD3: 3.659398e-02
E_L2Theta1: 2.384060e-02
E_L2Theta2: 2.351739e-02
E_L2Theta3: 1.796028e-02
absE_L2starD1: 7.076328e-01
absE_L2starD2: 7.383648e-01
absE_L2starD3: 3.575000e-02
relE_L2starD: 5.545578e-01
absE_L2Theta1: 2.546513e-02
absE_L2Theta2: 2.511989e-02
absE_L2Theta3: 1.918412e-02
relE_L2Theta: 2.218659e-02
N_L2starD1: 1.052553e+00
N_L2starD2: 1.042338e+00
N_L2starD3: 9.769367e-01
N_L2Theta1: 1.068141e+00
N_L2Theta2: 1.065439e+00
N_L2Theta3: 1.023681e+00
E_cstarD1: 4.466341e-01
E_cstarD2: 4.488535e-01
E_cstarD3: 1.600011e-02
E_ctheta1: 3.670524e-02
E_ctheta2: 3.693908e-02
E_ctheta3: 1.405090e-02
absE_cstarD1: 3.785243e-01
absE_cstarD2: 3.804052e-01
absE_cstarD3: 1.563108e-02
absE_ctheta1: 3.892550e-02
absE_ctheta2: 3.917349e-02
absE_ctheta3: 1.438357e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
TwallDDRCore: 3.375107e-02
TprocDDRCore: 2.600000e-01
TwallAssemble: -nan
TprocAssemble: 1.530100e+01
TwallSolve: 4.300737e+00
TprocSolve: 6.379800e+01
TwallRun: 6.503404e+01
TprocRun: 8.097300e+02
TwallNorms: 2.741543e+00
TprocNorms: 3.774000e+01


==> results/ecddr-einstein/gowdy/Voro-small-0_k0/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimX1: 8736
DimX2: 5096
Sizesystem: 52416
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00714286
MinDetTheta: 0.967194
MaxResidual: 1.30097e-14
E_L2starD1: 5.915830e-01
E_L2starD2: 5.992558e-01
E_L2starD3: 2.695606e-02
E_L2Theta1: 1.716115e-02
E_L2Theta2: 1.672565e-02
E_L2Theta3: 1.498472e-02
absE_L2starD1: 6.011553e-01
absE_L2starD2: 6.044768e-01
absE_L2starD3: 2.633434e-02
relE_L2starD: 4.610749e-01
absE_L2Theta1: 1.828405e-02
absE_L2Theta2: 1.782006e-02
absE_L2Theta3: 1.596521e-02
relE_L2Theta: 1.655804e-02
N_L2starD1: 1.016181e+00
N_L2starD2: 1.008713e+00
N_L2starD3: 9.769359e-01
N_L2Theta1: 1.065433e+00
N_L2Theta2: 1.064120e+00
N_L2Theta3: 1.023677e+00
E_cstarD1: 4.103236e-01
E_cstarD2: 4.046793e-01
E_cstarD3: 1.260369e-02
E_ctheta1: 2.755292e-02
E_ctheta2: 2.747426e-02
E_ctheta3: 1.358782e-02
absE_cstarD1: 3.477509e-01
absE_cstarD2: 3.429674e-01
absE_cstarD3: 1.231300e-02
absE_ctheta1: 2.921957e-02
absE_ctheta2: 2.913615e-02
absE_ctheta3: 1.390952e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
TwallDDRCore: 6.159856e-02
TprocDDRCore: 5.900000e-01
TwallAssemble: -nan
TprocAssemble: 3.480357e+01
TwallSolve: 2.545749e+01
TprocSolve: 3.810821e+02
TwallRun: 4.265964e+02
TprocRun: 5.883070e+03
TwallNorms: 6.087523e+00
TprocNorms: 8.408000e+01


==> results/ecddr-einstein/gowdy/Voro-small-0_k0/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimX1: 16354
DimX2: 9507
Sizesystem: 98124
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00588235
MinDetTheta: 0.967813
MaxResidual: 8.38463e-15
E_L2starD1: 4.780793e-01
E_L2starD2: 4.834208e-01
E_L2starD3: 2.792646e-02
E_L2Theta1: 1.177888e-02
E_L2Theta2: 1.155422e-02
E_L2Theta3: 1.306704e-02
absE_L2starD1: 4.606498e-01
absE_L2starD2: 4.643959e-01
absE_L2starD3: 2.728237e-02
relE_L2starD: 3.564176e-01
absE_L2Theta1: 1.252711e-02
absE_L2Theta2: 1.228818e-02
absE_L2Theta3: 1.389710e-02
relE_L2Theta: 1.231054e-02
N_L2starD1: 9.635426e-01
N_L2starD2: 9.606453e-01
N_L2starD3: 9.769360e-01
N_L2Theta1: 1.063523e+00
N_L2Theta2: 1.062838e+00
N_L2Theta3: 1.023676e+00
E_cstarD1: 3.545042e-01
E_cstarD2: 3.524103e-01
E_cstarD3: 1.148869e-02
E_ctheta1: 2.143159e-02
E_ctheta2: 2.143316e-02
E_ctheta3: 1.240137e-02
absE_cstarD1: 3.004438e-01
absE_cstarD2: 2.986692e-01
absE_cstarD3: 1.122372e-02
absE_ctheta1: 2.272797e-02
absE_ctheta2: 2.272964e-02
absE_ctheta3: 1.269498e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
TwallDDRCore: 1.308048e-01
TprocDDRCore: 1.190000e+00
TwallAssemble: -nan
TprocAssemble: 7.219765e+01
TwallSolve: 1.001648e+02
TprocSolve: 1.494726e+03
TwallRun: 1.870838e+03
TprocRun: 2.678379e+04
TwallNorms: 1.129097e+01
TprocNorms: 1.609700e+02


==> results/ecddr-einstein/gowdy/Voro-small-0_k1/constraint.dat <==
Deg  MeshSize  dt          C3_H1norm0    C3_H1norm1    C3_H1norm2    C3_H1norm3
1    0.826611  0.02        9.457750e-02  3.509613e-02  3.658617e-02  3.820600e-02
1    0.454124  0.00666667  3.838933e-02  3.657987e-02  2.529756e-02  7.986462e-03
1    0.305313  0.0030303   2.339009e-02  1.702855e-02  1.302785e-02  4.297387e-03
1    0.221382  0.0016129   1.650469e-02  7.155442e-03  6.333138e-03  2.988013e-03
1    0.176754  0.00103093  1.479562e-02  5.198280e-03  4.592436e-03  2.731481e-03


==> results/ecddr-einstein/gowdy/Voro-small-0_k1/constraints-1.txt <==
C3t_0:         0.0514125      0.0175594      0.0176362      0.0147444      
C3t_1:         0.0590119      0.0172502      0.0178592      0.0127099      
C3t_2:         0.0681736      0.0199997      0.0211912      0.0206286      
C3t_3:         0.0776279      0.0246114      0.0262282      0.0280546      
C3t_4:         0.0865689      0.0298764      0.0316298      0.0337671      
C3t_5:         0.0945775      0.0350961      0.0365862      0.038206       
C3t_final:     0.0945775      0.0350961      0.0365862      0.038206       


==> results/ecddr-einstein/gowdy/Voro-small-0_k1/constraints-2.txt <==
C3t_0:         0.00859236     0.00424922     0.00392817     0.00303217     
C3t_1:         0.00993751     0.00456736     0.00426181     0.00291034     
C3t_2:         0.0118305      0.0063977      0.00557928     0.00310995     
C3t_3:         0.0139989      0.00884428     0.00733756     0.00350748     
C3t_4:         0.0162861      0.0115004      0.00924922     0.00399064     
C3t_5:         0.0186059      0.0142177      0.011192       0.00449113     
C3t_6:         0.0209096      0.0169283      0.0131061      0.00497386     
C3t_7:         0.0231679      0.0195921      0.0149559      0.00542278     
C3t_8:         0.0253629      0.0221802      0.0167168      0.00583253     
C3t_9:         0.027483       0.0246698      0.0183698      0.00620387     
C3t_10:        0.0295212      0.0270411      0.0198993      0.00654135     
C3t_11:        0.031473       0.0292767      0.021292       0.00685181     
C3t_12:        0.0333361      0.0313613      0.0225368      0.00714336     
C3t_13:        0.0351096      0.0332811      0.0236241      0.00742444     
C3t_14:        0.0367937      0.0350241      0.0245464      0.00770314     
C3t_15:        0.0383893      0.0365799      0.0252976      0.00798646     
C3t_final:     0.0383893      0.0365799      0.0252976      0.00798646     


==> results/ecddr-einstein/gowdy/Voro-small-0_k1/constraints-3.txt <==
C3t_0:         0.00218896     0.00174953     0.00161659     0.00130337     
C3t_1:         0.00249081     0.00166599     0.00167711     0.00128963     
C3t_2:         0.00306088     0.00180196     0.00188937     0.00129652     
C3t_3:         0.0037686      0.00211723     0.00220783     0.00132302     
C3t_4:         0.00454073     0.00254671     0.00259122     0.00136738     
C3t_5:         0.00534124     0.00304234     0.00301231     0.00142737     
C3t_6:         0.00615184     0.00357615     0.00345472     0.00150058     
C3t_7:         0.00696255     0.0041324      0.00390857     0.00158467     
C3t_8:         0.00776755     0.00470186     0.00436765     0.00167746     
C3t_9:         0.00856322     0.00527877     0.00482785     0.00177706     
C3t_10:        0.00934718     0.00585926     0.00528626     0.00188185     
C3t_11:        0.0101178      0.00644056     0.00574077     0.00199044     
C3t_12:        0.0108741      0.00702057     0.00618973     0.00210168     
C3t_13:        0.0116153      0.00759759     0.0066318      0.00221459     
C3t_14:        0.0123408      0.00817019     0.0070659      0.00232836     
C3t_15:        0.0130503      0.00873716     0.00749108     0.00244233     
C3t_16:        0.0137439      0.00929738     0.00790655     0.00255594     
C3t_17:        0.0144213      0.00984987     0.00831158     0.00266873     
C3t_18:        0.0150827      0.0103937      0.00870555     0.00278037     
C3t_19:        0.0157283      0.010928       0.0090879      0.00289059     
C3t_20:        0.0163585      0.011452       0.00945812     0.0029992      
C3t_21:        0.0169735      0.0119649      0.00981578     0.0031061      
C3t_22:        0.0175738      0.012466       0.0101605      0.00321126     
C3t_23:        0.01816        0.0129546      0.0104918      0.00331472     
C3t_24:        0.0187326      0.0134301      0.0108096      0.00341656     
C3t_25:        0.0192922      0.0138918      0.0111135      0.00351694     
C3t_26:        0.0198395      0.0143392      0.0114033      0.00361607     
C3t_27:        0.0203752      0.0147718      0.0116788      0.00371419     
C3t_28:        0.0209002      0.015189       0.0119399      0.00381156     
C3t_29:        0.021415       0.0155903      0.0121866      0.00390848     
C3t_30:        0.0219207      0.0159753      0.0124187      0.00400523     
C3t_31:        0.0224178      0.0163435      0.0126362      0.00410212     
C3t_32:        0.0229074      0.0166948      0.0128393      0.00419943     
C3t_33:        0.0233901      0.0170286      0.0130279      0.00429739     
C3t_final:     0.0233901      0.0170286      0.0130279      0.00429739     


==> results/ecddr-einstein/gowdy/Voro-small-0_k1/constraints-4.txt <==
C3t_0:         0.000693067    0.000599901    0.000591143    0.000634202    
C3t_1:         0.000798542    0.000583657    0.000594134    0.000632741    
C3t_2:         0.00102872     0.000597016    0.000621668    0.000633817    
C3t_3:         0.00131832     0.00063829     0.000670723    0.00063758     
C3t_4:         0.00163474     0.0007027      0.000736985    0.000644161    
C3t_5:         0.00196387     0.000784653    0.000816227    0.000653657    
C3t_6:         0.00229919     0.000879306    0.000904985    0.000666133    
C3t_7:         0.00263733     0.000983017    0.00100065     0.000681616    
C3t_8:         0.00297643     0.00109321     0.00110135     0.000700096    
C3t_9:         0.00331532     0.00120807     0.00120571     0.000721528    
C3t_10:        0.00365325     0.00132636     0.00131277     0.000745837    
C3t_11:        0.00398968     0.00144718     0.00142179     0.000772922    
C3t_12:        0.00432425     0.00156986     0.00153225     0.00080266     
C3t_13:        0.00465663     0.00169392     0.00164373     0.000834916    
C3t_14:        0.0049866      0.001819       0.0017559      0.000869541    
C3t_15:        0.00531397     0.00194478     0.00186852     0.000906381    
C3t_16:        0.00563855     0.00207104     0.00198137     0.000945278    
C3t_17:        0.00596021     0.00219758     0.00209427     0.000986076    
C3t_18:        0.00627882     0.00232424     0.00220708     0.00102862     
C3t_19:        0.00659426     0.00245088     0.00231967     0.00107274     
C3t_20:        0.00690643     0.00257738     0.00243193     0.00111831     
C3t_21:        0.00721524     0.00270363     0.00254377     0.00116516     
C3t_22:        0.00752059     0.00282954     0.00265509     0.00121315     
C3t_23:        0.00782242     0.00295502     0.00276582     0.00126215     
C3t_24:        0.00812065     0.00308        0.00287589     0.00131202     
C3t_25:        0.00841521     0.00320441     0.00298523     0.00136262     
C3t_26:        0.00870604     0.00332818     0.00309379     0.00141383     
C3t_27:        0.00899308     0.00345125     0.00320152     0.00146552     
C3t_28:        0.00927628     0.00357358     0.00330836     0.00151758     
C3t_29:        0.00955561     0.00369511     0.00341428     0.00156989     
C3t_30:        0.009831       0.00381579     0.00351923     0.00162233     
C3t_31:        0.0101024      0.0039356      0.00362318     0.00167481     
C3t_32:        0.0103699      0.00405449     0.00372611     0.00172722     
C3t_33:        0.0106333      0.00417243     0.00382798     0.00177946     
C3t_34:        0.0108927      0.00428939     0.00392877     0.00183145     
C3t_35:        0.0111479      0.00440535     0.00402847     0.00188309     
C3t_36:        0.0113991      0.00452028     0.00412707     0.0019343      
C3t_37:        0.0116462      0.00463417     0.00422454     0.00198501     
C3t_38:        0.0118892      0.00474701     0.00432088     0.00203514     
C3t_39:        0.0121281      0.00485878     0.0044161      0.00208463     
C3t_40:        0.0123628      0.00496947     0.00451018     0.00213343     
C3t_41:        0.0125934      0.00507908     0.00460314     0.00218147     
C3t_42:        0.0128199      0.00518761     0.00469498     0.00222872     
C3t_43:        0.0130423      0.00529507     0.00478571     0.00227512     
C3t_44:        0.0132605      0.00540145     0.00487535     0.00232065     
C3t_45:        0.0134747      0.00550677     0.0049639      0.00236529     
C3t_46:        0.0136847      0.00561104     0.0050514      0.002409       
C3t_47:        0.0138907      0.00571427     0.00513786     0.00245177     
C3t_48:        0.0140926      0.00581648     0.00522331     0.0024936      
C3t_49:        0.0142905      0.00591769     0.00530778     0.00253448     
C3t_50:        0.0144843      0.00601792     0.0053913      0.00257442     
C3t_51:        0.0146741      0.0061172      0.0054739      0.00261342     
C3t_52:        0.01486        0.00621555     0.00555562     0.0026515      
C3t_53:        0.0150419      0.00631301     0.00563649     0.00268868     
C3t_54:        0.0152198      0.0064096      0.00571655     0.00272498     
C3t_55:        0.0153939      0.00650535     0.00579585     0.00276043     
C3t_56:        0.015564       0.00660031     0.00587442     0.00279507     
C3t_57:        0.0157303      0.00669451     0.00595232     0.00282894     
C3t_58:        0.0158928      0.00678799     0.00602957     0.00286206     
C3t_59:        0.0160514      0.00688078     0.00610624     0.00289448     
C3t_60:        0.0162063      0.00697292     0.00618236     0.00292625     
C3t_61:        0.0163573      0.00706446     0.00625797     0.00295742     
C3t_62:        0.0165047      0.00715544     0.00633314     0.00298801     
C3t_final:     0.0165047      0.00715544     0.00633314     0.00298801     


==> results/ecddr-einstein/gowdy/Voro-small-0_k1/constraints-5.txt <==
C3t_0:         0.000329072    0.000375215    0.000361134    0.000376221    
C3t_1:         0.000386695    0.000368518    0.000361988    0.000376659    
C3t_2:         0.000521109    0.000370616    0.000371139    0.000378294    
C3t_3:         0.00068811     0.000381443    0.000388027    0.00038117     
C3t_4:         0.000868614    0.00040036     0.000411725    0.000385322    
C3t_5:         0.0010553      0.000426355    0.000441157    0.000390776    
C3t_6:         0.00124505     0.000458277    0.000475272    0.000397548    
C3t_7:         0.00143633     0.000495028    0.000513148    0.000405645    
C3t_8:         0.00162834     0.000535654    0.000554019    0.000415063    
C3t_9:         0.00182059     0.000579371    0.000597275    0.000425789    
C3t_10:        0.00201279     0.000625558    0.000642431    0.000437803    
C3t_11:        0.00220475     0.000673729    0.000689111    0.000451078    
C3t_12:        0.00239633     0.000723502    0.000737019    0.00046558     
C3t_13:        0.00258744     0.00077458     0.00078592     0.000481275    
C3t_14:        0.00277802     0.00082673     0.000835629    0.000498121    
C3t_15:        0.002968       0.000879764    0.000885995    0.000516077    
C3t_16:        0.00315734     0.000933534    0.000936898    0.000535101    
C3t_17:        0.00334601     0.000987917    0.000988236    0.000555149    
C3t_18:        0.00353398     0.00104281     0.00103993     0.000576179    
C3t_19:        0.00372123     0.00109814     0.0010919      0.000598147    
C3t_20:        0.00390773     0.00115382     0.00114409     0.000621012    
C3t_21:        0.00409347     0.00120981     0.00119645     0.000644734    
C3t_22:        0.00427844     0.00126604     0.00124894     0.000669271    
C3t_23:        0.00446261     0.00132247     0.00130151     0.000694586    
C3t_24:        0.00464597     0.00137906     0.00135412     0.000720639    
C3t_25:        0.00482851     0.00143578     0.00140675     0.000747395    
C3t_26:        0.00501022     0.0014926      0.00145937     0.000774816    
C3t_27:        0.00519107     0.00154947     0.00151194     0.000802867    
C3t_28:        0.00537107     0.00160639     0.00156445     0.000831514    
C3t_29:        0.00555019     0.00166332     0.00161686     0.000860722    
C3t_30:        0.00572843     0.00172025     0.00166917     0.000890457    
C3t_31:        0.00590578     0.00177714     0.00172135     0.000920688    
C3t_32:        0.00608221     0.00183399     0.00177337     0.000951381    
C3t_33:        0.00625772     0.00189078     0.00182523     0.000982503    
C3t_34:        0.0064323      0.00194748     0.00187691     0.00101402     
C3t_35:        0.00660593     0.00200409     0.00192839     0.00104591     
C3t_36:        0.0067786      0.00206059     0.00197965     0.00107813     
C3t_37:        0.0069503      0.00211696     0.00203069     0.00111066     
C3t_38:        0.00712101     0.0021732      0.00208148     0.00114346     
C3t_39:        0.00729072     0.00222929     0.00213203     0.0011765      
C3t_40:        0.00745942     0.00228521     0.0021823      0.00120975     
C3t_41:        0.00762708     0.00234097     0.00223231     0.00124319     
C3t_42:        0.0077937      0.00239655     0.00228203     0.00127678     
C3t_43:        0.00795927     0.00245194     0.00233145     0.00131049     
C3t_44:        0.00812376     0.00250714     0.00238057     0.0013443      
C3t_45:        0.00828715     0.00256213     0.00242938     0.00137817     
C3t_46:        0.00844945     0.00261691     0.00247787     0.00141208     
C3t_47:        0.00861061     0.00267148     0.00252604     0.00144599     
C3t_48:        0.00877064     0.00272583     0.00257387     0.00147989     
C3t_49:        0.00892951     0.00277996     0.00262137     0.00151374     
C3t_50:        0.00908721     0.00283385     0.00266853     0.00154752     
C3t_51:        0.00924372     0.00288752     0.00271535     0.00158119     
C3t_52:        0.00939901     0.00294096     0.00276182     0.00161474     
C3t_53:        0.00955307     0.00299416     0.00280794     0.00164814     
C3t_54:        0.00970589     0.00304713     0.00285372     0.00168136     
C3t_55:        0.00985744     0.00309986     0.00289914     0.00171438     
C3t_56:        0.0100077      0.00315236     0.00294421     0.00174718     
C3t_57:        0.0101567      0.00320463     0.00298894     0.00177973     
C3t_58:        0.0103043      0.00325666     0.00303332     0.00181202     
C3t_59:        0.0104506      0.00330847     0.00307735     0.00184402     
C3t_60:        0.0105955      0.00336006     0.00312104     0.0018757      
C3t_61:        0.010739       0.00341143     0.0031644      0.00190706     
C3t_62:        0.0108811      0.00346258     0.00320742     0.00193807     
C3t_63:        0.0110218      0.00351352     0.00325012     0.00196872     
C3t_64:        0.011161       0.00356426     0.00329249     0.00199898     
C3t_65:        0.0112987      0.00361481     0.00333456     0.00202885     
C3t_66:        0.011435       0.00366516     0.00337631     0.0020583      
C3t_67:        0.0115697      0.00371534     0.00341778     0.00208733     
C3t_68:        0.0117029      0.00376535     0.00345895     0.00211592     
C3t_69:        0.0118345      0.00381519     0.00349985     0.00214405     
C3t_70:        0.0119645      0.00386488     0.00354048     0.00217172     
C3t_71:        0.012093       0.00391443     0.00358086     0.00219893     
C3t_72:        0.0122197      0.00396386     0.00362099     0.00222564     
C3t_73:        0.0123449      0.00401316     0.0036609      0.00225187     
C3t_74:        0.0124683      0.00406236     0.00370058     0.00227761     
C3t_75:        0.0125901      0.00411146     0.00374007     0.00230284     
C3t_76:        0.0127101      0.00416049     0.00377937     0.00232757     
C3t_77:        0.0128284      0.00420944     0.0038185      0.00235178     
C3t_78:        0.0129449      0.00425835     0.00385747     0.00237548     
C3t_79:        0.0130596      0.00430722     0.0038963      0.00239867     
C3t_80:        0.0131725      0.00435606     0.00393501     0.00242134     
C3t_81:        0.0132836      0.0044049      0.00397361     0.0024435      
C3t_82:        0.0133928      0.00445374     0.00401213     0.00246514     
C3t_83:        0.0135002      0.00450261     0.00405058     0.00248627     
C3t_84:        0.0136056      0.00455151     0.00408898     0.00250689     
C3t_85:        0.0137092      0.00460048     0.00412734     0.00252701     
C3t_86:        0.0138107      0.00464951     0.00416569     0.00254662     
C3t_87:        0.0139104      0.00469863     0.00420405     0.00256574     
C3t_88:        0.0140081      0.00474785     0.00424244     0.00258438     
C3t_89:        0.0141037      0.0047972      0.00428087     0.00260253     
C3t_90:        0.0141974      0.00484668     0.00431937     0.0026202      
C3t_91:        0.014289       0.00489632     0.00435796     0.00263742     
C3t_92:        0.0143787      0.00494612     0.00439666     0.00265417     
C3t_93:        0.0144662      0.00499612     0.00443548     0.00267049     
C3t_94:        0.0145517      0.00504631     0.00447445     0.00268636     
C3t_95:        0.0146351      0.00509673     0.00451358     0.00270181     
C3t_96:        0.0147164      0.00514738     0.00455291     0.00271685     
C3t_97:        0.0147956      0.00519828     0.00459244     0.00273148     
C3t_final:     0.0147956      0.00519828     0.00459244     0.00273148     


==> results/ecddr-einstein/gowdy/Voro-small-0_k1/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
1    0.826611  0.02        1.121962e+00  --     5.988714e-01  --        2.550889e-01  --         3.883522e-02  --         3.430058e-02  --            2.736849e-02      --
1    0.454124  0.00666667  6.310276e-01  0.96   4.388473e-01  0.52      1.702424e-01  0.68       9.487656e-03  2.35       1.208392e-02  1.74          8.925519e-03      1.87
1    0.305313  0.0030303   3.134579e-01  1.76   1.931004e-01  2.07      6.911417e-02  2.27       4.969960e-03  1.63       5.481625e-03  1.99          3.869504e-03      2.11
1    0.221382  0.0016129   2.212866e-01  1.08   1.314067e-01  1.20      3.814975e-02  1.85       3.353661e-03  1.22       3.334864e-03  1.55          2.291679e-03      1.63
1    0.176754  0.00103093  1.612791e-01  1.41   9.891796e-02  1.26      2.861950e-02  1.28       2.426845e-03  1.44       2.394909e-03  1.47          1.776926e-03      1.13


==> results/ecddr-einstein/gowdy/Voro-small-0_k1/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
1    0.826611  0.02        4.124340e-01  --     5.988714e-01  --        2.550889e-01  --         4.031871e-02  --         3.430058e-02  --            2.736849e-02      --
1    0.454124  0.00666667  4.988002e-01  -0.32  4.388473e-01  0.52      1.702424e-01  0.68       1.185094e-02  2.04       1.208392e-02  1.74          8.925519e-03      1.87
1    0.305313  0.0030303   2.466446e-01  1.77   1.931004e-01  2.07      6.911417e-02  2.27       5.579982e-03  1.90       5.481625e-03  1.99          3.869504e-03      2.11
1    0.221382  0.0016129   1.711426e-01  1.14   1.314067e-01  1.20      3.814975e-02  1.85       3.665488e-03  1.31       3.334864e-03  1.55          2.291679e-03      1.63
1    0.176754  0.00103093  1.328922e-01  1.12   9.891796e-02  1.26      2.861950e-02  1.28       2.558136e-03  1.60       2.394909e-03  1.47          1.776926e-03      1.13


==> results/ecddr-einstein/gowdy/Voro-small-0_k1/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
1    0.826611  0.02        2.923190e-02  --     5.988714e-01  --        2.550889e-01  --         2.162187e-02  --         3.430058e-02  --            2.736849e-02      --
1    0.454124  0.00666667  2.756177e-02  0.10   4.388473e-01  0.52      1.702424e-01  0.68       1.447508e-02  0.67       1.208392e-02  1.74          8.925519e-03      1.87
1    0.305313  0.0030303   2.576465e-02  0.17   1.931004e-01  2.07      6.911417e-02  2.27       5.702418e-03  2.35       5.481625e-03  1.99          3.869504e-03      2.11
1    0.221382  0.0016129   1.442441e-02  1.80   1.314067e-01  1.20      3.814975e-02  1.85       2.869138e-03  2.14       3.334864e-03  1.55          2.291679e-03      1.63
1    0.176754  0.00103093  1.385007e-02  0.18   9.891796e-02  1.26      2.861950e-02  1.28       2.116439e-03  1.35       2.394909e-03  1.47          1.776926e-03      1.13


==> results/ecddr-einstein/gowdy/Voro-small-0_k1/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta
1    0.826611  0.02        1.121962e+00  --     5.988714e-01  --        3.883522e-02  --         3.430058e-02  --
--   --        --          4.124340e-01  --     --            --        4.031871e-02  --         --            --
--   --        --          2.923190e-02  --     --            --        2.162187e-02  --         --            --
1    0.454124  0.00666667  6.310276e-01  0.96   4.388473e-01  0.52      9.487656e-03  2.35       1.208392e-02  1.74
--   --        --          4.988002e-01  -0.32  --            --        1.185094e-02  2.04       --            --
--   --        --          2.756177e-02  0.10   --            --        1.447508e-02  0.67       --            --
1    0.305313  0.0030303   3.134579e-01  1.76   1.931004e-01  2.07      4.969960e-03  1.63       5.481625e-03  1.99
--   --        --          2.466446e-01  1.77   --            --        5.579982e-03  1.90       --            --
--   --        --          2.576465e-02  0.17   --            --        5.702418e-03  2.35       --            --
1    0.221382  0.0016129   2.212866e-01  1.08   1.314067e-01  1.20      3.353661e-03  1.22       3.334864e-03  1.55
--   --        --          1.711426e-01  1.14   --            --        3.665488e-03  1.31       --            --
--   --        --          1.442441e-02  1.80   --            --        2.869138e-03  2.14       --            --
1    0.176754  0.00103093  1.612791e-01  1.41   9.891796e-02  1.26      2.426845e-03  1.44       2.394909e-03  1.47
--   --        --          1.328922e-01  1.12   --            --        2.558136e-03  1.60       --            --
--   --        --          1.385007e-02  0.18   --            --        2.116439e-03  1.35       --            --


==> results/ecddr-einstein/gowdy/Voro-small-0_k1/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
1    0.826611  0.02        1.121962e+00  --     5.988714e-01  --        3.883522e-02  --         3.430058e-02  --
1    0.454124  0.00666667  6.310276e-01  0.96   4.388473e-01  0.52      9.487656e-03  2.35       1.208392e-02  1.74
1    0.305313  0.0030303   3.134579e-01  1.76   1.931004e-01  2.07      4.969960e-03  1.63       5.481625e-03  1.99
1    0.221382  0.0016129   2.212866e-01  1.08   1.314067e-01  1.20      3.353661e-03  1.22       3.334864e-03  1.55
1    0.176754  0.00103093  1.612791e-01  1.41   9.891796e-02  1.26      2.426845e-03  1.44       2.394909e-03  1.47


==> results/ecddr-einstein/gowdy/Voro-small-0_k1/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
1    0.826611  0.02        4.124340e-01  --     --            --        4.031871e-02  --         --            --
1    0.454124  0.00666667  4.988002e-01  -0.32  --            --        1.185094e-02  2.04       --            --
1    0.305313  0.0030303   2.466446e-01  1.77   --            --        5.579982e-03  1.90       --            --
1    0.221382  0.0016129   1.711426e-01  1.14   --            --        3.665488e-03  1.31       --            --
1    0.176754  0.00103093  1.328922e-01  1.12   --            --        2.558136e-03  1.60       --            --


==> results/ecddr-einstein/gowdy/Voro-small-0_k1/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
1    0.826611  0.02        2.923190e-02  --     --            --        2.162187e-02  --         --            --
1    0.454124  0.00666667  2.756177e-02  0.10   --            --        1.447508e-02  0.67       --            --
1    0.305313  0.0030303   2.576465e-02  0.17   --            --        5.702418e-03  2.35       --            --
1    0.221382  0.0016129   1.442441e-02  1.80   --            --        2.869138e-03  2.14       --            --
1    0.176754  0.00103093  1.385007e-02  0.18   --            --        2.116439e-03  1.35       --            --


==> results/ecddr-einstein/gowdy/Voro-small-0_k1/results-1.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimX1: 1138
DimX2: 648
Sizesystem: 6828
InitialTime: 1
FinalTime: 1.1
Timestep: 0.02
MinDetTheta: 0.947894
MaxResidual: 2.79237e-15
E_L2starD1: 1.121962e+00
E_L2starD2: 4.124340e-01
E_L2starD3: 2.923190e-02
E_L2Theta1: 3.883522e-02
E_L2Theta2: 4.031871e-02
E_L2Theta3: 2.162187e-02
absE_L2starD1: 1.109061e+00
absE_L2starD2: 4.625321e-01
absE_L2starD3: 2.855798e-02
relE_L2starD: 5.988714e-01
absE_L2Theta1: 4.156653e-02
absE_L2Theta2: 4.315437e-02
absE_L2Theta3: 2.314256e-02
relE_L2Theta: 3.430058e-02
N_L2starD1: 9.885012e-01
N_L2starD2: 1.121469e+00
N_L2starD3: 9.769459e-01
N_L2Theta1: 1.070331e+00
N_L2Theta2: 1.070042e+00
N_L2Theta3: 1.023686e+00
E_cstarD1: 4.382698e-01
E_cstarD2: 3.454482e-01
E_cstarD3: 1.778920e-02
E_ctheta1: 3.299095e-02
E_ctheta2: 3.666787e-02
E_ctheta3: 1.191004e-02
absE_cstarD1: 3.714355e-01
absE_cstarD2: 2.927688e-01
absE_cstarD3: 1.737891e-02
absE_ctheta1: 3.498654e-02
absE_ctheta2: 3.888588e-02
absE_ctheta3: 1.219202e-02
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
TwallDDRCore: 5.500000e-01
TprocDDRCore: 7.800000e-01
TwallAssemble: 5.218000e+00
TprocAssemble: 5.796600e+01
TwallSolve: 8.260000e-01
TprocSolve: 9.740000e+01
TwallRun: 3.200000e+01
TprocRun: 7.973000e+02
TwallNorms: 1.700000e-01
TprocNorms: 1.880000e+00


==> results/ecddr-einstein/gowdy/Voro-small-0_k1/results-2.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimX1: 5604
DimX2: 3150
Sizesystem: 33624
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00666667
MinDetTheta: 0.947554
MaxResidual: 7.8798e-15
E_L2starD1: 6.310276e-01
E_L2starD2: 4.988002e-01
E_L2starD3: 2.756177e-02
E_L2Theta1: 9.487656e-03
E_L2Theta2: 1.185094e-02
E_L2Theta3: 1.447508e-02
absE_L2starD1: 6.386560e-01
absE_L2starD2: 5.069934e-01
absE_L2starD3: 2.692621e-02
relE_L2starD: 4.388473e-01
absE_L2Theta1: 1.006678e-02
absE_L2Theta2: 1.257432e-02
absE_L2Theta3: 1.535864e-02
relE_L2Theta: 1.208392e-02
N_L2starD1: 1.012089e+00
N_L2starD2: 1.016426e+00
N_L2starD3: 9.769404e-01
N_L2Theta1: 1.061040e+00
N_L2Theta2: 1.061277e+00
N_L2Theta3: 1.023680e+00
E_cstarD1: 2.949180e-01
E_cstarD2: 2.239856e-01
E_cstarD3: 1.546178e-02
E_ctheta1: 7.835245e-03
E_ctheta2: 9.217076e-03
E_ctheta3: 9.752963e-03
absE_cstarD1: 2.499442e-01
absE_cstarD2: 1.898287e-01
absE_cstarD3: 1.510517e-02
absE_ctheta1: 8.309192e-03
absE_ctheta2: 9.774609e-03
absE_ctheta3: 9.983871e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
TwallDDRCore: 5.500000e-01
TprocDDRCore: 1.000000e+00
TwallAssemble: 7.904000e+00
TprocAssemble: 2.772667e+02
TwallSolve: 4.265333e+00
TprocSolve: 5.290180e+02
TwallRun: 1.964100e+02
TprocRun: 1.252987e+04
TwallNorms: 2.200000e-01
TprocNorms: 1.484000e+01


==> results/ecddr-einstein/gowdy/Voro-small-0_k1/results-3.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimX1: 16461
DimX2: 9111
Sizesystem: 98766
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0030303
MinDetTheta: 0.950067
MaxResidual: 1.12941e-14
E_L2starD1: 3.134579e-01
E_L2starD2: 2.466446e-01
E_L2starD3: 2.576465e-02
E_L2Theta1: 4.969960e-03
E_L2Theta2: 5.579982e-03
E_L2Theta3: 5.702418e-03
absE_L2starD1: 2.746640e-01
absE_L2starD2: 2.161190e-01
absE_L2starD3: 2.517044e-02
relE_L2starD: 1.931004e-01
absE_L2Theta1: 5.271311e-03
absE_L2Theta2: 5.918321e-03
absE_L2Theta3: 6.048181e-03
relE_L2Theta: 5.481625e-03
N_L2starD1: 8.762391e-01
N_L2starD2: 8.762366e-01
N_L2starD3: 9.769370e-01
N_L2Theta1: 1.060635e+00
N_L2Theta2: 1.060665e+00
N_L2Theta3: 1.023677e+00
E_cstarD1: 1.091608e-01
E_cstarD2: 9.089417e-02
E_cstarD3: 1.547877e-02
E_ctheta1: 3.893684e-03
E_ctheta2: 4.286385e-03
E_ctheta3: 3.412576e-03
absE_cstarD1: 9.251424e-02
absE_cstarD2: 7.703319e-02
absE_cstarD3: 1.512177e-02
absE_ctheta1: 4.129210e-03
absE_ctheta2: 4.545665e-03
absE_ctheta3: 3.493371e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
TwallDDRCore: 5.700000e-01
TprocDDRCore: 1.510000e+00
TwallAssemble: 2.043939e+01
TprocAssemble: 1.263354e+03
TwallSolve: 1.377606e+01
TprocSolve: 2.756848e+03
TwallRun: 1.159690e+03
TprocRun: 1.357667e+05
TwallNorms: 4.100000e-01
TprocNorms: 5.309000e+01


==> results/ecddr-einstein/gowdy/Voro-small-0_k1/results-4.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimX1: 35676
DimX2: 19662
Sizesystem: 214056
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0016129
MinDetTheta: 0.96004
MaxResidual: 1.24695e-14
E_L2starD1: 2.212866e-01
E_L2starD2: 1.711426e-01
E_L2starD3: 1.442441e-02
E_L2Theta1: 3.353661e-03
E_L2Theta2: 3.665488e-03
E_L2Theta3: 2.869138e-03
absE_L2starD1: 1.901382e-01
absE_L2starD2: 1.468814e-01
absE_L2starD3: 1.409172e-02
relE_L2starD: 1.314067e-01
absE_L2Theta1: 3.556716e-03
absE_L2Theta2: 3.887423e-03
absE_L2Theta3: 3.042856e-03
relE_L2Theta: 3.334864e-03
N_L2starD1: 8.592399e-01
N_L2starD2: 8.582399e-01
N_L2starD3: 9.769362e-01
N_L2Theta1: 1.060547e+00
N_L2Theta2: 1.060556e+00
N_L2Theta3: 1.023676e+00
E_cstarD1: 5.697271e-02
E_cstarD2: 5.226327e-02
E_cstarD3: 9.576980e-03
E_ctheta1: 2.441314e-03
E_ctheta2: 2.556892e-03
E_ctheta3: 1.861912e-03
absE_cstarD1: 4.828461e-02
absE_cstarD2: 4.429334e-02
absE_cstarD3: 9.356097e-03
absE_ctheta1: 2.588987e-03
absE_ctheta2: 2.711556e-03
absE_ctheta3: 1.905994e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
TwallDDRCore: 6.200000e-01
TprocDDRCore: 2.270000e+00
TwallAssemble: 3.846435e+01
TprocAssemble: 2.808239e+03
TwallSolve: 5.954855e+01
TprocSolve: 1.429727e+04
TwallRun: 6.187660e+03
TprocRun: 1.073497e+06
TwallNorms: 1.190000e+00
TprocNorms: 1.124600e+02


==> results/ecddr-einstein/gowdy/Voro-small-0_k1/results-5.txt <==
Solution: 5
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimX1: 66553
DimX2: 36507
Sizesystem: 399318
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00103093
MinDetTheta: 0.958628
MaxResidual: 1.30174e-14
E_L2starD1: 1.612791e-01
E_L2starD2: 1.328922e-01
E_L2starD3: 1.385007e-02
E_L2Theta1: 2.426845e-03
E_L2Theta2: 2.558136e-03
E_L2Theta3: 2.116439e-03
absE_L2starD1: 1.375111e-01
absE_L2starD2: 1.132615e-01
absE_L2starD3: 1.353063e-02
relE_L2starD: 9.891796e-02
absE_L2Theta1: 2.573705e-03
absE_L2Theta2: 2.712941e-03
absE_L2Theta3: 2.244514e-03
relE_L2Theta: 2.394909e-03
N_L2starD1: 8.526283e-01
N_L2starD2: 8.522812e-01
N_L2starD3: 9.769361e-01
N_L2Theta1: 1.060515e+00
N_L2Theta2: 1.060518e+00
N_L2Theta3: 1.023676e+00
E_cstarD1: 4.066647e-02
E_cstarD2: 3.934597e-02
E_cstarD3: 8.863235e-03
E_ctheta1: 1.869564e-03
E_ctheta2: 1.895367e-03
E_ctheta3: 1.558258e-03
absE_cstarD1: 3.446501e-02
absE_cstarD2: 3.334587e-02
absE_cstarD3: 8.658813e-03
absE_ctheta1: 1.982652e-03
absE_ctheta2: 2.010016e-03
absE_ctheta3: 1.595151e-03
N_cL2starD1: 8.475042e-01
N_cL2starD2: 8.475042e-01
N_cL2starD3: 9.769360e-01
N_cL2theta1: 1.060489e+00
N_cL2theta2: 1.060489e+00
N_cL2theta3: 1.023676e+00
TwallDDRCore: 6.400000e-01
TprocDDRCore: 3.450000e+00
TwallAssemble: 6.982485e+01
TprocAssemble: 5.712472e+03
TwallSolve: 1.749237e+02
TprocSolve: 4.813101e+04
TwallRun: 2.414244e+04
TprocRun: 5.257403e+06
TwallNorms: 3.120000e+00
TprocNorms: 2.972200e+02


==> results/ecddr-einstein/gowdy/Voro-small-0_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
5.500000e-01  7.800000e-01  5.218000e+00   5.796600e+01   8.260000e-01  9.740000e+01  3.200000e+01  7.973000e+02
5.500000e-01  1.000000e+00  7.904000e+00   2.772667e+02   4.265333e+00  5.290180e+02  1.964100e+02  1.252987e+04
5.700000e-01  1.510000e+00  2.043939e+01   1.263354e+03   1.377606e+01  2.756848e+03  1.159690e+03  1.357667e+05
6.200000e-01  2.270000e+00  3.846435e+01   2.808239e+03   5.954855e+01  1.429727e+04  6.187660e+03  1.073497e+06
6.400000e-01  3.450000e+00  6.982485e+01   5.712472e+03   1.749237e+02  4.813101e+04  2.414244e+04  5.257403e+06


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
0    0.558943  0.0166667   5.347893e-04  --     3.230242e-04  --        3.230243e-04  --         5.482650e-04  --         5.892576e-04  --            5.892577e-04      --
0    0.499828  0.0142857   4.568373e-04  1.41   2.760415e-04  1.41      2.760416e-04  1.41       4.690721e-04  1.40       5.039516e-04  1.40          5.039517e-04      1.40
0    0.39203   0.0125      3.987181e-04  0.56   2.409900e-04  0.56      2.409901e-04  0.56       4.098696e-04  0.56       4.402218e-04  0.56          4.402218e-04      0.56
0    0.313068  0.01        3.178439e-04  1.01   1.921830e-04  1.01      1.921831e-04  1.01       3.272612e-04  1.00       3.513571e-04  1.00          3.513573e-04      1.00
0    0.256759  0.00833333  2.642448e-04  0.93   1.598158e-04  0.93      1.598159e-04  0.93       2.723665e-04  0.93       2.923440e-04  0.93          2.923440e-04      0.93


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
0    0.558943  0.0166667   1.509192e-04  --     3.230242e-04  --        3.230243e-04  --         8.485760e-04  --         5.892576e-04  --            5.892577e-04      --
0    0.499828  0.0142857   1.290723e-04  1.40   2.760415e-04  1.41      2.760416e-04  1.41       7.253151e-04  1.40       5.039516e-04  1.40          5.039517e-04      1.40
0    0.39203   0.0125      1.127506e-04  0.56   2.409900e-04  0.56      2.409901e-04  0.56       6.333216e-04  0.56       4.402218e-04  0.56          4.402218e-04      0.56
0    0.313068  0.01        8.999120e-05  1.00   1.921830e-04  1.01      1.921831e-04  1.01       5.051764e-04  1.01       3.513571e-04  1.00          3.513573e-04      1.00
0    0.256759  0.00833333  7.487682e-05  0.93   1.598158e-04  0.93      1.598159e-04  0.93       4.201618e-04  0.93       2.923440e-04  0.93          2.923440e-04      0.93


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
0    0.558943  0.0166667   1.064312e-03  --     3.230242e-04  --        3.230243e-04  --         3.448164e-04  --         5.892576e-04  --            5.892577e-04      --
0    0.499828  0.0142857   9.091761e-04  1.41   2.760415e-04  1.41      2.760416e-04  1.41       2.951328e-04  1.39       5.039516e-04  1.40          5.039517e-04      1.40
0    0.39203   0.0125      7.935101e-04  0.56   2.409900e-04  0.56      2.409901e-04  0.56       2.579639e-04  0.55       4.402218e-04  0.56          4.402218e-04      0.56
0    0.313068  0.01        6.325582e-04  1.01   1.921830e-04  1.01      1.921831e-04  1.01       2.060619e-04  1.00       3.513571e-04  1.00          3.513573e-04      1.00
0    0.256759  0.00833333  5.258880e-04  0.93   1.598158e-04  0.93      1.598159e-04  0.93       1.715472e-04  0.92       2.923440e-04  0.93          2.923440e-04      0.93


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
0    0.558943  0.0166667   5.347893e-04  --     3.230242e-04  --        5.482650e-04  --         5.892576e-04  --
--   --        --          1.509192e-04  --     --            --        8.485760e-04  --         --            --
--   --        --          1.064312e-03  --     --            --        3.448164e-04  --         --            --
0    0.499828  0.0142857   4.568373e-04  1.41   2.760415e-04  1.41      4.690721e-04  1.40       5.039516e-04  1.40
--   --        --          1.290723e-04  1.40   --            --        7.253151e-04  1.40       --            --
--   --        --          9.091761e-04  1.41   --            --        2.951328e-04  1.39       --            --
0    0.39203   0.0125      3.987181e-04  0.56   2.409900e-04  0.56      4.098696e-04  0.56       4.402218e-04  0.56
--   --        --          1.127506e-04  0.56   --            --        6.333216e-04  0.56       --            --
--   --        --          7.935101e-04  0.56   --            --        2.579639e-04  0.55       --            --
0    0.313068  0.01        3.178439e-04  1.01   1.921830e-04  1.01      3.272612e-04  1.00       3.513571e-04  1.00
--   --        --          8.999120e-05  1.00   --            --        5.051764e-04  1.01       --            --
--   --        --          6.325582e-04  1.01   --            --        2.060619e-04  1.00       --            --
0    0.256759  0.00833333  2.642448e-04  0.93   1.598158e-04  0.93      2.723665e-04  0.93       2.923440e-04  0.93
--   --        --          7.487682e-05  0.93   --            --        4.201618e-04  0.93       --            --
--   --        --          5.258880e-04  0.93   --            --        1.715472e-04  0.92       --            --


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
0    0.558943  0.0166667   5.347893e-04  --     3.230242e-04  --        5.482650e-04  --         5.892576e-04  --
0    0.499828  0.0142857   4.568373e-04  1.41   2.760415e-04  1.41      4.690721e-04  1.40       5.039516e-04  1.40
0    0.39203   0.0125      3.987181e-04  0.56   2.409900e-04  0.56      4.098696e-04  0.56       4.402218e-04  0.56
0    0.313068  0.01        3.178439e-04  1.01   1.921830e-04  1.01      3.272612e-04  1.00       3.513571e-04  1.00
0    0.256759  0.00833333  2.642448e-04  0.93   1.598158e-04  0.93      2.723665e-04  0.93       2.923440e-04  0.93


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
0    0.558943  0.0166667   1.509192e-04  --     --            --        8.485760e-04  --         --            --
0    0.499828  0.0142857   1.290723e-04  1.40   --            --        7.253151e-04  1.40       --            --
0    0.39203   0.0125      1.127506e-04  0.56   --            --        6.333216e-04  0.56       --            --
0    0.313068  0.01        8.999120e-05  1.00   --            --        5.051764e-04  1.01       --            --
0    0.256759  0.00833333  7.487682e-05  0.93   --            --        4.201618e-04  0.93       --            --


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
0    0.558943  0.0166667   1.064312e-03  --     --            --        3.448164e-04  --         --            --
0    0.499828  0.0142857   9.091761e-04  1.41   --            --        2.951328e-04  1.39       --            --
0    0.39203   0.0125      7.935101e-04  0.56   --            --        2.579639e-04  0.55       --            --
0    0.313068  0.01        6.325582e-04  1.01   --            --        2.060619e-04  1.00       --            --
0    0.256759  0.00833333  5.258880e-04  0.93   --            --        1.715472e-04  0.92       --            --


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k0/results-1.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimX1: 354
DimX2: 496
Sizesystem: 2124
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0166667
MinDetTheta: 1
MaxResidual: 6.31596e-15
E_L2starD1: 5.347893e-04
E_L2starD2: 1.509192e-04
E_L2starD3: 1.064312e-03
E_L2Theta1: 5.482650e-04
E_L2Theta2: 8.485760e-04
E_L2Theta3: 3.448164e-04
absE_L2starD1: 2.549508e-04
absE_L2starD2: 2.034608e-04
absE_L2starD3: 1.881813e-04
relE_L2starD: 3.230242e-04
absE_L2Theta1: 5.750252e-04
absE_L2Theta2: 8.899940e-04
absE_L2Theta3: 3.616464e-04
relE_L2Theta: 5.892576e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2Theta1: 1.048809e+00
N_L2Theta2: 9.709770e-01
N_L2Theta3: 1.080158e+00
E_cstarD1: 5.347893e-04
E_cstarD2: 1.509192e-04
E_cstarD3: 1.064312e-03
E_ctheta1: 5.482650e-04
E_ctheta2: 9.165964e-04
E_ctheta3: 3.348088e-04
absE_cstarD1: 2.549508e-04
absE_cstarD2: 2.034608e-04
absE_cstarD3: 1.881813e-04
absE_ctheta1: 5.750252e-04
absE_ctheta2: 8.899940e-04
absE_ctheta3: 3.616464e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
TwallDDRCore: 1.471711e-02
TprocDDRCore: 3.000000e-02
TwallAssemble: -nan
TprocAssemble: 3.650000e-01
TwallSolve: 2.053356e-02
TprocSolve: 1.750000e-01
TwallRun: 3.443225e-01
TprocRun: 4.110000e+00
TwallNorms: 4.838340e-03
TprocNorms: 7.000000e-02


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k0/results-2.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimX1: 628
DimX2: 913
Sizesystem: 3768
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 1
MaxResidual: 6.85965e-15
E_L2starD1: 4.568373e-04
E_L2starD2: 1.290723e-04
E_L2starD3: 9.091761e-04
E_L2Theta1: 4.690721e-04
E_L2Theta2: 7.253151e-04
E_L2Theta3: 2.951328e-04
absE_L2starD1: 2.177887e-04
absE_L2starD2: 1.740081e-04
absE_L2starD3: 1.607516e-04
relE_L2starD: 2.760415e-04
absE_L2Theta1: 4.919670e-04
absE_L2Theta2: 7.607169e-04
absE_L2Theta3: 3.095378e-04
relE_L2Theta: 5.039516e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2Theta1: 1.048809e+00
N_L2Theta2: 9.709770e-01
N_L2Theta3: 1.080158e+00
E_cstarD1: 4.568373e-04
E_cstarD2: 1.290723e-04
E_cstarD3: 9.091761e-04
E_ctheta1: 4.690721e-04
E_ctheta2: 7.834551e-04
E_ctheta3: 2.865671e-04
absE_cstarD1: 2.177887e-04
absE_cstarD2: 1.740081e-04
absE_cstarD3: 1.607516e-04
absE_ctheta1: 4.919670e-04
absE_ctheta2: 7.607169e-04
absE_ctheta3: 3.095378e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
TwallDDRCore: 1.661976e-02
TprocDDRCore: 5.000000e-02
TwallAssemble: -nan
TprocAssemble: 6.200000e-01
TwallSolve: 2.424885e-02
TprocSolve: 3.014286e-01
TwallRun: 5.808693e-01
TprocRun: 7.840000e+00
TwallNorms: 9.049604e-03
TprocNorms: 1.300000e-01


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k0/results-3.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimX1: 1217
DimX2: 1805
Sizesystem: 7302
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0125
MinDetTheta: 1
MaxResidual: 1.20377e-14
E_L2starD1: 3.987181e-04
E_L2starD2: 1.127506e-04
E_L2starD3: 7.935101e-04
E_L2Theta1: 4.098696e-04
E_L2Theta2: 6.333216e-04
E_L2Theta3: 2.579639e-04
absE_L2starD1: 1.900814e-04
absE_L2starD2: 1.520041e-04
absE_L2starD3: 1.403007e-04
relE_L2starD: 2.409900e-04
absE_L2Theta1: 4.298748e-04
absE_L2Theta2: 6.642333e-04
absE_L2Theta3: 2.705549e-04
relE_L2Theta: 4.402218e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2Theta1: 1.048809e+00
N_L2Theta2: 9.709770e-01
N_L2Theta3: 1.080158e+00
E_cstarD1: 3.987181e-04
E_cstarD2: 1.127506e-04
E_cstarD3: 7.935101e-04
E_ctheta1: 4.098696e-04
E_ctheta2: 6.840875e-04
E_ctheta3: 2.504771e-04
absE_cstarD1: 1.900814e-04
absE_cstarD2: 1.520041e-04
absE_cstarD3: 1.403007e-04
absE_ctheta1: 4.298748e-04
absE_ctheta2: 6.642333e-04
absE_ctheta3: 2.705549e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
TwallDDRCore: 2.215977e-02
TprocDDRCore: 1.200000e-01
TwallAssemble: -nan
TprocAssemble: 1.300000e+00
TwallSolve: 5.531763e-02
TprocSolve: 7.100000e-01
TwallRun: 1.362055e+00
TprocRun: 1.861000e+01
TwallNorms: 1.841624e-02
TprocNorms: 2.800000e-01


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k0/results-4.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimX1: 2139
DimX2: 3261
Sizesystem: 12834
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 1
MaxResidual: 8.45864e-15
E_L2starD1: 3.178439e-04
E_L2starD2: 8.999120e-05
E_L2starD3: 6.325582e-04
E_L2Theta1: 3.272612e-04
E_L2Theta2: 5.051764e-04
E_L2Theta3: 2.060619e-04
absE_L2starD1: 1.515261e-04
absE_L2starD2: 1.213211e-04
absE_L2starD3: 1.118428e-04
relE_L2starD: 1.921830e-04
absE_L2Theta1: 3.432345e-04
absE_L2Theta2: 5.298335e-04
absE_L2Theta3: 2.161196e-04
relE_L2Theta: 3.513571e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2Theta1: 1.048809e+00
N_L2Theta2: 9.709770e-01
N_L2Theta3: 1.080158e+00
E_cstarD1: 3.178439e-04
E_cstarD2: 8.999120e-05
E_cstarD3: 6.325582e-04
E_ctheta1: 3.272612e-04
E_ctheta2: 5.456705e-04
E_ctheta3: 2.000814e-04
absE_cstarD1: 1.515261e-04
absE_cstarD2: 1.213211e-04
absE_cstarD3: 1.118428e-04
absE_ctheta1: 3.432345e-04
absE_ctheta2: 5.298335e-04
absE_ctheta3: 2.161196e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
TwallDDRCore: 3.221617e-02
TprocDDRCore: 2.200000e-01
TwallAssemble: -nan
TprocAssemble: 2.256000e+00
TwallSolve: 1.291830e-01
TprocSolve: 1.695000e+00
TwallRun: 3.221189e+00
TprocRun: 4.374000e+01
TwallNorms: 3.283663e-02
TprocNorms: 5.000000e-01


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k0/results-5.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimX1: 3965
DimX2: 6228
Sizesystem: 23790
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00833333
MinDetTheta: 1
MaxResidual: 1.01217e-14
E_L2starD1: 2.642448e-04
E_L2starD2: 7.487682e-05
E_L2starD3: 5.258880e-04
E_L2Theta1: 2.723665e-04
E_L2Theta2: 4.201618e-04
E_L2Theta3: 1.715472e-04
absE_L2starD1: 1.259738e-04
absE_L2starD2: 1.009448e-04
absE_L2starD3: 9.298237e-05
relE_L2starD: 1.598158e-04
absE_L2Theta1: 2.856604e-04
absE_L2Theta2: 4.406694e-04
absE_L2Theta3: 1.799202e-04
relE_L2Theta: 2.923440e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2Theta1: 1.048809e+00
N_L2Theta2: 9.709770e-01
N_L2Theta3: 1.080158e+00
E_cstarD1: 2.642448e-04
E_cstarD2: 7.487682e-05
E_cstarD3: 5.258880e-04
E_ctheta1: 2.723665e-04
E_ctheta2: 4.538412e-04
E_ctheta3: 1.665684e-04
absE_cstarD1: 1.259738e-04
absE_cstarD2: 1.009448e-04
absE_cstarD3: 9.298237e-05
absE_ctheta1: 2.856604e-04
absE_ctheta2: 4.406694e-04
absE_ctheta3: 1.799202e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
TwallDDRCore: 5.386125e-02
TprocDDRCore: 4.400000e-01
TwallAssemble: -nan
TprocAssemble: 3.005833e+00
TwallSolve: 4.009570e-01
TprocSolve: 5.360000e+00
TwallRun: 8.885596e+00
TprocRun: 1.054500e+02
TwallNorms: 8.255257e-02
TprocNorms: 1.280000e+00


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
1.471711e-02  3.000000e-02  -nan           3.650000e-01   2.053356e-02  1.750000e-01  3.443225e-01  4.110000e+00
1.661976e-02  5.000000e-02  -nan           6.200000e-01   2.424885e-02  3.014286e-01  5.808693e-01  7.840000e+00
2.215977e-02  1.200000e-01  -nan           1.300000e+00   5.531763e-02  7.100000e-01  1.362055e+00  1.861000e+01
3.221617e-02  2.200000e-01  -nan           2.256000e+00   1.291830e-01  1.695000e+00  3.221189e+00  4.374000e+01
5.386125e-02  4.400000e-01  -nan           3.005833e+00   4.009570e-01  5.360000e+00  8.885596e+00  1.054500e+02


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k1/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
1    0.558943  0.01        3.178439e-04  --     1.921830e-04  --        1.921831e-04  --         3.272612e-04  --         3.513571e-04  --            3.513573e-04      --
1    0.499828  0.00769231  2.436970e-04  2.38   1.474030e-04  2.37      1.474031e-04  2.37       2.512908e-04  2.36       2.696953e-04  2.37          2.696953e-04      2.37
1    0.39203   0.005       1.578011e-04  1.79   9.548758e-05  1.79      9.548760e-05  1.79       1.630002e-04  1.78       1.748649e-04  1.78          1.748649e-04      1.78
1    0.313068  0.00322581  1.015526e-04  1.96   6.146766e-05  1.96      6.146766e-05  1.96       1.050179e-04  1.95       1.126312e-04  1.96          1.126312e-04      1.96
1    0.256759  0.00217391  6.833625e-05  2.00   4.136920e-05  2.00      4.136922e-05  2.00       7.071574e-05  1.99       7.582996e-05  2.00          7.582998e-05      2.00


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k1/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
1    0.558943  0.01        8.999120e-05  --     1.921830e-04  --        1.921831e-04  --         5.051764e-04  --         3.513571e-04  --            3.513573e-04      --
1    0.499828  0.00769231  6.907603e-05  2.37   1.474030e-04  2.37      1.474031e-04  2.37       3.875519e-04  2.37       2.696953e-04  2.37          2.696953e-04      2.37
1    0.39203   0.005       4.478772e-05  1.78   9.548758e-05  1.79      9.548760e-05  1.79       2.511208e-04  1.79       1.748649e-04  1.78          1.748649e-04      1.78
1    0.313068  0.00322581  2.884800e-05  1.96   6.146766e-05  1.96      6.146766e-05  1.96       1.616802e-04  1.96       1.126312e-04  1.96          1.126312e-04      1.96
1    0.256759  0.00217391  1.942220e-05  2.00   4.136920e-05  2.00      4.136922e-05  2.00       1.088257e-04  2.00       7.582996e-05  2.00          7.582998e-05      2.00


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k1/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
1    0.558943  0.01        6.325582e-04  --     1.921830e-04  --        1.921831e-04  --         2.060619e-04  --         3.513571e-04  --            3.513573e-04      --
1    0.499828  0.00769231  4.849947e-04  2.38   1.474030e-04  2.37      1.474031e-04  2.37       1.582906e-04  2.36       2.696953e-04  2.37          2.696953e-04      2.37
1    0.39203   0.005       3.140490e-04  1.79   9.548758e-05  1.79      9.548760e-05  1.79       1.027239e-04  1.78       1.748649e-04  1.78          1.748649e-04      1.78
1    0.313068  0.00322581  2.021058e-04  1.96   6.146766e-05  1.96      6.146766e-05  1.96       6.620368e-05  1.95       1.126312e-04  1.96          1.126312e-04      1.96
1    0.256759  0.00217391  1.360000e-04  2.00   4.136920e-05  2.00      4.136922e-05  2.00       4.458769e-05  1.99       7.582996e-05  2.00          7.582998e-05      2.00


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k1/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta
1    0.558943  0.01        3.178439e-04  --     1.921830e-04  --        3.272612e-04  --         3.513571e-04  --
--   --        --          8.999120e-05  --     --            --        5.051764e-04  --         --            --
--   --        --          6.325582e-04  --     --            --        2.060619e-04  --         --            --
1    0.499828  0.00769231  2.436970e-04  2.38   1.474030e-04  2.37      2.512908e-04  2.36       2.696953e-04  2.37
--   --        --          6.907603e-05  2.37   --            --        3.875519e-04  2.37       --            --
--   --        --          4.849947e-04  2.38   --            --        1.582906e-04  2.36       --            --
1    0.39203   0.005       1.578011e-04  1.79   9.548758e-05  1.79      1.630002e-04  1.78       1.748649e-04  1.78
--   --        --          4.478772e-05  1.78   --            --        2.511208e-04  1.79       --            --
--   --        --          3.140490e-04  1.79   --            --        1.027239e-04  1.78       --            --
1    0.313068  0.00322581  1.015526e-04  1.96   6.146766e-05  1.96      1.050179e-04  1.95       1.126312e-04  1.96
--   --        --          2.884800e-05  1.96   --            --        1.616802e-04  1.96       --            --
--   --        --          2.021058e-04  1.96   --            --        6.620368e-05  1.95       --            --
1    0.256759  0.00217391  6.833625e-05  2.00   4.136920e-05  2.00      7.071574e-05  1.99       7.582996e-05  2.00
--   --        --          1.942220e-05  2.00   --            --        1.088257e-04  2.00       --            --
--   --        --          1.360000e-04  2.00   --            --        4.458769e-05  1.99       --            --


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k1/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
1    0.558943  0.01        3.178439e-04  --     1.921830e-04  --        3.272612e-04  --         3.513571e-04  --
1    0.499828  0.00769231  2.436970e-04  2.38   1.474030e-04  2.37      2.512908e-04  2.36       2.696953e-04  2.37
1    0.39203   0.005       1.578011e-04  1.79   9.548758e-05  1.79      1.630002e-04  1.78       1.748649e-04  1.78
1    0.313068  0.00322581  1.015526e-04  1.96   6.146766e-05  1.96      1.050179e-04  1.95       1.126312e-04  1.96
1    0.256759  0.00217391  6.833625e-05  2.00   4.136920e-05  2.00      7.071574e-05  1.99       7.582996e-05  2.00


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k1/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
1    0.558943  0.01        8.999120e-05  --     --            --        5.051764e-04  --         --            --
1    0.499828  0.00769231  6.907603e-05  2.37   --            --        3.875519e-04  2.37       --            --
1    0.39203   0.005       4.478772e-05  1.78   --            --        2.511208e-04  1.79       --            --
1    0.313068  0.00322581  2.884800e-05  1.96   --            --        1.616802e-04  1.96       --            --
1    0.256759  0.00217391  1.942220e-05  2.00   --            --        1.088257e-04  2.00       --            --


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k1/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
1    0.558943  0.01        6.325582e-04  --     --            --        2.060619e-04  --         --            --
1    0.499828  0.00769231  4.849947e-04  2.38   --            --        1.582906e-04  2.36       --            --
1    0.39203   0.005       3.140490e-04  1.79   --            --        1.027239e-04  1.78       --            --
1    0.313068  0.00322581  2.021058e-04  1.96   --            --        6.620368e-05  1.95       --            --
1    0.256759  0.00217391  1.360000e-04  2.00   --            --        4.458769e-05  1.99       --            --


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k1/results-1.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimX1: 3060
DimX2: 2784
Sizesystem: 18360
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 1
MaxResidual: 1.36969e-14
E_L2starD1: 3.178439e-04
E_L2starD2: 8.999120e-05
E_L2starD3: 6.325582e-04
E_L2Theta1: 3.272612e-04
E_L2Theta2: 5.051764e-04
E_L2Theta3: 2.060619e-04
absE_L2starD1: 1.515261e-04
absE_L2starD2: 1.213211e-04
absE_L2starD3: 1.118428e-04
relE_L2starD: 1.921830e-04
absE_L2Theta1: 3.432345e-04
absE_L2Theta2: 5.298335e-04
absE_L2Theta3: 2.161196e-04
relE_L2Theta: 3.513571e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2Theta1: 1.048809e+00
N_L2Theta2: 9.709770e-01
N_L2Theta3: 1.080158e+00
E_cstarD1: 3.178439e-04
E_cstarD2: 8.999120e-05
E_cstarD3: 6.325582e-04
E_ctheta1: 3.272612e-04
E_ctheta2: 5.456705e-04
E_ctheta3: 2.000814e-04
absE_cstarD1: 1.515261e-04
absE_cstarD2: 1.213211e-04
absE_cstarD3: 1.118428e-04
absE_ctheta1: 3.432345e-04
absE_ctheta2: 5.298335e-04
absE_ctheta3: 2.161196e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
TwallDDRCore: 5.300000e-01
TprocDDRCore: 8.000000e-01
TwallAssemble: 4.990000e-01
TprocAssemble: 4.921300e+01
TwallSolve: 4.640000e-01
TprocSolve: 9.694300e+01
TwallRun: 1.234000e+01
TprocRun: 1.480060e+03
TwallNorms: 4.000000e-02
TprocNorms: 9.000000e-02


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k1/results-2.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimX1: 5627
DimX2: 5187
Sizesystem: 33762
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00769231
MinDetTheta: 1
MaxResidual: 1.25627e-14
E_L2starD1: 2.436970e-04
E_L2starD2: 6.907603e-05
E_L2starD3: 4.849947e-04
E_L2Theta1: 2.512908e-04
E_L2Theta2: 3.875519e-04
E_L2Theta3: 1.582906e-04
absE_L2starD1: 1.161780e-04
absE_L2starD2: 9.312444e-05
absE_L2starD3: 8.575202e-05
relE_L2starD: 1.474030e-04
absE_L2Theta1: 2.635560e-04
absE_L2Theta2: 4.064678e-04
absE_L2Theta3: 1.660166e-04
relE_L2Theta: 2.696953e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2Theta1: 1.048809e+00
N_L2Theta2: 9.709770e-01
N_L2Theta3: 1.080158e+00
E_cstarD1: 2.436970e-04
E_cstarD2: 6.907603e-05
E_cstarD3: 4.849947e-04
E_ctheta1: 2.512908e-04
E_ctheta2: 4.186173e-04
E_ctheta3: 1.536966e-04
absE_cstarD1: 1.161780e-04
absE_cstarD2: 9.312444e-05
absE_cstarD3: 8.575202e-05
absE_ctheta1: 2.635560e-04
absE_ctheta2: 4.064678e-04
absE_ctheta3: 1.660166e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
TwallDDRCore: 5.300000e-01
TprocDDRCore: 8.700000e-01
TwallAssemble: 1.313077e+00
TprocAssemble: 5.102538e+01
TwallSolve: 7.569231e-01
TprocSolve: 1.219023e+02
TwallRun: 3.096000e+01
TprocRun: 2.300290e+03
TwallNorms: 4.000000e-02
TprocNorms: 1.500000e-01


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k1/results-3.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimX1: 11113
DimX2: 10311
Sizesystem: 66678
InitialTime: 1
FinalTime: 1.1
Timestep: 0.005
MinDetTheta: 1
MaxResidual: 1.92886e-14
E_L2starD1: 1.578011e-04
E_L2starD2: 4.478772e-05
E_L2starD3: 3.140490e-04
E_L2Theta1: 1.630002e-04
E_L2Theta2: 2.511208e-04
E_L2Theta3: 1.027239e-04
absE_L2starD1: 7.522874e-05
absE_L2starD2: 6.038030e-05
absE_L2starD3: 5.552707e-05
relE_L2starD: 9.548758e-05
absE_L2Theta1: 1.709560e-04
absE_L2Theta2: 2.633777e-04
absE_L2Theta3: 1.077378e-04
relE_L2Theta: 1.748649e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2Theta1: 1.048809e+00
N_L2Theta2: 9.709770e-01
N_L2Theta3: 1.080158e+00
E_cstarD1: 1.578011e-04
E_cstarD2: 4.478772e-05
E_cstarD3: 3.140490e-04
E_ctheta1: 1.630002e-04
E_ctheta2: 2.712502e-04
E_ctheta3: 9.974259e-05
absE_cstarD1: 7.522874e-05
absE_cstarD2: 6.038030e-05
absE_cstarD3: 5.552707e-05
absE_ctheta1: 1.709560e-04
absE_ctheta2: 2.633777e-04
absE_ctheta3: 1.077378e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
TwallDDRCore: 5.400000e-01
TprocDDRCore: 1.030000e+00
TwallAssemble: 1.295500e+00
TprocAssemble: 4.991000e+01
TwallSolve: 1.114000e+00
TprocSolve: 1.666355e+02
TwallRun: 5.806000e+01
TprocRun: 4.442530e+03
TwallNorms: 5.000000e-02
TprocNorms: 3.000000e-01


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k1/results-4.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimX1: 20077
DimX2: 18807
Sizesystem: 120462
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00322581
MinDetTheta: 1
MaxResidual: 1.67346e-14
E_L2starD1: 1.015526e-04
E_L2starD2: 2.884800e-05
E_L2starD3: 2.021058e-04
E_L2Theta1: 1.050179e-04
E_L2Theta2: 1.616802e-04
E_L2Theta3: 6.620368e-05
absE_L2starD1: 4.841331e-05
absE_L2starD2: 3.889127e-05
absE_L2starD3: 3.573436e-05
relE_L2starD: 6.146766e-05
absE_L2Theta1: 1.101437e-04
absE_L2Theta2: 1.695716e-04
absE_L2Theta3: 6.943500e-05
relE_L2Theta: 1.126312e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2Theta1: 1.048809e+00
N_L2Theta2: 9.709770e-01
N_L2Theta3: 1.080158e+00
E_cstarD1: 1.015526e-04
E_cstarD2: 2.884800e-05
E_cstarD3: 2.021058e-04
E_ctheta1: 1.050179e-04
E_ctheta2: 1.746402e-04
E_ctheta3: 6.428225e-05
absE_cstarD1: 4.841331e-05
absE_cstarD2: 3.889127e-05
absE_cstarD3: 3.573436e-05
absE_ctheta1: 1.101437e-04
absE_ctheta2: 1.695716e-04
absE_ctheta3: 6.943500e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
TwallDDRCore: 5.500000e-01
TprocDDRCore: 1.230000e+00
TwallAssemble: 2.905161e+00
TprocAssemble: 5.365774e+01
TwallSolve: 2.150645e+00
TprocSolve: 2.941097e+02
TwallRun: 1.786500e+02
TprocRun: 1.116077e+04
TwallNorms: 1.200000e-01
TprocNorms: 1.370000e+00


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k1/results-5.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimX1: 38314
DimX2: 36234
Sizesystem: 229884
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00217391
MinDetTheta: 1
MaxResidual: 1.87682e-14
E_L2starD1: 6.833625e-05
E_L2starD2: 1.942220e-05
E_L2starD3: 1.360000e-04
E_L2Theta1: 7.071574e-05
E_L2Theta2: 1.088257e-04
E_L2Theta3: 4.458769e-05
absE_L2starD1: 3.257803e-05
absE_L2starD2: 2.618392e-05
absE_L2starD3: 2.404619e-05
relE_L2starD: 4.136920e-05
absE_L2Theta1: 7.416730e-05
absE_L2Theta2: 1.141374e-04
absE_L2Theta3: 4.676397e-05
relE_L2Theta: 7.582996e-05
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2Theta1: 1.048809e+00
N_L2Theta2: 9.709770e-01
N_L2Theta3: 1.080158e+00
E_cstarD1: 6.833625e-05
E_cstarD2: 1.942220e-05
E_cstarD3: 1.360000e-04
E_ctheta1: 7.071574e-05
E_ctheta2: 1.175490e-04
E_ctheta3: 4.329363e-05
absE_cstarD1: 3.257803e-05
absE_cstarD2: 2.618392e-05
absE_cstarD3: 2.404619e-05
absE_ctheta1: 7.416730e-05
absE_ctheta2: 1.141374e-04
absE_ctheta3: 4.676397e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
TwallDDRCore: 6.500000e-01
TprocDDRCore: 1.960000e+00
TwallAssemble: 4.400217e+00
TprocAssemble: 5.504870e+01
TwallSolve: 5.129348e+00
TprocSolve: 7.087046e+02
TwallRun: 4.599300e+02
TprocRun: 3.599766e+04
TwallNorms: 5.000000e-02
TprocNorms: 1.500000e+00


==> results/ecddr-einstein/kasner/Tetgen-Cube-0_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
5.300000e-01  8.000000e-01  4.990000e-01   4.921300e+01   4.640000e-01  9.694300e+01  1.234000e+01  1.480060e+03
5.300000e-01  8.700000e-01  1.313077e+00   5.102538e+01   7.569231e-01  1.219023e+02  3.096000e+01  2.300290e+03
5.400000e-01  1.030000e+00  1.295500e+00   4.991000e+01   1.114000e+00  1.666355e+02  5.806000e+01  4.442530e+03
5.500000e-01  1.230000e+00  2.905161e+00   5.365774e+01   2.150645e+00  2.941097e+02  1.786500e+02  1.116077e+04
6.500000e-01  1.960000e+00  4.400217e+00   5.504870e+01   5.129348e+00  7.087046e+02  4.599300e+02  3.599766e+04


==> results/ecddr-einstein/kasner/Voro-small-0_k0/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
0    0.826611  0.025       8.118198e-04  --     4.897211e-04  --        4.897213e-04  --         8.277713e-04  --         8.908670e-04  --            8.908671e-04      --
0    0.454124  0.0142857   4.568373e-04  0.96   2.760415e-04  0.96      2.760416e-04  0.96       4.690721e-04  0.95       5.039516e-04  0.95          5.039517e-04      0.95
0    0.305313  0.01        3.178439e-04  0.91   1.921830e-04  0.91      1.921831e-04  0.91       3.272612e-04  0.91       3.513571e-04  0.91          3.513573e-04      0.91
0    0.221382  0.00714286  2.261141e-04  1.06   1.367794e-04  1.06      1.367795e-04  1.06       2.332425e-04  1.05       2.503036e-04  1.06          2.503037e-04      1.06
0    0.176754  0.00588235  1.858800e-04  0.87   1.124631e-04  0.87      1.124631e-04  0.87       1.918954e-04  0.87       2.058916e-04  0.87          2.058916e-04      0.87


==> results/ecddr-einstein/kasner/Voro-small-0_k0/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
0    0.826611  0.025       2.281541e-04  --     4.897211e-04  --        4.897213e-04  --         1.285498e-03  --         8.908670e-04  --            8.908671e-04      --
0    0.454124  0.0142857   1.290723e-04  0.95   2.760415e-04  0.96      2.760416e-04  0.96       7.253151e-04  0.96       5.039516e-04  0.95          5.039517e-04      0.95
0    0.305313  0.01        8.999120e-05  0.91   1.921830e-04  0.91      1.921831e-04  0.91       5.051764e-04  0.91       3.513571e-04  0.91          3.513573e-04      0.91
0    0.221382  0.00714286  6.410940e-05  1.05   1.367794e-04  1.06      1.367795e-04  1.06       3.596393e-04  1.06       2.503036e-04  1.06          2.503037e-04      1.06
0    0.176754  0.00588235  5.273443e-05  0.87   1.124631e-04  0.87      1.124631e-04  0.87       2.957393e-04  0.87       2.058916e-04  0.87          2.058916e-04      0.87


==> results/ecddr-einstein/kasner/Voro-small-0_k0/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
0    0.826611  0.025       1.615649e-03  --     4.897211e-04  --        4.897213e-04  --         5.198492e-04  --         8.908670e-04  --            8.908671e-04      --
0    0.454124  0.0142857   9.091761e-04  0.96   2.760415e-04  0.96      2.760416e-04  0.96       2.951328e-04  0.95       5.039516e-04  0.95          5.039517e-04      0.95
0    0.305313  0.01        6.325582e-04  0.91   1.921830e-04  0.91      1.921831e-04  0.91       2.060619e-04  0.90       3.513571e-04  0.91          3.513573e-04      0.91
0    0.221382  0.00714286  4.500022e-04  1.06   1.367794e-04  1.06      1.367795e-04  1.06       1.469360e-04  1.05       2.503036e-04  1.06          2.503037e-04      1.06
0    0.176754  0.00588235  3.699302e-04  0.87   1.124631e-04  0.87      1.124631e-04  0.87       1.209152e-04  0.87       2.058916e-04  0.87          2.058916e-04      0.87


==> results/ecddr-einstein/kasner/Voro-small-0_k0/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
0    0.826611  0.025       8.118198e-04  --     4.897211e-04  --        8.277713e-04  --         8.908670e-04  --
--   --        --          2.281541e-04  --     --            --        1.285498e-03  --         --            --
--   --        --          1.615649e-03  --     --            --        5.198492e-04  --         --            --
0    0.454124  0.0142857   4.568373e-04  0.96   2.760415e-04  0.96      4.690721e-04  0.95       5.039516e-04  0.95
--   --        --          1.290723e-04  0.95   --            --        7.253151e-04  0.96       --            --
--   --        --          9.091761e-04  0.96   --            --        2.951328e-04  0.95       --            --
0    0.305313  0.01        3.178439e-04  0.91   1.921830e-04  0.91      3.272612e-04  0.91       3.513571e-04  0.91
--   --        --          8.999120e-05  0.91   --            --        5.051764e-04  0.91       --            --
--   --        --          6.325582e-04  0.91   --            --        2.060619e-04  0.90       --            --
0    0.221382  0.00714286  2.261141e-04  1.06   1.367794e-04  1.06      2.332425e-04  1.05       2.503036e-04  1.06
--   --        --          6.410940e-05  1.05   --            --        3.596393e-04  1.06       --            --
--   --        --          4.500022e-04  1.06   --            --        1.469360e-04  1.05       --            --
0    0.176754  0.00588235  1.858800e-04  0.87   1.124631e-04  0.87      1.918954e-04  0.87       2.058916e-04  0.87
--   --        --          5.273443e-05  0.87   --            --        2.957393e-04  0.87       --            --
--   --        --          3.699302e-04  0.87   --            --        1.209152e-04  0.87       --            --


==> results/ecddr-einstein/kasner/Voro-small-0_k0/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
0    0.826611  0.025       8.118198e-04  --     4.897211e-04  --        8.277713e-04  --         8.908670e-04  --
0    0.454124  0.0142857   4.568373e-04  0.96   2.760415e-04  0.96      4.690721e-04  0.95       5.039516e-04  0.95
0    0.305313  0.01        3.178439e-04  0.91   1.921830e-04  0.91      3.272612e-04  0.91       3.513571e-04  0.91
0    0.221382  0.00714286  2.261141e-04  1.06   1.367794e-04  1.06      2.332425e-04  1.05       2.503036e-04  1.06
0    0.176754  0.00588235  1.858800e-04  0.87   1.124631e-04  0.87      1.918954e-04  0.87       2.058916e-04  0.87


==> results/ecddr-einstein/kasner/Voro-small-0_k0/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
0    0.826611  0.025       2.281541e-04  --     --            --        1.285498e-03  --         --            --
0    0.454124  0.0142857   1.290723e-04  0.95   --            --        7.253151e-04  0.96       --            --
0    0.305313  0.01        8.999120e-05  0.91   --            --        5.051764e-04  0.91       --            --
0    0.221382  0.00714286  6.410940e-05  1.05   --            --        3.596393e-04  1.06       --            --
0    0.176754  0.00588235  5.273443e-05  0.87   --            --        2.957393e-04  0.87       --            --


==> results/ecddr-einstein/kasner/Voro-small-0_k0/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
0    0.826611  0.025       1.615649e-03  --     --            --        5.198492e-04  --         --            --
0    0.454124  0.0142857   9.091761e-04  0.96   --            --        2.951328e-04  0.95       --            --
0    0.305313  0.01        6.325582e-04  0.91   --            --        2.060619e-04  0.90       --            --
0    0.221382  0.00714286  4.500022e-04  1.06   --            --        1.469360e-04  1.05       --            --
0    0.176754  0.00588235  3.699302e-04  0.87   --            --        1.209152e-04  0.87       --            --


==> results/ecddr-einstein/kasner/Voro-small-0_k0/results-1.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimX1: 272
DimX2: 162
Sizesystem: 1632
InitialTime: 1
FinalTime: 1.1
Timestep: 0.025
MinDetTheta: 1
MaxResidual: 4.77723e-15
E_L2starD1: 8.118198e-04
E_L2starD2: 2.281541e-04
E_L2starD3: 1.615649e-03
E_L2Theta1: 8.277713e-04
E_L2Theta2: 1.285498e-03
E_L2Theta3: 5.198492e-04
absE_L2starD1: 3.870199e-04
absE_L2starD2: 3.075846e-04
absE_L2starD3: 2.856632e-04
relE_L2starD: 4.897211e-04
absE_L2Theta1: 8.681739e-04
absE_L2Theta2: 1.348242e-03
absE_L2Theta3: 5.452224e-04
relE_L2Theta: 8.908670e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2Theta1: 1.048809e+00
N_L2Theta2: 9.709770e-01
N_L2Theta3: 1.080158e+00
E_cstarD1: 8.118198e-04
E_cstarD2: 2.281541e-04
E_cstarD3: 1.615649e-03
E_ctheta1: 8.277713e-04
E_ctheta2: 1.388541e-03
E_ctheta3: 5.047616e-04
absE_cstarD1: 3.870199e-04
absE_cstarD2: 3.075846e-04
absE_cstarD3: 2.856632e-04
absE_ctheta1: 8.681739e-04
absE_ctheta2: 1.348242e-03
absE_ctheta3: 5.452224e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
TwallDDRCore: 1.274608e-02
TprocDDRCore: 3.000000e-02
TwallAssemble: -nan
TprocAssemble: 2.415000e+00
TwallSolve: 3.396298e-02
TprocSolve: 3.650000e-01
TwallRun: 9.793555e-01
TprocRun: 1.123000e+01
TwallNorms: 2.077161e-02
TprocNorms: 3.300000e-01


==> results/ecddr-einstein/kasner/Voro-small-0_k0/results-2.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimX1: 1352
DimX2: 800
Sizesystem: 8112
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0142857
MinDetTheta: 1
MaxResidual: 4.86852e-15
E_L2starD1: 4.568373e-04
E_L2starD2: 1.290723e-04
E_L2starD3: 9.091761e-04
E_L2Theta1: 4.690721e-04
E_L2Theta2: 7.253151e-04
E_L2Theta3: 2.951328e-04
absE_L2starD1: 2.177887e-04
absE_L2starD2: 1.740081e-04
absE_L2starD3: 1.607516e-04
relE_L2starD: 2.760415e-04
absE_L2Theta1: 4.919670e-04
absE_L2Theta2: 7.607169e-04
absE_L2Theta3: 3.095378e-04
relE_L2Theta: 5.039516e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2Theta1: 1.048809e+00
N_L2Theta2: 9.709770e-01
N_L2Theta3: 1.080158e+00
E_cstarD1: 4.568373e-04
E_cstarD2: 1.290723e-04
E_cstarD3: 9.091761e-04
E_ctheta1: 4.690721e-04
E_ctheta2: 7.834551e-04
E_ctheta3: 2.865671e-04
absE_cstarD1: 2.177887e-04
absE_cstarD2: 1.740081e-04
absE_cstarD3: 1.607516e-04
absE_ctheta1: 4.919670e-04
absE_ctheta2: 7.607169e-04
absE_ctheta3: 3.095378e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
TwallDDRCore: 1.935659e-02
TprocDDRCore: 8.000000e-02
TwallAssemble: -nan
TprocAssemble: 4.982857e+00
TwallSolve: 4.515599e-01
TprocSolve: 5.784286e+00
TwallRun: 8.102637e+00
TprocRun: 7.730000e+01
TwallNorms: 9.353069e-02
TprocNorms: 1.400000e+00


==> results/ecddr-einstein/kasner/Voro-small-0_k0/results-3.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimX1: 4018
DimX2: 2351
Sizesystem: 24108
InitialTime: 1
FinalTime: 1.1
Timestep: 0.01
MinDetTheta: 1
MaxResidual: 5.52489e-15
E_L2starD1: 3.178439e-04
E_L2starD2: 8.999120e-05
E_L2starD3: 6.325582e-04
E_L2Theta1: 3.272612e-04
E_L2Theta2: 5.051764e-04
E_L2Theta3: 2.060619e-04
absE_L2starD1: 1.515261e-04
absE_L2starD2: 1.213211e-04
absE_L2starD3: 1.118428e-04
relE_L2starD: 1.921830e-04
absE_L2Theta1: 3.432345e-04
absE_L2Theta2: 5.298335e-04
absE_L2Theta3: 2.161196e-04
relE_L2Theta: 3.513571e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2Theta1: 1.048809e+00
N_L2Theta2: 9.709770e-01
N_L2Theta3: 1.080158e+00
E_cstarD1: 3.178439e-04
E_cstarD2: 8.999120e-05
E_cstarD3: 6.325582e-04
E_ctheta1: 3.272612e-04
E_ctheta2: 5.456705e-04
E_ctheta3: 2.000814e-04
absE_cstarD1: 1.515261e-04
absE_cstarD2: 1.213211e-04
absE_cstarD3: 1.118428e-04
absE_ctheta1: 3.432345e-04
absE_ctheta2: 5.298335e-04
absE_ctheta3: 2.161196e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
TwallDDRCore: 3.638053e-02
TprocDDRCore: 2.500000e-01
TwallAssemble: -nan
TprocAssemble: 1.564400e+01
TwallSolve: 5.128261e+00
TprocSolve: 6.768600e+01
TwallRun: 7.414553e+01
TprocRun: 8.435200e+02
TwallNorms: 2.113661e-01
TprocNorms: 2.900000e+00


==> results/ecddr-einstein/kasner/Voro-small-0_k0/results-4.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimX1: 8736
DimX2: 5096
Sizesystem: 52416
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00714286
MinDetTheta: 1
MaxResidual: 9.40269e-15
E_L2starD1: 2.261141e-04
E_L2starD2: 6.410940e-05
E_L2starD3: 4.500022e-04
E_L2Theta1: 2.332425e-04
E_L2Theta2: 3.596393e-04
E_L2Theta3: 1.469360e-04
absE_L2starD1: 1.077957e-04
absE_L2starD2: 8.642871e-05
absE_L2starD3: 7.956499e-05
relE_L2starD: 1.367794e-04
absE_L2Theta1: 2.446268e-04
absE_L2Theta2: 3.771928e-04
absE_L2Theta3: 1.541077e-04
relE_L2Theta: 2.503036e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2Theta1: 1.048809e+00
N_L2Theta2: 9.709770e-01
N_L2Theta3: 1.080158e+00
E_cstarD1: 2.261141e-04
E_cstarD2: 6.410940e-05
E_cstarD3: 4.500022e-04
E_ctheta1: 2.332425e-04
E_ctheta2: 3.884673e-04
E_ctheta3: 1.426714e-04
absE_cstarD1: 1.077957e-04
absE_cstarD2: 8.642871e-05
absE_cstarD3: 7.956499e-05
absE_ctheta1: 2.446268e-04
absE_ctheta2: 3.771928e-04
absE_ctheta3: 1.541077e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
TwallDDRCore: 6.711285e-02
TprocDDRCore: 6.000000e-01
TwallAssemble: -nan
TprocAssemble: 3.665786e+01
TwallSolve: 3.080983e+01
TprocSolve: 3.903100e+02
TwallRun: 5.063805e+02
TprocRun: 6.011220e+03
TwallNorms: 4.190465e-01
TprocNorms: 4.890000e+00


==> results/ecddr-einstein/kasner/Voro-small-0_k0/results-5.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimX1: 16354
DimX2: 9507
Sizesystem: 98124
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00588235
MinDetTheta: 1
MaxResidual: 9.8658e-15
E_L2starD1: 1.858800e-04
E_L2starD2: 5.273443e-05
E_L2starD3: 3.699302e-04
E_L2Theta1: 1.918954e-04
E_L2Theta2: 2.957393e-04
E_L2Theta3: 1.209152e-04
absE_L2starD1: 8.861481e-05
absE_L2starD2: 7.109361e-05
absE_L2starD3: 6.540743e-05
relE_L2starD: 1.124631e-04
absE_L2Theta1: 2.012616e-04
absE_L2Theta2: 3.101740e-04
absE_L2Theta3: 1.268169e-04
relE_L2Theta: 2.058916e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2Theta1: 1.048809e+00
N_L2Theta2: 9.709770e-01
N_L2Theta3: 1.080158e+00
E_cstarD1: 1.858800e-04
E_cstarD2: 5.273443e-05
E_cstarD3: 3.699302e-04
E_ctheta1: 1.918954e-04
E_ctheta2: 3.194453e-04
E_ctheta3: 1.174059e-04
absE_cstarD1: 8.861481e-05
absE_cstarD2: 7.109361e-05
absE_cstarD3: 6.540743e-05
absE_ctheta1: 2.012616e-04
absE_ctheta2: 3.101740e-04
absE_ctheta3: 1.268169e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
TwallDDRCore: 1.479804e-01
TprocDDRCore: 1.220000e+00
TwallAssemble: -nan
TprocAssemble: 7.439353e+01
TwallSolve: 1.128627e+02
TprocSolve: 1.497566e+03
TwallRun: 2.094545e+03
TprocRun: 2.680740e+04
TwallNorms: 6.419516e-01
TprocNorms: 8.740000e+00


==> results/ecddr-einstein/kasner/Voro-small-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
1.274608e-02  3.000000e-02  -nan           2.415000e+00   3.396298e-02  3.650000e-01  9.793555e-01  1.123000e+01
1.935659e-02  8.000000e-02  -nan           4.982857e+00   4.515599e-01  5.784286e+00  8.102637e+00  7.730000e+01
3.638053e-02  2.500000e-01  -nan           1.564400e+01   5.128261e+00  6.768600e+01  7.414553e+01  8.435200e+02
6.711285e-02  6.000000e-01  -nan           3.665786e+01   3.080983e+01  3.903100e+02  5.063805e+02  6.011220e+03
1.479804e-01  1.220000e+00  -nan           7.439353e+01   1.128627e+02  1.497566e+03  2.094545e+03  2.680740e+04


==> results/ecddr-einstein/kasner/Voro-small-0_k1/data_rates-1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
1    0.826611  0.02        6.448125e-04  --     3.892789e-04  --        3.892790e-04  --         6.596303e-04  --         7.093307e-04  --            7.093306e-04      --
1    0.454124  0.00666667  2.108977e-04  1.87   1.275842e-04  1.86      1.275843e-04  1.86       2.176130e-04  1.85       2.335136e-04  1.86          2.335135e-04      1.86
1    0.305313  0.0030303   9.537162e-05  2.00   5.772818e-05  2.00      5.772816e-05  2.00       9.863836e-05  1.99       1.057859e-04  1.99          1.057860e-04      1.99
1    0.221382  0.0016129   5.066104e-05  1.97   3.067169e-05  1.97      3.067170e-05  1.97       5.244392e-05  1.97       5.623185e-05  1.97          5.623185e-05      1.97
1    0.176754  0.00103093  3.235477e-05  1.99   1.959029e-05  1.99      1.959030e-05  1.99       3.350588e-05  1.99       3.592274e-05  1.99          3.592275e-05      1.99


==> results/ecddr-einstein/kasner/Voro-small-0_k1/data_rates-2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
1    0.826611  0.02        1.816685e-04  --     3.892789e-04  --        3.892790e-04  --         1.022309e-03  --         7.093307e-04  --            7.093306e-04      --
1    0.454124  0.00666667  5.980907e-05  1.85   1.275842e-04  1.86      1.275843e-04  1.86       3.354772e-04  1.86       2.335136e-04  1.86          2.335135e-04      1.86
1    0.305313  0.0030303   2.709475e-05  1.99   5.772818e-05  2.00      5.772816e-05  2.00       1.518470e-04  2.00       1.057859e-04  1.99          1.057860e-04      1.99
1    0.221382  0.0016129   1.440257e-05  1.97   3.067169e-05  1.97      3.067170e-05  1.97       8.068927e-05  1.97       5.623185e-05  1.97          5.623185e-05      1.97
1    0.176754  0.00103093  9.200833e-06  1.99   1.959029e-05  1.99      1.959030e-05  1.99       5.153989e-05  1.99       3.592274e-05  1.99          3.592275e-05      1.99


==> results/ecddr-einstein/kasner/Voro-small-0_k1/data_rates-3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  relContE_L2D  RateContD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta  relContE_L2Theta  RateContTheta
1    0.826611  0.02        1.283276e-03  --     3.892789e-04  --        3.892790e-04  --         4.146155e-04  --         7.093307e-04  --            7.093306e-04      --
1    0.454124  0.00666667  4.197193e-04  1.87   1.275842e-04  1.86      1.275843e-04  1.86       1.371013e-04  1.85       2.335136e-04  1.86          2.335135e-04      1.86
1    0.305313  0.0030303   1.898046e-04  2.00   5.772818e-05  2.00      5.772816e-05  2.00       6.218412e-05  1.99       1.057859e-04  1.99          1.057860e-04      1.99
1    0.221382  0.0016129   1.008236e-04  1.97   3.067169e-05  1.97      3.067170e-05  1.97       3.307020e-05  1.96       5.623185e-05  1.97          5.623185e-05      1.97
1    0.176754  0.00103093  6.439117e-05  1.99   1.959029e-05  1.99      1.959030e-05  1.99       2.113037e-05  1.99       3.592274e-05  1.99          3.592275e-05      1.99


==> results/ecddr-einstein/kasner/Voro-small-0_k1/data_rates.dat <==
Deg  MeshSize  dt          E_L2D         RateD  absE_L2D      RateSumD  E_L2Theta     RateTheta  absE_L2Theta  RateSumTheta
1    0.826611  0.02        6.448125e-04  --     3.892789e-04  --        6.596303e-04  --         7.093307e-04  --
--   --        --          1.816685e-04  --     --            --        1.022309e-03  --         --            --
--   --        --          1.283276e-03  --     --            --        4.146155e-04  --         --            --
1    0.454124  0.00666667  2.108977e-04  1.87   1.275842e-04  1.86      2.176130e-04  1.85       2.335136e-04  1.86
--   --        --          5.980907e-05  1.85   --            --        3.354772e-04  1.86       --            --
--   --        --          4.197193e-04  1.87   --            --        1.371013e-04  1.85       --            --
1    0.305313  0.0030303   9.537162e-05  2.00   5.772818e-05  2.00      9.863836e-05  1.99       1.057859e-04  1.99
--   --        --          2.709475e-05  1.99   --            --        1.518470e-04  2.00       --            --
--   --        --          1.898046e-04  2.00   --            --        6.218412e-05  1.99       --            --
1    0.221382  0.0016129   5.066104e-05  1.97   3.067169e-05  1.97      5.244392e-05  1.97       5.623185e-05  1.97
--   --        --          1.440257e-05  1.97   --            --        8.068927e-05  1.97       --            --
--   --        --          1.008236e-04  1.97   --            --        3.307020e-05  1.96       --            --
1    0.176754  0.00103093  3.235477e-05  1.99   1.959029e-05  1.99      3.350588e-05  1.99       3.592274e-05  1.99
--   --        --          9.200833e-06  1.99   --            --        5.153989e-05  1.99       --            --
--   --        --          6.439117e-05  1.99   --            --        2.113037e-05  1.99       --            --


==> results/ecddr-einstein/kasner/Voro-small-0_k1/data_rates1.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
1    0.826611  0.02        6.448125e-04  --     3.892789e-04  --        6.596303e-04  --         7.093307e-04  --
1    0.454124  0.00666667  2.108977e-04  1.87   1.275842e-04  1.86      2.176130e-04  1.85       2.335136e-04  1.86
1    0.305313  0.0030303   9.537162e-05  2.00   5.772818e-05  2.00      9.863836e-05  1.99       1.057859e-04  1.99
1    0.221382  0.0016129   5.066104e-05  1.97   3.067169e-05  1.97      5.244392e-05  1.97       5.623185e-05  1.97
1    0.176754  0.00103093  3.235477e-05  1.99   1.959029e-05  1.99      3.350588e-05  1.99       3.592274e-05  1.99


==> results/ecddr-einstein/kasner/Voro-small-0_k1/data_rates2.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
1    0.826611  0.02        1.816685e-04  --     --            --        1.022309e-03  --         --            --
1    0.454124  0.00666667  5.980907e-05  1.85   --            --        3.354772e-04  1.86       --            --
1    0.305313  0.0030303   2.709475e-05  1.99   --            --        1.518470e-04  2.00       --            --
1    0.221382  0.0016129   1.440257e-05  1.97   --            --        8.068927e-05  1.97       --            --
1    0.176754  0.00103093  9.200833e-06  1.99   --            --        5.153989e-05  1.99       --            --


==> results/ecddr-einstein/kasner/Voro-small-0_k1/data_rates3.dat <==
Deg  MeshSize  dt          E_L2D         RateD  relE_L2D      RateSumD  E_L2Theta     RateTheta  relE_L2Theta  RateSumTheta
1    0.826611  0.02        1.283276e-03  --     --            --        4.146155e-04  --         --            --
1    0.454124  0.00666667  4.197193e-04  1.87   --            --        1.371013e-04  1.85       --            --
1    0.305313  0.0030303   1.898046e-04  2.00   --            --        6.218412e-05  1.99       --            --
1    0.221382  0.0016129   1.008236e-04  1.97   --            --        3.307020e-05  1.96       --            --
1    0.176754  0.00103093  6.439117e-05  1.99   --            --        2.113037e-05  1.99       --            --


==> results/ecddr-einstein/kasner/Voro-small-0_k1/results-1.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimX1: 1138
DimX2: 648
Sizesystem: 6828
InitialTime: 1
FinalTime: 1.1
Timestep: 0.02
MinDetTheta: 1
MaxResidual: 6.18009e-15
E_L2starD1: 6.448125e-04
E_L2starD2: 1.816685e-04
E_L2starD3: 1.283276e-03
E_L2Theta1: 6.596303e-04
E_L2Theta2: 1.022309e-03
E_L2Theta3: 4.146155e-04
absE_L2starD1: 3.074023e-04
absE_L2starD2: 2.449153e-04
absE_L2starD3: 2.268963e-04
relE_L2starD: 3.892789e-04
absE_L2Theta1: 6.918261e-04
absE_L2Theta2: 1.072207e-03
absE_L2Theta3: 4.348524e-04
relE_L2Theta: 7.093307e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2Theta1: 1.048809e+00
N_L2Theta2: 9.709770e-01
N_L2Theta3: 1.080158e+00
E_cstarD1: 6.448125e-04
E_cstarD2: 1.816685e-04
E_cstarD3: 1.283276e-03
E_ctheta1: 6.596303e-04
E_ctheta2: 1.104256e-03
E_ctheta3: 4.025821e-04
absE_cstarD1: 3.074023e-04
absE_cstarD2: 2.449153e-04
absE_cstarD3: 2.268963e-04
absE_ctheta1: 6.918261e-04
absE_ctheta2: 1.072207e-03
absE_ctheta3: 4.348524e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
TwallDDRCore: 5.300000e-01
TprocDDRCore: 7.500000e-01
TwallAssemble: 5.860000e+00
TprocAssemble: 6.024400e+01
TwallSolve: 6.860000e-01
TprocSolve: 9.476200e+01
TwallRun: 3.396000e+01
TprocRun: 7.826400e+02
TwallNorms: 3.000000e-02
TprocNorms: 3.200000e-01


==> results/ecddr-einstein/kasner/Voro-small-0_k1/results-2.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimX1: 5604
DimX2: 3150
Sizesystem: 33624
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00666667
MinDetTheta: 1
MaxResidual: 7.97661e-15
E_L2starD1: 2.108977e-04
E_L2starD2: 5.980907e-05
E_L2starD3: 4.197193e-04
E_L2Theta1: 2.176130e-04
E_L2Theta2: 3.354772e-04
E_L2Theta3: 1.371013e-04
absE_L2starD1: 1.005416e-04
absE_L2starD2: 8.063124e-05
absE_L2starD3: 7.421065e-05
relE_L2starD: 1.275842e-04
absE_L2Theta1: 2.282344e-04
absE_L2Theta2: 3.518515e-04
absE_L2Theta3: 1.437930e-04
relE_L2Theta: 2.335136e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2Theta1: 1.048809e+00
N_L2Theta2: 9.709770e-01
N_L2Theta3: 1.080158e+00
E_cstarD1: 2.108977e-04
E_cstarD2: 5.980907e-05
E_cstarD3: 4.197193e-04
E_ctheta1: 2.176130e-04
E_ctheta2: 3.623685e-04
E_ctheta3: 1.331222e-04
absE_cstarD1: 1.005416e-04
absE_cstarD2: 8.063124e-05
absE_cstarD3: 7.421065e-05
absE_ctheta1: 2.282344e-04
absE_ctheta2: 3.518515e-04
absE_ctheta3: 1.437930e-04
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
TwallDDRCore: 5.900000e-01
TprocDDRCore: 1.040000e+00
TwallAssemble: 6.678667e+00
TprocAssemble: 2.378813e+02
TwallSolve: 4.424667e+00
TprocSolve: 5.328847e+02
TwallRun: 1.791100e+02
TprocRun: 1.173634e+04
TwallNorms: 6.000000e-02
TprocNorms: 1.900000e+00


==> results/ecddr-einstein/kasner/Voro-small-0_k1/results-3.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimX1: 16461
DimX2: 9111
Sizesystem: 98766
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0030303
MinDetTheta: 1
MaxResidual: 9.08913e-15
E_L2starD1: 9.537162e-05
E_L2starD2: 2.709475e-05
E_L2starD3: 1.898046e-04
E_L2Theta1: 9.863836e-05
E_L2Theta2: 1.518470e-04
E_L2Theta3: 6.218412e-05
absE_L2starD1: 4.546663e-05
absE_L2starD2: 3.652763e-05
absE_L2starD3: 3.355939e-05
relE_L2starD: 5.772818e-05
absE_L2Theta1: 1.034528e-04
absE_L2Theta2: 1.592585e-04
absE_L2Theta3: 6.521925e-05
relE_L2Theta: 1.057859e-04
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2Theta1: 1.048809e+00
N_L2Theta2: 9.709770e-01
N_L2Theta3: 1.080158e+00
E_cstarD1: 9.537162e-05
E_cstarD2: 2.709475e-05
E_cstarD3: 1.898046e-04
E_ctheta1: 9.863836e-05
E_ctheta2: 1.640188e-04
E_ctheta3: 6.037935e-05
absE_cstarD1: 4.546663e-05
absE_cstarD2: 3.652763e-05
absE_cstarD3: 3.355939e-05
absE_ctheta1: 1.034528e-04
absE_ctheta2: 1.592585e-04
absE_ctheta3: 6.521925e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
TwallDDRCore: 5.500000e-01
TprocDDRCore: 1.400000e+00
TwallAssemble: 2.004212e+01
TprocAssemble: 1.272061e+03
TwallSolve: 1.483909e+01
TprocSolve: 2.879335e+03
TwallRun: 1.168180e+03
TprocRun: 1.379642e+05
TwallNorms: 1.000000e-01
TprocNorms: 7.280000e+00


==> results/ecddr-einstein/kasner/Voro-small-0_k1/results-4.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimX1: 35676
DimX2: 19662
Sizesystem: 214056
InitialTime: 1
FinalTime: 1.1
Timestep: 0.0016129
MinDetTheta: 1
MaxResidual: 1.62082e-14
E_L2starD1: 5.066104e-05
E_L2starD2: 1.440257e-05
E_L2starD3: 1.008236e-04
E_L2Theta1: 5.244392e-05
E_L2Theta2: 8.068927e-05
E_L2Theta3: 3.307020e-05
absE_L2starD1: 2.415170e-05
absE_L2starD2: 1.941674e-05
absE_L2starD3: 1.782664e-05
relE_L2starD: 3.067169e-05
absE_L2Theta1: 5.500364e-05
absE_L2Theta2: 8.462762e-05
absE_L2Theta3: 3.468432e-05
relE_L2Theta: 5.623185e-05
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2Theta1: 1.048809e+00
N_L2Theta2: 9.709770e-01
N_L2Theta3: 1.080158e+00
E_cstarD1: 5.066104e-05
E_cstarD2: 1.440257e-05
E_cstarD3: 1.008236e-04
E_ctheta1: 5.244392e-05
E_ctheta2: 8.715718e-05
E_ctheta3: 3.211040e-05
absE_cstarD1: 2.415170e-05
absE_cstarD2: 1.941674e-05
absE_cstarD3: 1.782664e-05
absE_ctheta1: 5.500364e-05
absE_ctheta2: 8.462762e-05
absE_ctheta3: 3.468432e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
TwallDDRCore: 7.100000e-01
TprocDDRCore: 2.550000e+00
TwallAssemble: 3.683468e+01
TprocAssemble: 2.890311e+03
TwallSolve: 5.905742e+01
TprocSolve: 1.425785e+04
TwallRun: 6.013250e+03
TprocRun: 1.067100e+06
TwallNorms: 1.400000e-01
TprocNorms: 1.460000e+01


==> results/ecddr-einstein/kasner/Voro-small-0_k1/results-5.txt <==
Solution: 1
Implicit: 1
StabilisationParameter: 1
Mesh: /u/droniou/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimX1: 66553
DimX2: 36507
Sizesystem: 399318
InitialTime: 1
FinalTime: 1.1
Timestep: 0.00103093
MinDetTheta: 1
MaxResidual: 1.2962e-14
E_L2starD1: 3.235477e-05
E_L2starD2: 9.200833e-06
E_L2starD3: 6.439117e-05
E_L2Theta1: 3.350588e-05
E_L2Theta2: 5.153989e-05
E_L2Theta3: 2.113037e-05
absE_L2starD1: 1.542453e-05
absE_L2starD2: 1.240405e-05
absE_L2starD3: 1.138502e-05
relE_L2starD: 1.959029e-05
absE_L2Theta1: 3.514126e-05
absE_L2Theta2: 5.405550e-05
absE_L2Theta3: 2.216172e-05
relE_L2Theta: 3.592274e-05
N_L2starD1: 4.767313e-01
N_L2starD2: 1.348144e+00
N_L2starD3: 1.768102e-01
N_L2Theta1: 1.048809e+00
N_L2Theta2: 9.709770e-01
N_L2Theta3: 1.080158e+00
E_cstarD1: 3.235477e-05
E_cstarD2: 9.200833e-06
E_cstarD3: 6.439117e-05
E_ctheta1: 3.350588e-05
E_ctheta2: 5.567124e-05
E_ctheta3: 2.051710e-05
absE_cstarD1: 1.542453e-05
absE_cstarD2: 1.240405e-05
absE_cstarD3: 1.138502e-05
absE_ctheta1: 3.514126e-05
absE_ctheta2: 5.405550e-05
absE_ctheta3: 2.216172e-05
N_cL2starD1: 4.767313e-01
N_cL2starD2: 1.348144e+00
N_cL2starD3: 1.768102e-01
N_cL2theta1: 1.048809e+00
N_cL2theta2: 9.709770e-01
N_cL2theta3: 1.080158e+00
TwallDDRCore: 8.700000e-01
TprocDDRCore: 4.330000e+00
TwallAssemble: 6.980577e+01
TprocAssemble: 5.792566e+03
TwallSolve: 1.828686e+02
TprocSolve: 5.101755e+04
TwallRun: 2.472211e+04
TprocRun: 5.519106e+06
TwallNorms: 2.300000e-01
TprocNorms: 2.478000e+01


==> results/ecddr-einstein/kasner/Voro-small-0_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallAssemble  TprocAssemble  TwallSolve    TprocSolve    TwallRun      TprocRun
5.300000e-01  7.500000e-01  5.860000e+00   6.024400e+01   6.860000e-01  9.476200e+01  3.396000e+01  7.826400e+02
5.900000e-01  1.040000e+00  6.678667e+00   2.378813e+02   4.424667e+00  5.328847e+02  1.791100e+02  1.173634e+04
5.500000e-01  1.400000e+00  2.004212e+01   1.272061e+03   1.483909e+01  2.879335e+03  1.168180e+03  1.379642e+05
7.100000e-01  2.550000e+00  3.683468e+01   2.890311e+03   5.905742e+01  1.425785e+04  6.013250e+03  1.067100e+06
8.700000e-01  4.330000e+00  6.980577e+01   5.792566e+03   1.828686e+02  5.101755e+04  2.472211e+04  5.519106e+06

